Application of Physics-Informed Neural Networks for Forward and Inverse Analysis of Pile-Soil Interaction

The application of the Physics-Informed Neural Networks (PINNs) to forward and inverse analysis of pile-soil interaction problems is presented. The main challenge encountered in the Artificial Neural Network (ANN) modelling of pile-soil interaction is the presence of abrupt changes in material properties, which results in large discontinuities in the gradient of the displacement solution. Therefore, a domain-decomposition multi-network model is proposed to deal with the discontinuities in the strain fields at common boundaries of pile-soil regions and soil layers. The application of the model to the analysis and parametric study of single piles embedded in both homogeneous and layered formations is demonstrated under axisymmetric and plane strain conditions. The performance of the model in parameter identification (inverse analysis) of pile-soil interaction is particularly investigated. It is shown that by using PINNs, the localized data acquired along the pile length - possibly obtained via fiber optic strain sensing - can be successfully used for the inversion of soil parameters in layered formations.

==> Data/Example1_loss,N100.dat <==
1	1
2	0.611989081
3	0.326986015
4	0.09856914
5	0.085004829
6	0.063614123
7	0.051152106
8	0.029487623
9	0.021004934
10	0.019611102
11	0.016937977
12	0.013868946
13	0.009486394
14	0.008063555
15	0.006327891
16	0.004687422
17	0.003109608
18	0.002822598
19	0.00269597
20	0.001699522
21	0.001507287
22	0.001156415
23	0.000971448
24	0.000865143
25	0.000799858
26	0.00067981
27	0.000644346
28	0.000583646
29	0.000495886
30	0.000363646
31	0.000165995
32	0.000112794
33	0.000107572
34	0.000104596
35	9.89074E-05
36	8.87362E-05
37	7.80118E-05
38	6.95151E-05
39	6.44656E-05
40	6.33066E-05
41	6.11515E-05
42	5.73896E-05
43	5.46633E-05
44	4.98008E-05
45	4.81067E-05
46	4.72226E-05
47	4.56259E-05
48	4.2813E-05
49	4.09402E-05
50	4.0252E-05
51	3.89659E-05
52	3.78022E-05
53	3.56576E-05
54	3.47095E-05
55	3.28902E-05
56	3.09673E-05
57	2.91813E-05
58	2.59903E-05
59	2.3647E-05
60	2.28088E-05
61	2.12221E-05
62	2.00586E-05
63	1.80288E-05
64	1.68562E-05
65	1.48999E-05
66	1.37006E-05
67	1.3596E-05
68	1.27822E-05
69	1.22479E-05
70	1.15465E-05
71	1.12941E-05
72	1.0951E-05
73	9.18556E-06
74	8.78982E-06
75	8.38902E-06
76	7.7419E-06
77	7.3868E-06
78	6.83331E-06
79	6.50866E-06
80	6.16757E-06
81	5.63447E-06
82	5.48639E-06
83	5.29624E-06
84	4.99547E-06
85	4.58702E-06
86	4.37777E-06
87	4.09607E-06
88	3.82399E-06
89	3.78041E-06
90	3.69698E-06
91	3.31205E-06
92	3.15795E-06
93	3.02976E-06
94	2.83912E-06
95	2.7638E-06
96	2.65459E-06
97	2.59188E-06
98	2.55172E-06
99	2.47568E-06
100	2.42034E-06
101	2.34726E-06
102	2.21259E-06
103	2.11174E-06
104	2.07607E-06
105	1.82052E-06
106	1.77347E-06
107	1.71863E-06
108	1.61962E-06
109	1.57404E-06
110	1.54633E-06
111	1.50125E-06
112	1.47344E-06
113	1.42306E-06
114	1.40722E-06
115	1.37795E-06
116	1.35084E-06
117	1.30313E-06
118	1.23017E-06
119	1.19616E-06
120	1.17652E-06
121	1.14173E-06
122	1.12168E-06
123	1.08974E-06
124	1.07135E-06
125	1.04047E-06
126	1.0241E-06
127	9.95288E-07
128	9.82507E-07
129	9.61824E-07
130	9.27663E-07
131	9.23435E-07
132	8.90364E-07
133	8.78769E-07
134	8.57814E-07
135	8.45939E-07
136	8.26605E-07
137	8.21377E-07
138	8.1185E-07
139	7.99293E-07
140	7.79511E-07
141	7.71642E-07
142	7.6047E-07
143	7.44646E-07
144	7.40929E-07
145	7.3477E-07
146	7.24248E-07
147	7.17827E-07
148	7.15075E-07
149	7.0952E-07
150	7.00066E-07
151	6.97891E-07
152	6.93589E-07
153	6.89436E-07
154	6.81019E-07
155	6.75716E-07
156	6.68452E-07
157	6.64447E-07
158	6.58218E-07
159	6.5249E-07
160	6.48358E-07
161	6.41769E-07
162	6.37694E-07
163	6.31502E-07
164	6.28136E-07
165	6.22926E-07
166	6.19933E-07
167	6.15012E-07
168	6.09439E-07
169	6.05721E-07
170	5.99536E-07
171	5.95061E-07
172	5.93374E-07
173	5.90351E-07
174	5.85312E-07
175	5.79995E-07
176	5.7655E-07
177	5.73963E-07
178	5.70139E-07
179	5.68298E-07
180	5.64954E-07
181	5.62393E-07
182	5.59535E-07
183	5.55106E-07
184	5.53825E-07
185	5.51588E-07
186	5.48513E-07
187	5.46685E-07
188	5.4505E-07
189	5.42039E-07
190	5.3984E-07
191	5.384E-07
192	5.35971E-07
193	5.32854E-07
194	5.30624E-07
195	5.27915E-07
196	5.26159E-07
197	5.23807E-07
198	5.22192E-07
199	5.19508E-07
200	5.17735E-07
201	5.17165E-07
202	5.12723E-07
203	5.09451E-07
204	5.07866E-07
205	5.05568E-07
206	5.02232E-07
207	5.00562E-07
208	4.99414E-07
209	4.97436E-07
210	4.95776E-07
211	4.94789E-07
212	4.93512E-07
213	4.92682E-07
214	4.91235E-07
215	4.9014E-07
216	4.88314E-07
217	4.85863E-07
218	4.85329E-07
219	4.84394E-07
220	4.82932E-07
221	4.80563E-07
222	4.79021E-07
223	4.76408E-07
224	4.74918E-07
225	4.74274E-07
226	4.73118E-07
227	4.71025E-07
228	4.70012E-07
229	4.69346E-07
230	4.68154E-07
231	4.66114E-07
232	4.65722E-07
233	4.65086E-07
234	4.63929E-07
235	4.62062E-07
236	4.59143E-07
237	4.58375E-07
238	4.52683E-07
239	4.50874E-07
240	4.49308E-07
241	4.47688E-07
242	4.47003E-07
243	4.46307E-07
244	4.45095E-07
245	4.43227E-07
246	4.42049E-07
247	4.40519E-07
248	4.40223E-07
249	4.39641E-07
250	4.38607E-07
251	4.3694E-07
252	4.35358E-07
253	4.33266E-07
254	4.32724E-07
255	4.32505E-07
256	4.32054E-07
257	4.3052E-07
258	4.29979E-07
259	4.29266E-07
260	4.28846E-07
261	4.28111E-07
262	4.27029E-07
263	4.25715E-07
264	4.24997E-07
265	4.23791E-07
266	4.23016E-07
267	4.21913E-07
268	4.20725E-07
269	4.19366E-07
270	4.18819E-07
271	4.17996E-07
272	4.17224E-07
273	4.16224E-07
274	4.15224E-07
275	4.14736E-07
276	4.13957E-07
277	4.12866E-07
278	4.11428E-07
279	4.10614E-07
280	4.0948E-07
281	4.08734E-07
282	4.07829E-07
283	4.06393E-07
284	4.04577E-07
285	4.03598E-07
286	4.02585E-07
287	4.01871E-07
288	4.00932E-07
289	3.99579E-07
290	3.98997E-07
291	3.97949E-07
292	3.96334E-07
293	3.94434E-07
294	3.93304E-07
295	3.91694E-07
296	3.90814E-07
297	3.89659E-07
298	3.8919E-07
299	3.8836E-07
300	3.87153E-07
301	3.86558E-07
302	3.8576E-07
303	3.84894E-07
304	3.84632E-07
305	3.84197E-07
306	3.83716E-07
307	3.82868E-07
308	3.81717E-07
309	3.80166E-07
310	3.78017E-07
311	3.76788E-07
312	3.75161E-07
313	3.72959E-07
314	3.71652E-07
315	3.70231E-07
316	3.68226E-07
317	3.66827E-07
318	3.65982E-07
319	3.64686E-07
320	3.63881E-07
321	3.627E-07
322	3.62142E-07
323	3.61159E-07
324	3.59706E-07
325	3.57757E-07
326	3.56806E-07
327	3.55252E-07
328	3.53255E-07
329	3.5243E-07
330	3.51483E-07
331	3.50226E-07
332	3.4824E-07
333	3.47139E-07
334	3.45481E-07
335	3.44162E-07
336	3.42583E-07
337	3.41159E-07
338	3.39326E-07
339	3.38268E-07
340	3.36614E-07
341	3.33644E-07
342	3.32119E-07
343	3.29158E-07
344	3.24335E-07
345	3.21168E-07
346	3.17083E-07
347	3.15168E-07
348	3.13244E-07
349	3.11682E-07
350	3.09805E-07
351	3.08014E-07
352	3.05623E-07
353	3.02789E-07
354	3.00745E-07
355	2.97518E-07
356	2.94431E-07
357	2.91247E-07
358	2.87407E-07
359	2.8293E-07
360	2.81055E-07
361	2.78524E-07
362	2.75722E-07
363	2.73624E-07
364	2.71932E-07
365	2.69294E-07
366	2.66729E-07
367	2.65277E-07
368	2.64047E-07
369	2.62188E-07
370	2.59385E-07
371	2.57932E-07
372	2.56107E-07
373	2.54063E-07
374	2.51959E-07
375	2.50545E-07
376	2.49868E-07
377	2.48824E-07
378	2.47209E-07
379	2.45193E-07
380	2.4261E-07
381	2.41263E-07
382	2.39603E-07
383	2.37656E-07
384	2.3675E-07
385	2.35358E-07
386	2.33968E-07
387	2.32407E-07
388	2.30447E-07
389	2.29717E-07
390	2.28459E-07
391	2.26466E-07
392	2.23728E-07
393	2.22563E-07
394	2.20852E-07
395	2.18751E-07
396	2.17611E-07
397	2.15986E-07
398	2.13817E-07
399	2.12938E-07
400	2.11342E-07
401	2.09418E-07
402	2.07206E-07
403	2.06024E-07
404	2.04775E-07
405	2.03374E-07
406	2.01786E-07
407	2.00397E-07
408	1.98413E-07
409	1.96059E-07
410	1.95305E-07
411	1.94306E-07
412	1.92956E-07
413	1.91413E-07
414	1.89713E-07
415	1.88667E-07
416	1.87371E-07
417	1.86358E-07
418	1.85034E-07
419	1.84251E-07
420	1.83458E-07
421	1.82303E-07
422	1.80788E-07
423	1.79654E-07
424	1.78722E-07
425	1.78262E-07
426	1.77462E-07
427	1.7609E-07
428	1.74081E-07
429	1.73028E-07
430	1.71297E-07
431	1.68564E-07
432	1.66418E-07
433	1.63617E-07
434	1.61745E-07
435	1.59297E-07
436	1.56411E-07
437	1.53094E-07
438	1.51657E-07
439	1.50295E-07
440	1.48447E-07
441	1.4624E-07
442	1.43134E-07
443	1.41688E-07
444	1.40404E-07
445	1.39169E-07
446	1.37316E-07
447	1.35437E-07
448	1.33431E-07
449	1.32179E-07
450	1.30342E-07
451	1.27986E-07
452	1.26639E-07
453	1.25546E-07
454	1.23948E-07
455	1.21826E-07
456	1.20575E-07
457	1.19819E-07
458	1.18813E-07
459	1.17366E-07
460	1.15597E-07
461	1.15087E-07
462	1.14104E-07
463	1.12333E-07
464	1.10142E-07
465	1.09105E-07
466	1.07531E-07
467	1.05487E-07
468	1.0335E-07
469	1.02649E-07
470	1.0175E-07
471	1.00776E-07
472	9.98713E-08
473	9.96404E-08
474	9.92789E-08
475	9.86057E-08
476	9.76053E-08
477	9.66086E-08
478	9.54575E-08
479	9.48682E-08
480	9.40011E-08
481	9.28265E-08
482	9.14835E-08
483	9.03454E-08
484	8.99586E-08
485	8.92801E-08
486	8.81642E-08
487	8.65699E-08
488	8.57771E-08
489	8.45656E-08
490	8.3494E-08
491	8.20823E-08
492	8.12897E-08
493	8.04444E-08
494	7.99996E-08
495	7.93011E-08
496	7.81954E-08
497	7.73757E-08
498	7.66555E-08
499	7.55474E-08
500	7.50854E-08
501	7.44888E-08
502	7.34971E-08
503	7.32337E-08
504	7.2751E-08
505	7.1925E-08
506	7.10252E-08
507	7.08571E-08
508	7.06355E-08
509	7.00741E-08
510	6.93469E-08
511	6.83716E-08
512	6.77846E-08
513	6.69438E-08
514	6.63157E-08
515	6.58101E-08
516	6.54899E-08
517	6.52311E-08
518	6.482E-08
519	6.41922E-08
520	6.33089E-08
521	6.23926E-08
522	6.17198E-08
523	6.11248E-08
524	6.07719E-08
525	6.02216E-08
526	5.94894E-08
527	5.85321E-08
528	5.76924E-08
529	5.70737E-08
530	5.64169E-08
531	5.57314E-08
532	5.52771E-08
533	5.46528E-08
534	5.38361E-08
535	5.3525E-08
536	5.29669E-08
537	5.23151E-08
538	5.16892E-08
539	5.09285E-08
540	5.04435E-08
541	4.97668E-08
542	4.94047E-08
543	4.89704E-08
544	4.87259E-08
545	4.83817E-08
546	4.78875E-08
547	4.75887E-08
548	4.71761E-08
549	4.68392E-08
550	4.65744E-08
551	4.62042E-08
552	4.5713E-08
553	4.50366E-08
554	4.48766E-08
555	4.45919E-08
556	4.40983E-08
557	4.33636E-08
558	4.29167E-08
559	4.2571E-08
560	4.23137E-08
561	4.19848E-08
562	4.17709E-08
563	4.15361E-08
564	4.13389E-08
565	4.1184E-08
566	4.09523E-08
567	4.05637E-08
568	3.9965E-08
569	3.96892E-08
570	3.92716E-08
571	3.89139E-08
572	3.85534E-08
573	3.82811E-08
574	3.80765E-08
575	3.79324E-08
576	3.77245E-08
577	3.75316E-08
578	3.73231E-08
579	3.70826E-08
580	3.6783E-08
581	3.64E-08
582	3.60197E-08
583	3.56655E-08
584	3.52616E-08
585	3.49056E-08
586	3.45539E-08
587	3.4473E-08
588	3.43076E-08
589	3.40773E-08
590	3.36643E-08
591	3.34156E-08
592	3.31008E-08
593	3.27457E-08
594	3.25875E-08
595	3.23742E-08
596	3.20527E-08
597	3.18742E-08
598	3.1642E-08
599	3.13881E-08
600	3.10708E-08
601	3.09388E-08
602	3.07772E-08
603	3.06185E-08
604	3.03946E-08
605	3.01096E-08
606	2.98443E-08
607	2.95507E-08
608	2.93287E-08
609	2.90864E-08
610	2.88145E-08
611	2.86254E-08
612	2.83653E-08
613	2.80261E-08
614	2.77662E-08
615	2.74317E-08
616	2.72361E-08
617	2.70559E-08
618	2.68692E-08
619	2.65992E-08
620	2.6365E-08
621	2.61772E-08
622	2.60523E-08
623	2.58825E-08
624	2.57025E-08
625	2.56371E-08
626	2.55067E-08
627	2.53022E-08
628	2.51285E-08
629	2.4977E-08
630	2.48181E-08
631	2.46724E-08
632	2.44948E-08
633	2.43993E-08
634	2.42891E-08
635	2.4244E-08
636	2.41775E-08
637	2.41248E-08
638	2.40764E-08
639	2.40155E-08
640	2.39926E-08
641	2.39438E-08
642	2.38775E-08
643	2.37983E-08
644	2.37452E-08
645	2.36768E-08
646	2.35641E-08
647	2.3519E-08
648	2.34425E-08
649	2.33653E-08
650	2.33193E-08
651	2.3237E-08
652	2.30997E-08
653	2.29248E-08
654	2.27201E-08
655	2.2679E-08
656	2.26336E-08
657	2.25487E-08
658	2.24421E-08
659	2.23243E-08
660	2.223E-08
661	2.21523E-08
662	2.2123E-08
663	2.20489E-08
664	2.20318E-08
665	2.19884E-08
666	2.19651E-08
667	2.19162E-08
668	2.18737E-08
669	2.18091E-08
670	2.17569E-08
671	2.16637E-08
672	2.15484E-08
673	2.15108E-08
674	2.14168E-08
675	2.12911E-08
676	2.12176E-08
677	2.11492E-08
678	2.10839E-08
679	2.10384E-08
680	2.09525E-08
681	2.09025E-08
682	2.08652E-08
683	2.08245E-08
684	2.08061E-08
685	2.08012E-08
686	2.07623E-08
687	2.07602E-08
688	2.07217E-08
689	2.06728E-08
690	2.05956E-08
691	2.05218E-08
692	2.04503E-08
693	2.0425E-08
694	2.03671E-08
695	2.0298E-08
696	2.02329E-08
697	2.01669E-08
698	2.01389E-08
699	2.00797E-08
700	2.00063E-08
701	1.99632E-08
702	1.99381E-08
703	1.98843E-08
704	1.98543E-08
705	1.98195E-08
706	1.97892E-08
707	1.97705E-08
708	1.97403E-08
709	1.96957E-08
710	1.96218E-08
711	1.95501E-08
712	1.942E-08
713	1.9237E-08
714	1.91534E-08
715	1.91174E-08
716	1.90418E-08
717	1.89248E-08
718	1.88656E-08
719	1.87923E-08
720	1.87632E-08
721	1.87162E-08
722	1.86774E-08
723	1.86179E-08
724	1.85444E-08
725	1.85207E-08
726	1.8489E-08
727	1.84242E-08
728	1.83401E-08
729	1.82406E-08
730	1.82141E-08
731	1.8142E-08
732	1.80677E-08
733	1.79547E-08
734	1.784E-08
735	1.77778E-08
736	1.76829E-08
737	1.75782E-08
738	1.75219E-08
739	1.75034E-08
740	1.74835E-08
741	1.74337E-08
742	1.73514E-08
743	1.72534E-08
744	1.71659E-08
745	1.70863E-08
746	1.70594E-08
747	1.70142E-08
748	1.69477E-08
749	1.68818E-08
750	1.68311E-08
751	1.67693E-08
752	1.66993E-08
753	1.66202E-08
754	1.65574E-08
755	1.64623E-08
756	1.63778E-08
757	1.62906E-08
758	1.62461E-08
759	1.62028E-08
760	1.6165E-08
761	1.613E-08
762	1.61236E-08
763	1.6102E-08
764	1.60721E-08
765	1.60421E-08
766	1.6027E-08
767	1.60035E-08
768	1.59726E-08
769	1.59422E-08
770	1.5902E-08
771	1.58508E-08
772	1.5826E-08
773	1.58086E-08
774	1.57775E-08
775	1.57292E-08
776	1.57292E-08
777	1.57198E-08
778	1.57082E-08
779	1.56573E-08
780	1.56059E-08
781	1.55862E-08
782	1.55481E-08
783	1.55001E-08
784	1.54774E-08
785	1.54397E-08
786	1.54274E-08
787	1.53869E-08
788	1.53521E-08
789	1.53506E-08
790	1.53337E-08
791	1.53201E-08
792	1.53039E-08
793	1.53025E-08
794	1.52882E-08
795	1.52508E-08
796	1.52146E-08
797	1.51972E-08
798	1.51736E-08
799	1.5138E-08
800	1.51036E-08
801	1.50809E-08
802	1.50437E-08
803	1.49879E-08
804	1.4934E-08
805	1.4879E-08
806	1.48526E-08
807	1.48211E-08
808	1.47838E-08
809	1.47346E-08
810	1.4718E-08
811	1.4714E-08
812	1.46943E-08
813	1.46941E-08
814	1.4673E-08
815	1.4653E-08
816	1.46183E-08
817	1.46066E-08
818	1.45739E-08
819	1.45442E-08
820	1.45153E-08
821	1.44851E-08
822	1.44659E-08
823	1.44559E-08
824	1.44329E-08
825	1.44306E-08
826	1.44085E-08
827	1.4398E-08
828	1.43844E-08
829	1.43631E-08


==> Data/Example1_loss,N25.dat <==
1	1
2	0.350065678
3	0.151691034
4	0.026140077
5	0.002341438
6	0.001608417
7	0.000626123
8	0.000417316
9	0.0001816
10	0.000131173
11	6.3712E-05
12	4.47977E-05
13	4.4074E-05
14	4.27464E-05
15	3.13597E-05
16	1.74583E-05
17	1.40202E-05
18	9.84637E-06
19	7.89429E-06
20	6.34845E-06
21	5.17514E-06
22	4.76811E-06
23	4.20896E-06
24	3.85281E-06
25	3.40767E-06
26	3.06783E-06
27	2.81649E-06
28	2.40245E-06
29	2.00547E-06
30	1.64258E-06
31	1.62344E-06
32	1.58922E-06
33	1.52569E-06
34	1.42394E-06
35	1.23211E-06
36	1.02719E-06
37	9.62263E-07
38	8.85758E-07
39	8.42611E-07
40	7.97838E-07
41	7.15209E-07
42	6.64929E-07
43	6.48015E-07
44	6.16601E-07
45	5.63987E-07
46	5.42336E-07
47	5.04198E-07
48	4.85325E-07
49	4.60067E-07
50	4.38975E-07
51	4.24365E-07
52	3.97245E-07
53	3.84311E-07
54	3.66213E-07
55	3.34522E-07
56	3.26572E-07
57	3.13823E-07
58	2.99483E-07
59	2.8724E-07
60	2.67156E-07
61	2.64213E-07
62	2.59414E-07
63	2.51074E-07
64	2.39295E-07
65	2.34108E-07
66	2.24515E-07
67	2.20264E-07
68	2.13748E-07
69	2.06905E-07
70	2.0434E-07
71	2.00003E-07
72	1.9443E-07
73	1.92219E-07
74	1.88794E-07
75	1.83115E-07
76	1.80928E-07
77	1.77121E-07
78	1.73369E-07
79	1.6766E-07
80	1.65846E-07
81	1.62519E-07
82	1.60847E-07
83	1.57722E-07
84	1.51579E-07
85	1.48799E-07
86	1.46253E-07
87	1.43721E-07
88	1.41173E-07
89	1.39618E-07
90	1.37059E-07
91	1.35455E-07
92	1.34614E-07
93	1.33523E-07
94	1.3253E-07
95	1.31686E-07
96	1.31222E-07
97	1.30397E-07
98	1.29283E-07
99	1.28441E-07
100	1.27906E-07
101	1.27149E-07
102	1.26162E-07
103	1.25493E-07
104	1.24579E-07
105	1.23933E-07
106	1.22823E-07
107	1.21816E-07
108	1.20765E-07
109	1.20346E-07
110	1.19726E-07
111	1.18897E-07
112	1.18535E-07
113	1.17971E-07
114	1.17083E-07
115	1.16647E-07
116	1.16273E-07
117	1.15987E-07
118	1.15557E-07
119	1.15157E-07
120	1.14762E-07
121	1.14654E-07
122	1.14467E-07
123	1.14126E-07
124	1.13527E-07
125	1.13027E-07
126	1.1245E-07
127	1.11685E-07
128	1.11284E-07
129	1.11147E-07
130	1.1089E-07
131	1.10458E-07
132	1.09719E-07
133	1.09317E-07
134	1.09066E-07
135	1.08618E-07
136	1.08046E-07
137	1.07765E-07
138	1.07637E-07
139	1.07426E-07
140	1.07121E-07
141	1.0688E-07
142	1.06626E-07
143	1.0628E-07
144	1.05853E-07
145	1.05578E-07
146	1.05369E-07
147	1.05034E-07
148	1.04536E-07
149	1.04194E-07
150	1.03797E-07
151	1.03418E-07
152	1.03061E-07
153	1.02906E-07
154	1.02632E-07
155	1.0235E-07
156	1.02034E-07
157	1.01634E-07
158	1.01435E-07
159	1.01163E-07
160	1.00945E-07
161	1.00587E-07
162	1.00161E-07
163	9.9693E-08
164	9.95122E-08
165	9.92545E-08
166	9.89074E-08
167	9.85586E-08
168	9.8407E-08
169	9.81949E-08
170	9.78742E-08
171	9.77568E-08
172	9.765E-08
173	9.74677E-08
174	9.72061E-08
175	9.68987E-08
176	9.67397E-08
177	9.64417E-08
178	9.60536E-08
179	9.55123E-08
180	9.52122E-08
181	9.49836E-08
182	9.48906E-08
183	9.4789E-08
184	9.4625E-08
185	9.44123E-08
186	9.41536E-08
187	9.38785E-08
188	9.3759E-08
189	9.36076E-08
190	9.33595E-08
191	9.2962E-08
192	9.24142E-08
193	9.20992E-08
194	9.17707E-08
195	9.14021E-08
196	9.09814E-08
197	9.08458E-08
198	9.06542E-08
199	9.04149E-08
200	9.03185E-08
201	9.01677E-08
202	9.00323E-08
203	8.9841E-08
204	8.95973E-08
205	8.93688E-08
206	8.90605E-08
207	8.87193E-08
208	8.86057E-08
209	8.84245E-08
210	8.81615E-08
211	8.78569E-08
212	8.77836E-08
213	8.76635E-08
214	8.74824E-08
215	8.71973E-08
216	8.68071E-08
217	8.66103E-08
218	8.62936E-08
219	8.58863E-08
220	8.52841E-08
221	8.47214E-08
222	8.40844E-08
223	8.34677E-08
224	8.29362E-08
225	8.21469E-08
226	8.09858E-08
227	8.01803E-08
228	7.98721E-08
229	7.93777E-08
230	7.86952E-08
231	7.79765E-08
232	7.76477E-08
233	7.7152E-08
234	7.67057E-08
235	7.62158E-08
236	7.56399E-08
237	7.49529E-08
238	7.42927E-08
239	7.33047E-08
240	7.20513E-08
241	7.15467E-08
242	7.0945E-08
243	7.0142E-08
244	6.92345E-08
245	6.89093E-08
246	6.84143E-08
247	6.77398E-08
248	6.68892E-08
249	6.61212E-08
250	6.56896E-08
251	6.49097E-08
252	6.40429E-08
253	6.29692E-08
254	6.24626E-08
255	6.16385E-08
256	6.04796E-08
257	5.99146E-08
258	5.96391E-08
259	5.91689E-08
260	5.83956E-08
261	5.80509E-08
262	5.74637E-08
263	5.66479E-08
264	5.56094E-08
265	5.50852E-08
266	5.41072E-08
267	5.26303E-08
268	5.17591E-08
269	5.10102E-08
270	4.9912E-08
271	4.86469E-08
272	4.8041E-08
273	4.74587E-08
274	4.65803E-08
275	4.54936E-08
276	4.50419E-08
277	4.44785E-08
278	4.36086E-08
279	4.31928E-08
280	4.29604E-08
281	4.25634E-08
282	4.18701E-08
283	4.13417E-08
284	4.05796E-08
285	4.00124E-08
286	3.92269E-08
287	3.87712E-08
288	3.83915E-08
289	3.79398E-08
290	3.73377E-08
291	3.6863E-08
292	3.61042E-08
293	3.55814E-08
294	3.51011E-08
295	3.48909E-08
296	3.45368E-08
297	3.40001E-08
298	3.31645E-08
299	3.2143E-08
300	3.15047E-08
301	3.12166E-08
302	3.07767E-08
303	3.00394E-08
304	2.96355E-08
305	2.89793E-08
306	2.86064E-08
307	2.80885E-08
308	2.72621E-08
309	2.63266E-08
310	2.55225E-08
311	2.47593E-08
312	2.4406E-08
313	2.38521E-08
314	2.30724E-08
315	2.2871E-08
316	2.2578E-08
317	2.22301E-08
318	2.1824E-08
319	2.13553E-08
320	2.12237E-08
321	2.10066E-08
322	2.06309E-08
323	2.01951E-08
324	1.99784E-08
325	1.9714E-08
326	1.95611E-08
327	1.93756E-08
328	1.92161E-08
329	1.9069E-08
330	1.8864E-08
331	1.8756E-08
332	1.85681E-08
333	1.82781E-08
334	1.81761E-08
335	1.79853E-08
336	1.76445E-08
337	1.71663E-08
338	1.69316E-08
339	1.68093E-08
340	1.6611E-08
341	1.64574E-08
342	1.62915E-08
343	1.60997E-08
344	1.59233E-08
345	1.57852E-08
346	1.56064E-08
347	1.53919E-08
348	1.5138E-08
349	1.47545E-08
350	1.44852E-08
351	1.42543E-08
352	1.41102E-08
353	1.39143E-08
354	1.37909E-08
355	1.36785E-08
356	1.34856E-08
357	1.32078E-08
358	1.30538E-08
359	1.29684E-08
360	1.28393E-08
361	1.27174E-08
362	1.26776E-08
363	1.26113E-08
364	1.25317E-08
365	1.24549E-08
366	1.24317E-08
367	1.23905E-08
368	1.23232E-08
369	1.22461E-08
370	1.22053E-08
371	1.21603E-08
372	1.21001E-08
373	1.20761E-08
374	1.20495E-08
375	1.20137E-08
376	1.19824E-08
377	1.19416E-08
378	1.18929E-08
379	1.1826E-08
380	1.1722E-08
381	1.15824E-08
382	1.15446E-08
383	1.14824E-08
384	1.14105E-08
385	1.13665E-08
386	1.13406E-08
387	1.13088E-08
388	1.12573E-08
389	1.11767E-08
390	1.10827E-08
391	1.10199E-08
392	1.09428E-08
393	1.08454E-08
394	1.07241E-08
395	1.06098E-08
396	1.04844E-08
397	1.04534E-08
398	1.04071E-08
399	1.03719E-08
400	1.03235E-08
401	1.02758E-08
402	1.02325E-08
403	1.01686E-08
404	1.00913E-08
405	1.00265E-08
406	9.96042E-09
407	9.93642E-09
408	9.90259E-09
409	9.87552E-09
410	9.84818E-09
411	9.81861E-09
412	9.78324E-09
413	9.73547E-09
414	9.69755E-09
415	9.64598E-09
416	9.6162E-09
417	9.57387E-09
418	9.54963E-09
419	9.52253E-09
420	9.49978E-09
421	9.47432E-09
422	9.44938E-09
423	9.41577E-09
424	9.38E-09
425	9.34969E-09
426	9.33008E-09
427	9.30227E-09
428	9.27067E-09
429	9.25059E-09
430	9.2289E-09
431	9.21322E-09
432	9.19203E-09
433	9.17127E-09
434	9.15043E-09
435	9.1268E-09
436	9.10479E-09
437	9.07465E-09
438	9.04126E-09
439	9.02874E-09
440	9.01623E-09
441	9.00545E-09
442	8.99244E-09
443	8.97373E-09
444	8.94341E-09
445	8.89769E-09
446	8.85965E-09
447	8.84185E-09
448	8.81534E-09
449	8.78626E-09
450	8.76284E-09
451	8.73712E-09
452	8.72486E-09
453	8.70797E-09
454	8.68307E-09
455	8.65382E-09
456	8.6387E-09
457	8.61916E-09
458	8.5918E-09
459	8.5673E-09
460	8.53369E-09
461	8.49724E-09
462	8.47866E-09
463	8.456E-09
464	8.4455E-09
465	8.43422E-09
466	8.42403E-09
467	8.40963E-09
468	8.39156E-09
469	8.36553E-09
470	8.3253E-09
471	8.27111E-09
472	8.21942E-09
473	8.19288E-09
474	8.15867E-09
475	8.10409E-09
476	8.03245E-09
477	7.99224E-09
478	7.96028E-09
479	7.92928E-09
480	7.89712E-09
481	7.87021E-09
482	7.8351E-09
483	7.79116E-09
484	7.77378E-09
485	7.74712E-09
486	7.70285E-09
487	7.64264E-09
488	7.5841E-09
489	7.53141E-09
490	7.47849E-09
491	7.42145E-09
492	7.39414E-09
493	7.36062E-09
494	7.31867E-09
495	7.28444E-09
496	7.25681E-09
497	7.21959E-09
498	7.19814E-09
499	7.16329E-09
500	7.1333E-09
501	7.09278E-09
502	7.08172E-09
503	7.06334E-09
504	7.03897E-09
505	7.00848E-09
506	6.97981E-09
507	6.94522E-09
508	6.92161E-09
509	6.8858E-09
510	6.83927E-09
511	6.81847E-09
512	6.8062E-09
513	6.78818E-09
514	6.7685E-09
515	6.75523E-09
516	6.74135E-09
517	6.72851E-09
518	6.71077E-09
519	6.68578E-09
520	6.65251E-09
521	6.63533E-09
522	6.60715E-09
523	6.57016E-09
524	6.54248E-09
525	6.50557E-09
526	6.48241E-09
527	6.45327E-09
528	6.43591E-09
529	6.42154E-09
530	6.40296E-09
531	6.38172E-09
532	6.35699E-09
533	6.32939E-09
534	6.29626E-09
535	6.27171E-09
536	6.23898E-09
537	6.2058E-09
538	6.19404E-09
539	6.17678E-09
540	6.15354E-09
541	6.14614E-09
542	6.13333E-09
543	6.11376E-09
544	6.09191E-09
545	6.08257E-09
546	6.06939E-09
547	6.05282E-09
548	6.03267E-09
549	6.01523E-09
550	5.99647E-09
551	5.97519E-09
552	5.95254E-09
553	5.92909E-09
554	5.91575E-09
555	5.89338E-09
556	5.85712E-09
557	5.82748E-09
558	5.78703E-09
559	5.75394E-09
560	5.70231E-09
561	5.67053E-09
562	5.65671E-09
563	5.63458E-09
564	5.60867E-09
565	5.59786E-09
566	5.5831E-09
567	5.56905E-09
568	5.55272E-09
569	5.53374E-09
570	5.50349E-09
571	5.45502E-09
572	5.41743E-09
573	5.3731E-09
574	5.33925E-09
575	5.32095E-09
576	5.29356E-09
577	5.27236E-09
578	5.24997E-09
579	5.22916E-09
580	5.21049E-09
581	5.19468E-09
582	5.18208E-09
583	5.16519E-09
584	5.15105E-09
585	5.1364E-09
586	5.12834E-09
587	5.11755E-09
588	5.10489E-09
589	5.08715E-09
590	5.06639E-09
591	5.03712E-09
592	5.01484E-09
593	4.9905E-09
594	4.96216E-09
595	4.92913E-09
596	4.89781E-09
597	4.86309E-09
598	4.84887E-09
599	4.82625E-09
600	4.80513E-09
601	4.77958E-09
602	4.77412E-09
603	4.76587E-09
604	4.74954E-09
605	4.73164E-09
606	4.71505E-09
607	4.70869E-09
608	4.69808E-09
609	4.68161E-09
610	4.66444E-09
611	4.65105E-09
612	4.63425E-09
613	4.6134E-09
614	4.58964E-09
615	4.55926E-09
616	4.5304E-09
617	4.50635E-09
618	4.49909E-09
619	4.48599E-09
620	4.46437E-09
621	4.44206E-09
622	4.43424E-09
623	4.4226E-09
624	4.40797E-09
625	4.39199E-09
626	4.37988E-09
627	4.36366E-09
628	4.3418E-09
629	4.32979E-09
630	4.31761E-09
631	4.31175E-09
632	4.303E-09
633	4.29492E-09
634	4.28677E-09
635	4.27725E-09
636	4.26598E-09
637	4.2567E-09
638	4.25055E-09
639	4.24073E-09
640	4.23241E-09
641	4.22478E-09
642	4.21559E-09
643	4.20752E-09
644	4.20438E-09
645	4.19823E-09
646	4.18847E-09
647	4.17572E-09
648	4.16533E-09
649	4.14968E-09
650	4.12932E-09
651	4.11542E-09
652	4.10181E-09
653	4.09469E-09
654	4.08666E-09
655	4.07747E-09
656	4.07458E-09
657	4.06924E-09
658	4.06188E-09
659	4.05318E-09
660	4.04773E-09
661	4.04003E-09
662	4.03103E-09
663	4.02601E-09
664	4.02067E-09
665	4.01439E-09
666	4.00593E-09
667	3.99637E-09
668	3.99067E-09
669	3.98327E-09
670	3.97763E-09
671	3.97051E-09
672	3.96266E-09
673	3.95502E-09
674	3.95033E-09
675	3.94306E-09
676	3.93614E-09
677	3.92797E-09
678	3.91741E-09
679	3.91174E-09
680	3.90258E-09
681	3.89265E-09
682	3.88562E-09
683	3.87553E-09
684	3.86113E-09
685	3.85065E-09
686	3.83474E-09
687	3.81961E-09
688	3.81101E-09
689	3.80348E-09
690	3.79553E-09
691	3.78802E-09
692	3.78496E-09
693	3.78001E-09
694	3.77337E-09
695	3.76528E-09
696	3.76173E-09
697	3.75507E-09
698	3.7443E-09
699	3.73378E-09
700	3.72577E-09
701	3.71421E-09
702	3.69643E-09
703	3.6798E-09
704	3.66004E-09
705	3.65133E-09
706	3.64139E-09
707	3.63258E-09
708	3.62638E-09
709	3.62205E-09
710	3.61686E-09
711	3.61152E-09
712	3.60734E-09
713	3.60178E-09
714	3.59643E-09
715	3.59124E-09
716	3.58602E-09
717	3.57918E-09
718	3.57317E-09
719	3.56719E-09
720	3.55905E-09
721	3.54765E-09
722	3.53429E-09
723	3.52919E-09
724	3.52027E-09
725	3.51071E-09
726	3.49791E-09
727	3.49158E-09
728	3.48367E-09
729	3.47514E-09
730	3.47058E-09
731	3.46438E-09
732	3.45964E-09
733	3.45459E-09
734	3.45098E-09
735	3.44608E-09
736	3.43982E-09
737	3.43439E-09
738	3.42738E-09
739	3.41804E-09
740	3.40936E-09
741	3.40492E-09
742	3.40043E-09
743	3.39723E-09
744	3.39295E-09
745	3.38772E-09
746	3.38429E-09
747	3.37984E-09
748	3.37506E-09
749	3.37056E-09
750	3.36427E-09
751	3.36132E-09
752	3.35683E-09
753	3.35129E-09
754	3.34568E-09
755	3.33974E-09
756	3.33178E-09
757	3.32361E-09
758	3.31873E-09
759	3.31359E-09
760	3.31083E-09
761	3.30724E-09
762	3.30463E-09
763	3.30064E-09
764	3.2945E-09
765	3.2873E-09
766	3.27777E-09
767	3.26881E-09
768	3.26002E-09
769	3.24966E-09
770	3.24488E-09
771	3.23729E-09
772	3.22836E-09
773	3.22343E-09
774	3.21602E-09
775	3.206E-09
776	3.20114E-09
777	3.19357E-09
778	3.18166E-09
779	3.16989E-09
780	3.1639E-09
781	3.15506E-09
782	3.14883E-09
783	3.14182E-09
784	3.13342E-09
785	3.12627E-09
786	3.12007E-09
787	3.11423E-09
788	3.11176E-09
789	3.10787E-09
790	3.10245E-09
791	3.09671E-09
792	3.09092E-09
793	3.08184E-09
794	3.0721E-09
795	3.06473E-09
796	3.05698E-09
797	3.05198E-09
798	3.04538E-09
799	3.03896E-09
800	3.03427E-09
801	3.0298E-09
802	3.0283E-09
803	3.02616E-09
804	3.02359E-09
805	3.02226E-09
806	3.02018E-09
807	3.01798E-09
808	3.01547E-09
809	3.01297E-09
810	3.00885E-09
811	3.00277E-09
812	2.99617E-09
813	2.99E-09
814	2.98287E-09
815	2.97574E-09
816	2.97078E-09
817	2.96735E-09
818	2.96434E-09
819	2.96244E-09
820	2.96023E-09
821	2.9571E-09
822	2.95339E-09
823	2.9485E-09
824	2.9438E-09
825	2.94036E-09
826	2.93591E-09
827	2.93115E-09
828	2.92691E-09
829	2.92225E-09
830	2.91758E-09
831	2.91467E-09
832	2.9121E-09
833	2.90948E-09
834	2.90697E-09
835	2.90367E-09
836	2.90016E-09
837	2.89727E-09
838	2.89495E-09
839	2.89266E-09
840	2.89052E-09
841	2.88861E-09
842	2.88617E-09
843	2.88291E-09
844	2.87945E-09
845	2.87568E-09
846	2.87143E-09
847	2.86774E-09
848	2.8637E-09
849	2.86038E-09
850	2.85708E-09
851	2.85463E-09
852	2.85147E-09
853	2.8477E-09
854	2.84381E-09
855	2.83848E-09
856	2.83501E-09
857	2.83024E-09
858	2.82836E-09
859	2.82516E-09
860	2.82146E-09
861	2.81932E-09
862	2.8177E-09
863	2.81529E-09
864	2.81249E-09
865	2.80981E-09
866	2.80597E-09
867	2.80221E-09
868	2.79796E-09
869	2.79342E-09
870	2.78978E-09
871	2.78754E-09
872	2.78515E-09
873	2.78305E-09
874	2.7817E-09
875	2.77964E-09
876	2.77754E-09
877	2.77489E-09
878	2.77033E-09
879	2.76339E-09
880	2.75554E-09
881	2.75079E-09
882	2.74566E-09
883	2.74341E-09
884	2.73992E-09
885	2.73618E-09
886	2.73478E-09
887	2.73315E-09
888	2.7315E-09
889	2.73005E-09
890	2.72844E-09
891	2.72641E-09
892	2.72408E-09
893	2.72065E-09
894	2.71607E-09
895	2.70986E-09
896	2.70162E-09
897	2.69152E-09
898	2.68261E-09
899	2.67517E-09
900	2.66832E-09
901	2.66487E-09
902	2.66318E-09
903	2.66134E-09
904	2.65914E-09
905	2.65858E-09
906	2.65758E-09
907	2.65622E-09
908	2.65482E-09
909	2.65368E-09
910	2.65198E-09
911	2.64942E-09
912	2.6467E-09
913	2.64441E-09
914	2.64088E-09
915	2.63476E-09
916	2.62493E-09
917	2.61434E-09
918	2.61057E-09
919	2.60706E-09
920	2.60264E-09
921	2.59725E-09
922	2.59403E-09
923	2.59066E-09
924	2.58844E-09
925	2.58593E-09
926	2.58455E-09
927	2.58245E-09
928	2.57973E-09
929	2.57834E-09
930	2.57604E-09
931	2.57372E-09
932	2.5715E-09
933	2.5692E-09
934	2.56658E-09
935	2.56398E-09
936	2.56248E-09
937	2.56034E-09
938	2.55813E-09
939	2.55584E-09
940	2.55296E-09
941	2.55135E-09
942	2.54853E-09
943	2.54544E-09
944	2.54435E-09
945	2.54267E-09
946	2.54087E-09
947	2.53906E-09
948	2.53765E-09
949	2.53577E-09
950	2.53431E-09
951	2.53258E-09
952	2.53101E-09
953	2.52861E-09
954	2.52509E-09
955	2.52087E-09
956	2.51597E-09
957	2.5125E-09
958	2.50892E-09
959	2.50588E-09
960	2.50371E-09
961	2.50251E-09
962	2.50098E-09
963	2.499E-09
964	2.49694E-09
965	2.49448E-09
966	2.49146E-09
967	2.48887E-09
968	2.48517E-09
969	2.48201E-09
970	2.4783E-09
971	2.4732E-09
972	2.46633E-09
973	2.46027E-09
974	2.45511E-09
975	2.45364E-09
976	2.4508E-09
977	2.44811E-09
978	2.4451E-09
979	2.44413E-09
980	2.44326E-09
981	2.44292E-09
982	2.44226E-09
983	2.44145E-09
984	2.44062E-09
985	2.43925E-09
986	2.43712E-09
987	2.43394E-09
988	2.43008E-09
989	2.42819E-09
990	2.42679E-09
991	2.42492E-09
992	2.42314E-09
993	2.42123E-09
994	2.41902E-09
995	2.41552E-09
996	2.41086E-09
997	2.4083E-09
998	2.40452E-09
999	2.40166E-09
1000	2.39992E-09


==> Data/Example1_loss,N50.dat <==
1	1
2	0.76257652
3	0.732264161
4	0.443916291
5	0.347501785
6	0.175997019
7	0.141514957
8	0.091983512
9	0.044716787
10	0.026478419
11	0.022932932
12	0.02113322
13	0.014191853
14	0.0124168
15	0.009902135
16	0.006040188
17	0.005627315
18	0.004901574
19	0.004174637
20	0.003661716
21	0.003464349
22	0.003122697
23	0.002905699
24	0.002673182
25	0.002269266
26	0.001951327
27	0.001860765
28	0.001190256
29	0.001048195
30	0.000801973
31	0.000658429
32	0.000605454
33	0.000537552
34	0.000453258
35	0.000439906
36	0.000416818
37	0.000379584
38	0.000342357
39	0.000320299
40	0.00030571
41	0.000282379
42	0.000249841
43	0.000233323
44	0.000223713
45	0.000213275
46	0.000193763
47	0.000184444
48	0.000167916
49	0.000146426
50	0.000142308
51	0.000138419
52	0.000131498
53	0.000126146
54	0.000119056
55	0.000108445
56	0.000106486
57	0.000102816
58	9.96907E-05
59	9.61633E-05
60	8.5724E-05
61	8.3911E-05
62	8.0494E-05
63	7.61902E-05
64	6.87984E-05
65	6.63103E-05
66	6.34083E-05
67	5.95527E-05
68	5.64589E-05
69	5.3141E-05
70	4.85071E-05
71	4.8006E-05
72	4.71606E-05
73	4.5582E-05
74	4.38155E-05
75	4.15633E-05
76	3.87045E-05
77	3.66227E-05
78	3.50419E-05
79	3.29292E-05
80	3.14822E-05
81	3.05706E-05
82	2.91324E-05
83	2.82455E-05
84	2.78048E-05
85	2.70085E-05
86	2.65118E-05
87	2.57915E-05
88	2.47993E-05
89	2.40772E-05
90	2.3673E-05
91	2.29993E-05
92	2.25607E-05
93	2.22557E-05
94	2.19267E-05
95	2.14241E-05
96	2.07831E-05
97	2.07007E-05
98	2.05511E-05
99	2.02761E-05
100	1.98707E-05
101	1.97917E-05
102	1.96559E-05
103	1.94073E-05
104	1.90336E-05
105	1.89375E-05
106	1.87794E-05
107	1.85002E-05
108	1.81509E-05
109	1.79919E-05
110	1.77431E-05
111	1.76059E-05
112	1.74561E-05
113	1.73616E-05
114	1.72055E-05
115	1.70664E-05
116	1.6872E-05
117	1.68396E-05
118	1.6781E-05
119	1.66756E-05
120	1.65093E-05
121	1.63992E-05
122	1.62214E-05
123	1.6131E-05
124	1.60143E-05
125	1.59179E-05
126	1.58488E-05
127	1.57925E-05
128	1.56847E-05
129	1.55536E-05
130	1.54995E-05
131	1.5419E-05
132	1.53185E-05
133	1.52534E-05
134	1.51464E-05
135	1.50105E-05
136	1.49815E-05
137	1.49296E-05
138	1.48413E-05
139	1.47654E-05
140	1.46919E-05
141	1.45749E-05
142	1.44937E-05
143	1.44586E-05
144	1.4406E-05
145	1.43176E-05
146	1.42646E-05
147	1.42249E-05
148	1.41684E-05
149	1.40705E-05
150	1.39571E-05
151	1.38662E-05
152	1.3834E-05
153	1.37808E-05
154	1.36863E-05
155	1.36287E-05
156	1.35263E-05
157	1.34739E-05
158	1.33833E-05
159	1.32513E-05
160	1.3165E-05
161	1.31077E-05
162	1.30129E-05
163	1.29622E-05
164	1.29446E-05
165	1.29146E-05
166	1.28603E-05
167	1.27643E-05
168	1.27049E-05
169	1.26018E-05
170	1.25577E-05
171	1.2482E-05
172	1.23596E-05
173	1.22935E-05
174	1.21943E-05
175	1.21633E-05
176	1.21037E-05
177	1.20132E-05
178	1.19578E-05
179	1.1862E-05
180	1.17909E-05
181	1.17021E-05
182	1.1651E-05
183	1.16046E-05
184	1.15456E-05
185	1.14947E-05
186	1.14421E-05
187	1.14169E-05
188	1.13797E-05
189	1.13188E-05
190	1.12555E-05
191	1.11852E-05
192	1.10948E-05
193	1.10875E-05
194	1.10737E-05
195	1.10478E-05
196	1.09991E-05
197	1.09169E-05
198	1.08107E-05
199	1.07481E-05
200	1.06996E-05
201	1.06323E-05
202	1.06087E-05
203	1.05727E-05
204	1.05184E-05
205	1.04428E-05
206	1.0347E-05
207	1.0308E-05
208	1.02519E-05
209	1.0175E-05
210	1.00975E-05
211	1.005E-05
212	1.00204E-05
213	9.97039E-06
214	9.93362E-06
215	9.88229E-06
216	9.84613E-06
217	9.79305E-06
218	9.77328E-06
219	9.7422E-06
220	9.69607E-06
221	9.63084E-06
222	9.58456E-06
223	9.56714E-06
224	9.53634E-06
225	9.48186E-06
226	9.40736E-06
227	9.37766E-06
228	9.33056E-06
229	9.25648E-06
230	9.16129E-06
231	9.02694E-06
232	8.94524E-06
233	8.86548E-06
234	8.80744E-06
235	8.75657E-06
236	8.69298E-06
237	8.63232E-06
238	8.54391E-06
239	8.50754E-06
240	8.44846E-06
241	8.36567E-06
242	8.31028E-06
243	8.23634E-06
244	8.14738E-06
245	8.1078E-06
246	8.04585E-06
247	7.96235E-06
248	7.90636E-06
249	7.87284E-06
250	7.81797E-06
251	7.77008E-06
252	7.69421E-06
253	7.57852E-06
254	7.4692E-06
255	7.40566E-06
256	7.30159E-06
257	7.19987E-06
258	7.08463E-06
259	7.01992E-06
260	6.92015E-06
261	6.85554E-06
262	6.76231E-06
263	6.72998E-06
264	6.67714E-06
265	6.63507E-06
266	6.56808E-06
267	6.50806E-06
268	6.42835E-06
269	6.37085E-06
270	6.31526E-06
271	6.25107E-06
272	6.15713E-06
273	6.06838E-06
274	6.03766E-06
275	5.98854E-06
276	5.90933E-06
277	5.8136E-06
278	5.77523E-06
279	5.70738E-06
280	5.6393E-06
281	5.54884E-06
282	5.50258E-06
283	5.438E-06
284	5.38948E-06
285	5.31386E-06
286	5.27809E-06
287	5.21919E-06
288	5.16159E-06
289	5.13468E-06
290	5.09189E-06
291	5.03375E-06
292	4.97031E-06
293	4.88837E-06
294	4.83278E-06
295	4.76606E-06
296	4.70426E-06
297	4.61107E-06
298	4.57321E-06
299	4.50987E-06
300	4.40897E-06
301	4.35706E-06
302	4.28511E-06
303	4.15811E-06
304	4.07523E-06
305	4.03906E-06
306	3.9915E-06
307	3.91747E-06
308	3.8438E-06
309	3.82324E-06
310	3.79836E-06
311	3.75698E-06
312	3.69577E-06
313	3.61083E-06
314	3.56714E-06
315	3.52146E-06
316	3.46265E-06
317	3.38304E-06
318	3.31782E-06
319	3.30219E-06
320	3.27848E-06
321	3.25316E-06
322	3.21899E-06
323	3.20011E-06
324	3.17806E-06
325	3.14156E-06
326	3.08627E-06
327	3.01837E-06
328	2.98346E-06
329	2.95496E-06
330	2.90697E-06
331	2.86469E-06
332	2.80493E-06
333	2.77539E-06
334	2.7334E-06
335	2.70021E-06
336	2.65624E-06
337	2.62276E-06
338	2.60338E-06
339	2.5779E-06
340	2.53996E-06
341	2.48989E-06
342	2.44502E-06
343	2.4151E-06
344	2.38634E-06
345	2.35223E-06
346	2.33341E-06
347	2.30267E-06
348	2.28858E-06
349	2.26411E-06
350	2.22391E-06
351	2.2141E-06
352	2.19518E-06
353	2.16155E-06
354	2.11344E-06
355	2.06339E-06
356	2.03286E-06
357	2.00219E-06
358	1.98338E-06
359	1.95437E-06
360	1.91605E-06
361	1.88127E-06
362	1.85308E-06
363	1.80989E-06
364	1.77265E-06
365	1.75076E-06
366	1.71979E-06
367	1.70766E-06
368	1.68904E-06
369	1.66509E-06
370	1.65383E-06
371	1.63808E-06
372	1.63394E-06
373	1.62591E-06
374	1.61267E-06
375	1.59419E-06
376	1.57983E-06
377	1.559E-06
378	1.53991E-06
379	1.53015E-06
380	1.52405E-06
381	1.51491E-06
382	1.50128E-06
383	1.48816E-06
384	1.47586E-06
385	1.45641E-06
386	1.42845E-06
387	1.40961E-06
388	1.38613E-06
389	1.37212E-06
390	1.36452E-06
391	1.35415E-06
392	1.34228E-06
393	1.33164E-06
394	1.3204E-06
395	1.30746E-06
396	1.29455E-06
397	1.29206E-06
398	1.28796E-06
399	1.28144E-06
400	1.27226E-06
401	1.26558E-06
402	1.25653E-06
403	1.2466E-06
404	1.23211E-06
405	1.22385E-06
406	1.21505E-06
407	1.21215E-06
408	1.20752E-06
409	1.19998E-06
410	1.19112E-06
411	1.18209E-06
412	1.17334E-06
413	1.17076E-06
414	1.16622E-06
415	1.15804E-06
416	1.14533E-06
417	1.13781E-06
418	1.1308E-06
419	1.12767E-06
420	1.12407E-06
421	1.11957E-06
422	1.11716E-06
423	1.11357E-06
424	1.109E-06
425	1.10292E-06
426	1.09564E-06
427	1.09208E-06
428	1.08792E-06
429	1.0831E-06
430	1.07944E-06
431	1.0741E-06
432	1.06705E-06
433	1.05837E-06
434	1.04664E-06
435	1.03533E-06
436	1.02865E-06
437	1.02499E-06
438	1.01944E-06
439	1.01277E-06
440	1.00615E-06
441	1.00485E-06
442	1.00295E-06
443	9.99426E-07
444	9.9364E-07
445	9.87464E-07
446	9.85753E-07
447	9.82801E-07
448	9.77666E-07
449	9.70538E-07
450	9.66139E-07
451	9.64174E-07
452	9.61755E-07
453	9.5911E-07
454	9.57102E-07
455	9.54429E-07
456	9.5116E-07
457	9.47806E-07
458	9.44548E-07
459	9.40603E-07
460	9.36359E-07
461	9.3133E-07
462	9.277E-07
463	9.23214E-07
464	9.18954E-07
465	9.15369E-07
466	9.10593E-07
467	9.08556E-07
468	9.05669E-07
469	9.01836E-07
470	8.96718E-07
471	8.88118E-07
472	8.74111E-07
473	8.63887E-07
474	8.57394E-07
475	8.53176E-07
476	8.49015E-07
477	8.45158E-07
478	8.40969E-07
479	8.36551E-07
480	8.35119E-07
481	8.33048E-07
482	8.29927E-07
483	8.26714E-07
484	8.24146E-07
485	8.20104E-07
486	8.1508E-07
487	8.10291E-07
488	8.07532E-07
489	8.0339E-07
490	7.98592E-07
491	7.962E-07
492	7.93936E-07
493	7.90763E-07
494	7.86142E-07
495	7.83082E-07
496	7.78741E-07
497	7.75129E-07
498	7.73923E-07
499	7.72203E-07
500	7.69897E-07
501	7.68644E-07
502	7.67106E-07
503	7.65365E-07
504	7.63652E-07
505	7.61297E-07
506	7.58111E-07
507	7.56206E-07
508	7.53311E-07
509	7.49717E-07
510	7.46202E-07
511	7.44881E-07
512	7.42519E-07
513	7.39367E-07
514	7.36576E-07
515	7.34805E-07
516	7.32497E-07
517	7.30405E-07
518	7.284E-07
519	7.26227E-07
520	7.23328E-07
521	7.19948E-07
522	7.16516E-07
523	7.1494E-07
524	7.13554E-07
525	7.12819E-07
526	7.11783E-07
527	7.1025E-07
528	7.08777E-07
529	7.07009E-07
530	7.05114E-07
531	7.03274E-07
532	7.00549E-07
533	6.96917E-07
534	6.9491E-07
535	6.93256E-07
536	6.92482E-07
537	6.91676E-07
538	6.90696E-07
539	6.89494E-07
540	6.87731E-07
541	6.84784E-07
542	6.80919E-07
543	6.7886E-07
544	6.77195E-07
545	6.76324E-07
546	6.75108E-07
547	6.73747E-07
548	6.73633E-07
549	6.73181E-07
550	6.72509E-07
551	6.71533E-07
552	6.70411E-07
553	6.69481E-07
554	6.67702E-07
555	6.64784E-07
556	6.62779E-07
557	6.61056E-07
558	6.59833E-07
559	6.58196E-07
560	6.56053E-07
561	6.53806E-07
562	6.50396E-07
563	6.47877E-07
564	6.46374E-07
565	6.44348E-07
566	6.43298E-07
567	6.42245E-07
568	6.42087E-07
569	6.4177E-07
570	6.41292E-07
571	6.40692E-07
572	6.40367E-07
573	6.39908E-07
574	6.39435E-07
575	6.38724E-07
576	6.37539E-07
577	6.36126E-07
578	6.34549E-07
579	6.34009E-07
580	6.33421E-07
581	6.33099E-07
582	6.32689E-07
583	6.32127E-07
584	6.31358E-07
585	6.30182E-07
586	6.28385E-07
587	6.25828E-07
588	6.24492E-07
589	6.2279E-07
590	6.22305E-07
591	6.21714E-07
592	6.20766E-07
593	6.20247E-07
594	6.19702E-07
595	6.19245E-07
596	6.18674E-07
597	6.17721E-07
598	6.16468E-07
599	6.14935E-07
600	6.12984E-07
601	6.10258E-07
602	6.07089E-07
603	6.05148E-07
604	6.02711E-07
605	6.01982E-07
606	6.00844E-07
607	5.99202E-07
608	5.97211E-07
609	5.96568E-07
610	5.95479E-07
611	5.94326E-07
612	5.93808E-07
613	5.9341E-07
614	5.92852E-07
615	5.91937E-07
616	5.90525E-07
617	5.88857E-07
618	5.86523E-07
619	5.83567E-07
620	5.8113E-07
621	5.78827E-07
622	5.78099E-07
623	5.77064E-07
624	5.75841E-07
625	5.7549E-07
626	5.75042E-07
627	5.74434E-07
628	5.73757E-07
629	5.73305E-07
630	5.72687E-07
631	5.72228E-07
632	5.71592E-07
633	5.70921E-07
634	5.70305E-07
635	5.69659E-07
636	5.68617E-07
637	5.67004E-07
638	5.64502E-07
639	5.61291E-07
640	5.59401E-07
641	5.57355E-07
642	5.55614E-07
643	5.53916E-07
644	5.52571E-07
645	5.51435E-07
646	5.50655E-07
647	5.50014E-07
648	5.49335E-07
649	5.49088E-07
650	5.48768E-07
651	5.48271E-07
652	5.4759E-07
653	5.46909E-07
654	5.45854E-07
655	5.44136E-07
656	5.42256E-07
657	5.40388E-07
658	5.39801E-07
659	5.38955E-07
660	5.38114E-07
661	5.37662E-07
662	5.37045E-07
663	5.3629E-07
664	5.35495E-07
665	5.35125E-07
666	5.34619E-07
667	5.34155E-07
668	5.33674E-07
669	5.33095E-07
670	5.32276E-07
671	5.31319E-07
672	5.30118E-07
673	5.29187E-07
674	5.28058E-07
675	5.26897E-07
676	5.25428E-07
677	5.23131E-07
678	5.20757E-07
679	5.19621E-07
680	5.19074E-07
681	5.18373E-07
682	5.17932E-07
683	5.17537E-07
684	5.17197E-07
685	5.16701E-07
686	5.16073E-07
687	5.15262E-07
688	5.14141E-07
689	5.13561E-07
690	5.12616E-07
691	5.11326E-07
692	5.10513E-07
693	5.09871E-07
694	5.09073E-07
695	5.089E-07
696	5.08487E-07
697	5.07913E-07
698	5.07075E-07
699	5.06623E-07
700	5.06117E-07
701	5.05278E-07
702	5.04111E-07
703	5.03642E-07
704	5.03103E-07
705	5.02611E-07
706	5.02084E-07
707	5.01456E-07
708	5.00816E-07
709	4.9996E-07
710	4.99057E-07
711	4.9862E-07
712	4.97967E-07
713	4.96994E-07
714	4.9588E-07
715	4.94601E-07
716	4.92988E-07
717	4.91309E-07
718	4.90079E-07
719	4.88947E-07
720	4.88533E-07
721	4.88042E-07
722	4.87767E-07
723	4.87364E-07
724	4.8688E-07
725	4.86444E-07
726	4.85985E-07
727	4.85519E-07
728	4.85038E-07
729	4.84471E-07
730	4.84216E-07
731	4.84046E-07
732	4.83889E-07
733	4.83685E-07
734	4.83389E-07
735	4.83166E-07
736	4.82909E-07
737	4.82481E-07
738	4.81838E-07
739	4.80971E-07
740	4.80289E-07
741	4.79799E-07
742	4.79315E-07
743	4.7885E-07
744	4.785E-07
745	4.78014E-07
746	4.77822E-07
747	4.77511E-07
748	4.77309E-07
749	4.77088E-07
750	4.76823E-07
751	4.76709E-07
752	4.76486E-07
753	4.7619E-07
754	4.75875E-07
755	4.75396E-07
756	4.74576E-07
757	4.73494E-07
758	4.7229E-07
759	4.71465E-07
760	4.70429E-07
761	4.69347E-07
762	4.68589E-07
763	4.68072E-07
764	4.67389E-07
765	4.67141E-07
766	4.66745E-07
767	4.66398E-07
768	4.65964E-07
769	4.65566E-07
770	4.65443E-07
771	4.65149E-07
772	4.64802E-07
773	4.64335E-07
774	4.63795E-07
775	4.63062E-07
776	4.62075E-07
777	4.61492E-07
778	4.60573E-07
779	4.60143E-07
780	4.59663E-07
781	4.59434E-07
782	4.59164E-07
783	4.58955E-07
784	4.58651E-07
785	4.58259E-07
786	4.57817E-07
787	4.57543E-07
788	4.57165E-07
789	4.5666E-07
790	4.56334E-07
791	4.55879E-07
792	4.55675E-07
793	4.55384E-07
794	4.55285E-07
795	4.55163E-07
796	4.55098E-07
797	4.54985E-07
798	4.54818E-07
799	4.54599E-07
800	4.54223E-07
801	4.53742E-07
802	4.53004E-07
803	4.52207E-07
804	4.51207E-07
805	4.5004E-07
806	4.49092E-07
807	4.47902E-07
808	4.46696E-07
809	4.45502E-07
810	4.44427E-07
811	4.43132E-07
812	4.42153E-07
813	4.41552E-07
814	4.40821E-07
815	4.4055E-07
816	4.40042E-07
817	4.39832E-07
818	4.39595E-07
819	4.3948E-07
820	4.39292E-07
821	4.39105E-07
822	4.38896E-07
823	4.3866E-07
824	4.38292E-07
825	4.37852E-07
826	4.37598E-07
827	4.37324E-07
828	4.36891E-07
829	4.36351E-07
830	4.3572E-07
831	4.35225E-07
832	4.34601E-07
833	4.33811E-07
834	4.3316E-07
835	4.3225E-07
836	4.31493E-07
837	4.31006E-07
838	4.30928E-07
839	4.3082E-07
840	4.3064E-07
841	4.30375E-07
842	4.30239E-07
843	4.30079E-07
844	4.2999E-07
845	4.29852E-07
846	4.29632E-07
847	4.29478E-07
848	4.29243E-07
849	4.28918E-07
850	4.28463E-07
851	4.27953E-07
852	4.27718E-07
853	4.27355E-07
854	4.27088E-07
855	4.26813E-07
856	4.26419E-07
857	4.26226E-07
858	4.26018E-07
859	4.25699E-07
860	4.25342E-07
861	4.2525E-07
862	4.25129E-07
863	4.24996E-07
864	4.24726E-07
865	4.24343E-07
866	4.24026E-07
867	4.23576E-07
868	4.22905E-07
869	4.22128E-07
870	4.21176E-07
871	4.20785E-07
872	4.20227E-07
873	4.19655E-07
874	4.19505E-07
875	4.19306E-07
876	4.18921E-07
877	4.18518E-07
878	4.18219E-07
879	4.17982E-07
880	4.17784E-07
881	4.17516E-07
882	4.17271E-07
883	4.16966E-07
884	4.16717E-07
885	4.16421E-07
886	4.16193E-07
887	4.15889E-07
888	4.15699E-07
889	4.15453E-07
890	4.15134E-07
891	4.14715E-07
892	4.14332E-07
893	4.14044E-07
894	4.13694E-07
895	4.13272E-07
896	4.12846E-07
897	4.125E-07
898	4.12242E-07
899	4.11902E-07
900	4.11637E-07
901	4.11362E-07
902	4.11072E-07
903	4.10846E-07
904	4.1072E-07
905	4.10569E-07
906	4.10375E-07
907	4.10162E-07
908	4.0985E-07
909	4.09365E-07
910	4.08797E-07
911	4.08334E-07
912	4.0779E-07
913	4.07292E-07
914	4.06659E-07
915	4.05992E-07
916	4.05454E-07
917	4.04818E-07
918	4.04116E-07
919	4.03436E-07
920	4.03035E-07
921	4.02577E-07
922	4.024E-07
923	4.02291E-07
924	4.01997E-07
925	4.01649E-07
926	4.0129E-07
927	4.01156E-07
928	4.01018E-07
929	4.00824E-07
930	4.00624E-07
931	4.00401E-07
932	4.00123E-07
933	3.99646E-07
934	3.99273E-07
935	3.98826E-07
936	3.98579E-07
937	3.98265E-07
938	3.97986E-07
939	3.97713E-07
940	3.97427E-07
941	3.97258E-07
942	3.97001E-07
943	3.96582E-07
944	3.96151E-07
945	3.95609E-07
946	3.94936E-07
947	3.94308E-07
948	3.93601E-07
949	3.92661E-07
950	3.92164E-07
951	3.91675E-07
952	3.91454E-07
953	3.91125E-07
954	3.90736E-07
955	3.90261E-07
956	3.89843E-07
957	3.8959E-07
958	3.89232E-07
959	3.88853E-07
960	3.88533E-07
961	3.88028E-07
962	3.87519E-07
963	3.87232E-07
964	3.86865E-07
965	3.86595E-07
966	3.86333E-07
967	3.86257E-07
968	3.86129E-07
969	3.85991E-07
970	3.85867E-07
971	3.85743E-07
972	3.8555E-07
973	3.85373E-07
974	3.8516E-07
975	3.84987E-07
976	3.84874E-07
977	3.84637E-07
978	3.8434E-07
979	3.84128E-07
980	3.83819E-07
981	3.8341E-07
982	3.82763E-07
983	3.8201E-07
984	3.81818E-07
985	3.81437E-07
986	3.81005E-07
987	3.80451E-07
988	3.80243E-07
989	3.79937E-07
990	3.79591E-07
991	3.79335E-07
992	3.79025E-07
993	3.78833E-07
994	3.78548E-07
995	3.78256E-07
996	3.77991E-07
997	3.77766E-07
998	3.77527E-07
999	3.77458E-07
1000	3.77375E-07


==> Data/Example1_time,N100.dat <==
3.057	1
6.114	0.611989081
9.171	0.326986015
12.228	0.09856914
15.285	0.085004829
18.342	0.063614123
21.399	0.051152106
24.456	0.029487623
27.513	0.021004934
30.57	0.019611102
33.627	0.016937977
36.684	0.013868946
39.741	0.009486394
42.798	0.008063555
45.855	0.006327891
48.912	0.004687422
51.969	0.003109608
55.026	0.002822598
58.083	0.00269597
61.14	0.001699522
64.197	0.001507287
67.254	0.001156415
70.311	0.000971448
73.368	0.000865143
76.425	0.000799858
79.482	0.00067981
82.539	0.000644346
85.596	0.000583646
88.653	0.000495886
91.71	0.000363646
94.767	0.000165995
97.824	0.000112794
100.881	0.000107572
103.938	0.000104596
106.995	9.89074E-05
110.052	8.87362E-05
113.109	7.80118E-05
116.166	6.95151E-05
119.223	6.44656E-05
122.28	6.33066E-05
125.337	6.11515E-05
128.394	5.73896E-05
131.451	5.46633E-05
134.508	4.98008E-05
137.565	4.81067E-05
140.622	4.72226E-05
143.679	4.56259E-05
146.736	4.2813E-05
149.793	4.09402E-05
152.85	4.0252E-05
155.907	3.89659E-05
158.964	3.78022E-05
162.021	3.56576E-05
165.078	3.47095E-05
168.135	3.28902E-05
171.192	3.09673E-05
174.249	2.91813E-05
177.306	2.59903E-05
180.363	2.3647E-05
183.42	2.28088E-05
186.477	2.12221E-05
189.534	2.00586E-05
192.591	1.80288E-05
195.648	1.68562E-05
198.705	1.48999E-05
201.762	1.37006E-05
204.819	1.3596E-05
207.876	1.27822E-05
210.933	1.22479E-05
213.99	1.15465E-05
217.047	1.12941E-05
220.104	1.0951E-05
223.161	9.18556E-06
226.218	8.78982E-06
229.275	8.38902E-06
232.332	7.7419E-06
235.389	7.3868E-06
238.446	6.83331E-06
241.503	6.50866E-06
244.56	6.16757E-06
247.617	5.63447E-06
250.674	5.48639E-06
253.731	5.29624E-06
256.788	4.99547E-06
259.845	4.58702E-06
262.902	4.37777E-06
265.959	4.09607E-06
269.016	3.82399E-06
272.073	3.78041E-06
275.13	3.69698E-06
278.187	3.31205E-06
281.244	3.15795E-06
284.301	3.02976E-06
287.358	2.83912E-06
290.415	2.7638E-06
293.472	2.65459E-06
296.529	2.59188E-06
299.586	2.55172E-06
302.643	2.47568E-06
305.7	2.42034E-06
308.757	2.34726E-06
311.814	2.21259E-06
314.871	2.11174E-06
317.928	2.07607E-06
320.985	1.82052E-06
324.042	1.77347E-06
327.099	1.71863E-06
330.156	1.61962E-06
333.213	1.57404E-06
336.27	1.54633E-06
339.327	1.50125E-06
342.384	1.47344E-06
345.441	1.42306E-06
348.498	1.40722E-06
351.555	1.37795E-06
354.612	1.35084E-06
357.669	1.30313E-06
360.726	1.23017E-06
363.783	1.19616E-06
366.84	1.17652E-06
369.897	1.14173E-06
372.954	1.12168E-06
376.011	1.08974E-06
379.068	1.07135E-06
382.125	1.04047E-06
385.182	1.0241E-06
388.239	9.95288E-07
391.296	9.82507E-07
394.353	9.61824E-07
397.41	9.27663E-07
400.467	9.23435E-07
403.524	8.90364E-07
406.581	8.78769E-07
409.638	8.57814E-07
412.695	8.45939E-07
415.752	8.26605E-07
418.809	8.21377E-07
421.866	8.1185E-07
424.923	7.99293E-07
427.98	7.79511E-07
431.037	7.71642E-07
434.094	7.6047E-07
437.151	7.44646E-07
440.208	7.40929E-07
443.265	7.3477E-07
446.322	7.24248E-07
449.379	7.17827E-07
452.436	7.15075E-07
455.493	7.0952E-07
458.55	7.00066E-07
461.607	6.97891E-07
464.664	6.93589E-07
467.721	6.89436E-07
470.778	6.81019E-07
473.835	6.75716E-07
476.892	6.68452E-07
479.949	6.64447E-07
483.006	6.58218E-07
486.063	6.5249E-07
489.12	6.48358E-07
492.177	6.41769E-07
495.234	6.37694E-07
498.291	6.31502E-07
501.348	6.28136E-07
504.405	6.22926E-07
507.462	6.19933E-07
510.519	6.15012E-07
513.576	6.09439E-07
516.633	6.05721E-07
519.69	5.99536E-07
522.747	5.95061E-07
525.804	5.93374E-07
528.861	5.90351E-07
531.918	5.85312E-07
534.975	5.79995E-07
538.032	5.7655E-07
541.089	5.73963E-07
544.146	5.70139E-07
547.203	5.68298E-07
550.26	5.64954E-07
553.317	5.62393E-07
556.374	5.59535E-07
559.431	5.55106E-07
562.488	5.53825E-07
565.545	5.51588E-07
568.602	5.48513E-07
571.659	5.46685E-07
574.716	5.4505E-07
577.773	5.42039E-07
580.83	5.3984E-07
583.887	5.384E-07
586.944	5.35971E-07
590.001	5.32854E-07
593.058	5.30624E-07
596.115	5.27915E-07
599.172	5.26159E-07
602.229	5.23807E-07
605.286	5.22192E-07
608.343	5.19508E-07
611.4	5.17735E-07
614.457	5.17165E-07
617.514	5.12723E-07
620.571	5.09451E-07
623.628	5.07866E-07
626.685	5.05568E-07
629.742	5.02232E-07
632.799	5.00562E-07
635.856	4.99414E-07
638.913	4.97436E-07
641.97	4.95776E-07
645.027	4.94789E-07
648.084	4.93512E-07
651.141	4.92682E-07
654.198	4.91235E-07
657.255	4.9014E-07
660.312	4.88314E-07
663.369	4.85863E-07
666.426	4.85329E-07
669.483	4.84394E-07
672.54	4.82932E-07
675.597	4.80563E-07
678.654	4.79021E-07
681.711	4.76408E-07
684.768	4.74918E-07
687.825	4.74274E-07
690.882	4.73118E-07
693.939	4.71025E-07
696.996	4.70012E-07
700.053	4.69346E-07
703.11	4.68154E-07
706.167	4.66114E-07
709.224	4.65722E-07
712.281	4.65086E-07
715.338	4.63929E-07
718.395	4.62062E-07
721.452	4.59143E-07
724.509	4.58375E-07
727.566	4.52683E-07
730.623	4.50874E-07
733.68	4.49308E-07
736.737	4.47688E-07
739.794	4.47003E-07
742.851	4.46307E-07
745.908	4.45095E-07
748.965	4.43227E-07
752.022	4.42049E-07
755.079	4.40519E-07
758.136	4.40223E-07
761.193	4.39641E-07
764.25	4.38607E-07
767.307	4.3694E-07
770.364	4.35358E-07
773.421	4.33266E-07
776.478	4.32724E-07
779.535	4.32505E-07
782.592	4.32054E-07
785.649	4.3052E-07
788.706	4.29979E-07
791.763	4.29266E-07
794.82	4.28846E-07
797.877	4.28111E-07
800.934	4.27029E-07
803.991	4.25715E-07
807.048	4.24997E-07
810.105	4.23791E-07
813.162	4.23016E-07
816.219	4.21913E-07
819.276	4.20725E-07
822.333	4.19366E-07
825.39	4.18819E-07
828.447	4.17996E-07
831.504	4.17224E-07
834.561	4.16224E-07
837.618	4.15224E-07
840.675	4.14736E-07
843.732	4.13957E-07
846.789	4.12866E-07
849.846	4.11428E-07
852.903	4.10614E-07
855.96	4.0948E-07
859.017	4.08734E-07
862.074	4.07829E-07
865.131	4.06393E-07
868.188	4.04577E-07
871.245	4.03598E-07
874.302	4.02585E-07
877.359	4.01871E-07
880.416	4.00932E-07
883.473	3.99579E-07
886.53	3.98997E-07
889.587	3.97949E-07
892.644	3.96334E-07
895.701	3.94434E-07
898.758	3.93304E-07
901.815	3.91694E-07
904.872	3.90814E-07
907.929	3.89659E-07
910.986	3.8919E-07
914.043	3.8836E-07
917.1	3.87153E-07
920.157	3.86558E-07
923.214	3.8576E-07
926.271	3.84894E-07
929.328	3.84632E-07
932.385	3.84197E-07
935.442	3.83716E-07
938.499	3.82868E-07
941.556	3.81717E-07
944.613	3.80166E-07
947.67	3.78017E-07
950.727	3.76788E-07
953.784	3.75161E-07
956.841	3.72959E-07
959.898	3.71652E-07
962.955	3.70231E-07
966.012	3.68226E-07
969.069	3.66827E-07
972.126	3.65982E-07
975.183	3.64686E-07
978.24	3.63881E-07
981.297	3.627E-07
984.354	3.62142E-07
987.411	3.61159E-07
990.468	3.59706E-07
993.525	3.57757E-07
996.582	3.56806E-07
999.639	3.55252E-07
1002.696	3.53255E-07
1005.753	3.5243E-07
1008.81	3.51483E-07
1011.867	3.50226E-07
1014.924	3.4824E-07
1017.981	3.47139E-07
1021.038	3.45481E-07
1024.095	3.44162E-07
1027.152	3.42583E-07
1030.209	3.41159E-07
1033.266	3.39326E-07
1036.323	3.38268E-07
1039.38	3.36614E-07
1042.437	3.33644E-07
1045.494	3.32119E-07
1048.551	3.29158E-07
1051.608	3.24335E-07
1054.665	3.21168E-07
1057.722	3.17083E-07
1060.779	3.15168E-07
1063.836	3.13244E-07
1066.893	3.11682E-07
1069.95	3.09805E-07
1073.007	3.08014E-07
1076.064	3.05623E-07
1079.121	3.02789E-07
1082.178	3.00745E-07
1085.235	2.97518E-07
1088.292	2.94431E-07
1091.349	2.91247E-07
1094.406	2.87407E-07
1097.463	2.8293E-07
1100.52	2.81055E-07
1103.577	2.78524E-07
1106.634	2.75722E-07
1109.691	2.73624E-07
1112.748	2.71932E-07
1115.805	2.69294E-07
1118.862	2.66729E-07
1121.919	2.65277E-07
1124.976	2.64047E-07
1128.033	2.62188E-07
1131.09	2.59385E-07
1134.147	2.57932E-07
1137.204	2.56107E-07
1140.261	2.54063E-07
1143.318	2.51959E-07
1146.375	2.50545E-07
1149.432	2.49868E-07
1152.489	2.48824E-07
1155.546	2.47209E-07
1158.603	2.45193E-07
1161.66	2.4261E-07
1164.717	2.41263E-07
1167.774	2.39603E-07
1170.831	2.37656E-07
1173.888	2.3675E-07
1176.945	2.35358E-07
1180.002	2.33968E-07
1183.059	2.32407E-07
1186.116	2.30447E-07
1189.173	2.29717E-07
1192.23	2.28459E-07
1195.287	2.26466E-07
1198.344	2.23728E-07
1201.401	2.22563E-07
1204.458	2.20852E-07
1207.515	2.18751E-07
1210.572	2.17611E-07
1213.629	2.15986E-07
1216.686	2.13817E-07
1219.743	2.12938E-07
1222.8	2.11342E-07
1225.857	2.09418E-07
1228.914	2.07206E-07
1231.971	2.06024E-07
1235.028	2.04775E-07
1238.085	2.03374E-07
1241.142	2.01786E-07
1244.199	2.00397E-07
1247.256	1.98413E-07
1250.313	1.96059E-07
1253.37	1.95305E-07
1256.427	1.94306E-07
1259.484	1.92956E-07
1262.541	1.91413E-07
1265.598	1.89713E-07
1268.655	1.88667E-07
1271.712	1.87371E-07
1274.769	1.86358E-07
1277.826	1.85034E-07
1280.883	1.84251E-07
1283.94	1.83458E-07
1286.997	1.82303E-07
1290.054	1.80788E-07
1293.111	1.79654E-07
1296.168	1.78722E-07
1299.225	1.78262E-07
1302.282	1.77462E-07
1305.339	1.7609E-07
1308.396	1.74081E-07
1311.453	1.73028E-07
1314.51	1.71297E-07
1317.567	1.68564E-07
1320.624	1.66418E-07
1323.681	1.63617E-07
1326.738	1.61745E-07
1329.795	1.59297E-07
1332.852	1.56411E-07
1335.909	1.53094E-07
1338.966	1.51657E-07
1342.023	1.50295E-07
1345.08	1.48447E-07
1348.137	1.4624E-07
1351.194	1.43134E-07
1354.251	1.41688E-07
1357.308	1.40404E-07
1360.365	1.39169E-07
1363.422	1.37316E-07
1366.479	1.35437E-07
1369.536	1.33431E-07
1372.593	1.32179E-07
1375.65	1.30342E-07
1378.707	1.27986E-07
1381.764	1.26639E-07
1384.821	1.25546E-07
1387.878	1.23948E-07
1390.935	1.21826E-07
1393.992	1.20575E-07
1397.049	1.19819E-07
1400.106	1.18813E-07
1403.163	1.17366E-07
1406.22	1.15597E-07
1409.277	1.15087E-07
1412.334	1.14104E-07
1415.391	1.12333E-07
1418.448	1.10142E-07
1421.505	1.09105E-07
1424.562	1.07531E-07
1427.619	1.05487E-07
1430.676	1.0335E-07
1433.733	1.02649E-07
1436.79	1.0175E-07
1439.847	1.00776E-07
1442.904	9.98713E-08
1445.961	9.96404E-08
1449.018	9.92789E-08
1452.075	9.86057E-08
1455.132	9.76053E-08
1458.189	9.66086E-08
1461.246	9.54575E-08
1464.303	9.48682E-08
1467.36	9.40011E-08
1470.417	9.28265E-08
1473.474	9.14835E-08
1476.531	9.03454E-08
1479.588	8.99586E-08
1482.645	8.92801E-08
1485.702	8.81642E-08
1488.759	8.65699E-08
1491.816	8.57771E-08
1494.873	8.45656E-08
1497.93	8.3494E-08
1500.987	8.20823E-08
1504.044	8.12897E-08
1507.101	8.04444E-08
1510.158	7.99996E-08
1513.215	7.93011E-08
1516.272	7.81954E-08
1519.329	7.73757E-08
1522.386	7.66555E-08
1525.443	7.55474E-08
1528.5	7.50854E-08
1531.557	7.44888E-08
1534.614	7.34971E-08
1537.671	7.32337E-08
1540.728	7.2751E-08
1543.785	7.1925E-08
1546.842	7.10252E-08
1549.899	7.08571E-08
1552.956	7.06355E-08
1556.013	7.00741E-08
1559.07	6.93469E-08
1562.127	6.83716E-08
1565.184	6.77846E-08
1568.241	6.69438E-08
1571.298	6.63157E-08
1574.355	6.58101E-08
1577.412	6.54899E-08
1580.469	6.52311E-08
1583.526	6.482E-08
1586.583	6.41922E-08
1589.64	6.33089E-08
1592.697	6.23926E-08
1595.754	6.17198E-08
1598.811	6.11248E-08
1601.868	6.07719E-08
1604.925	6.02216E-08
1607.982	5.94894E-08
1611.039	5.85321E-08
1614.096	5.76924E-08
1617.153	5.70737E-08
1620.21	5.64169E-08
1623.267	5.57314E-08
1626.324	5.52771E-08
1629.381	5.46528E-08
1632.438	5.38361E-08
1635.495	5.3525E-08
1638.552	5.29669E-08
1641.609	5.23151E-08
1644.666	5.16892E-08
1647.723	5.09285E-08
1650.78	5.04435E-08
1653.837	4.97668E-08
1656.894	4.94047E-08
1659.951	4.89704E-08
1663.008	4.87259E-08
1666.065	4.83817E-08
1669.122	4.78875E-08
1672.179	4.75887E-08
1675.236	4.71761E-08
1678.293	4.68392E-08
1681.35	4.65744E-08
1684.407	4.62042E-08
1687.464	4.5713E-08
1690.521	4.50366E-08
1693.578	4.48766E-08
1696.635	4.45919E-08
1699.692	4.40983E-08
1702.749	4.33636E-08
1705.806	4.29167E-08
1708.863	4.2571E-08
1711.92	4.23137E-08
1714.977	4.19848E-08
1718.034	4.17709E-08
1721.091	4.15361E-08
1724.148	4.13389E-08
1727.205	4.1184E-08
1730.262	4.09523E-08
1733.319	4.05637E-08
1736.376	3.9965E-08
1739.433	3.96892E-08
1742.49	3.92716E-08
1745.547	3.89139E-08
1748.604	3.85534E-08
1751.661	3.82811E-08
1754.718	3.80765E-08
1757.775	3.79324E-08
1760.832	3.77245E-08
1763.889	3.75316E-08
1766.946	3.73231E-08
1770.003	3.70826E-08
1773.06	3.6783E-08
1776.117	3.64E-08
1779.174	3.60197E-08
1782.231	3.56655E-08
1785.288	3.52616E-08
1788.345	3.49056E-08
1791.402	3.45539E-08
1794.459	3.4473E-08
1797.516	3.43076E-08
1800.573	3.40773E-08
1803.63	3.36643E-08
1806.687	3.34156E-08
1809.744	3.31008E-08
1812.801	3.27457E-08
1815.858	3.25875E-08
1818.915	3.23742E-08
1821.972	3.20527E-08
1825.029	3.18742E-08
1828.086	3.1642E-08
1831.143	3.13881E-08
1834.2	3.10708E-08
1837.257	3.09388E-08
1840.314	3.07772E-08
1843.371	3.06185E-08
1846.428	3.03946E-08
1849.485	3.01096E-08
1852.542	2.98443E-08
1855.599	2.95507E-08
1858.656	2.93287E-08
1861.713	2.90864E-08
1864.77	2.88145E-08
1867.827	2.86254E-08
1870.884	2.83653E-08
1873.941	2.80261E-08
1876.998	2.77662E-08
1880.055	2.74317E-08
1883.112	2.72361E-08
1886.169	2.70559E-08
1889.226	2.68692E-08
1892.283	2.65992E-08
1895.34	2.6365E-08
1898.397	2.61772E-08
1901.454	2.60523E-08
1904.511	2.58825E-08
1907.568	2.57025E-08
1910.625	2.56371E-08
1913.682	2.55067E-08
1916.739	2.53022E-08
1919.796	2.51285E-08
1922.853	2.4977E-08
1925.91	2.48181E-08
1928.967	2.46724E-08
1932.024	2.44948E-08
1935.081	2.43993E-08
1938.138	2.42891E-08
1941.195	2.4244E-08
1944.252	2.41775E-08
1947.309	2.41248E-08
1950.366	2.40764E-08
1953.423	2.40155E-08
1956.48	2.39926E-08
1959.537	2.39438E-08
1962.594	2.38775E-08
1965.651	2.37983E-08
1968.708	2.37452E-08
1971.765	2.36768E-08
1974.822	2.35641E-08
1977.879	2.3519E-08
1980.936	2.34425E-08
1983.993	2.33653E-08
1987.05	2.33193E-08
1990.107	2.3237E-08
1993.164	2.30997E-08
1996.221	2.29248E-08
1999.278	2.27201E-08
2002.335	2.2679E-08
2005.392	2.26336E-08
2008.449	2.25487E-08
2011.506	2.24421E-08
2014.563	2.23243E-08
2017.62	2.223E-08
2020.677	2.21523E-08
2023.734	2.2123E-08
2026.791	2.20489E-08
2029.848	2.20318E-08
2032.905	2.19884E-08
2035.962	2.19651E-08
2039.019	2.19162E-08
2042.076	2.18737E-08
2045.133	2.18091E-08
2048.19	2.17569E-08
2051.247	2.16637E-08
2054.304	2.15484E-08
2057.361	2.15108E-08
2060.418	2.14168E-08
2063.475	2.12911E-08
2066.532	2.12176E-08
2069.589	2.11492E-08
2072.646	2.10839E-08
2075.703	2.10384E-08
2078.76	2.09525E-08
2081.817	2.09025E-08
2084.874	2.08652E-08
2087.931	2.08245E-08
2090.988	2.08061E-08
2094.045	2.08012E-08
2097.102	2.07623E-08
2100.159	2.07602E-08
2103.216	2.07217E-08
2106.273	2.06728E-08
2109.33	2.05956E-08
2112.387	2.05218E-08
2115.444	2.04503E-08
2118.501	2.0425E-08
2121.558	2.03671E-08
2124.615	2.0298E-08
2127.672	2.02329E-08
2130.729	2.01669E-08
2133.786	2.01389E-08
2136.843	2.00797E-08
2139.9	2.00063E-08
2142.957	1.99632E-08
2146.014	1.99381E-08
2149.071	1.98843E-08
2152.128	1.98543E-08
2155.185	1.98195E-08
2158.242	1.97892E-08
2161.299	1.97705E-08
2164.356	1.97403E-08
2167.413	1.96957E-08
2170.47	1.96218E-08
2173.527	1.95501E-08
2176.584	1.942E-08
2179.641	1.9237E-08
2182.698	1.91534E-08
2185.755	1.91174E-08
2188.812	1.90418E-08
2191.869	1.89248E-08
2194.926	1.88656E-08
2197.983	1.87923E-08
2201.04	1.87632E-08
2204.097	1.87162E-08
2207.154	1.86774E-08
2210.211	1.86179E-08
2213.268	1.85444E-08
2216.325	1.85207E-08
2219.382	1.8489E-08
2222.439	1.84242E-08
2225.496	1.83401E-08
2228.553	1.82406E-08
2231.61	1.82141E-08
2234.667	1.8142E-08
2237.724	1.80677E-08
2240.781	1.79547E-08
2243.838	1.784E-08
2246.895	1.77778E-08
2249.952	1.76829E-08
2253.009	1.75782E-08
2256.066	1.75219E-08
2259.123	1.75034E-08
2262.18	1.74835E-08
2265.237	1.74337E-08
2268.294	1.73514E-08
2271.351	1.72534E-08
2274.408	1.71659E-08
2277.465	1.70863E-08
2280.522	1.70594E-08
2283.579	1.70142E-08
2286.636	1.69477E-08
2289.693	1.68818E-08
2292.75	1.68311E-08
2295.807	1.67693E-08
2298.864	1.66993E-08
2301.921	1.66202E-08
2304.978	1.65574E-08
2308.035	1.64623E-08
2311.092	1.63778E-08
2314.149	1.62906E-08
2317.206	1.62461E-08
2320.263	1.62028E-08
2323.32	1.6165E-08
2326.377	1.613E-08
2329.434	1.61236E-08
2332.491	1.6102E-08
2335.548	1.60721E-08
2338.605	1.60421E-08
2341.662	1.6027E-08
2344.719	1.60035E-08
2347.776	1.59726E-08
2350.833	1.59422E-08
2353.89	1.5902E-08
2356.947	1.58508E-08
2360.004	1.5826E-08
2363.061	1.58086E-08
2366.118	1.57775E-08
2369.175	1.57292E-08
2372.232	1.57292E-08
2375.289	1.57198E-08
2378.346	1.57082E-08
2381.403	1.56573E-08
2384.46	1.56059E-08
2387.517	1.55862E-08
2390.574	1.55481E-08
2393.631	1.55001E-08
2396.688	1.54774E-08
2399.745	1.54397E-08
2402.802	1.54274E-08
2405.859	1.53869E-08
2408.916	1.53521E-08
2411.973	1.53506E-08
2415.03	1.53337E-08
2418.087	1.53201E-08
2421.144	1.53039E-08
2424.201	1.53025E-08
2427.258	1.52882E-08
2430.315	1.52508E-08
2433.372	1.52146E-08
2436.429	1.51972E-08
2439.486	1.51736E-08
2442.543	1.5138E-08
2445.6	1.51036E-08
2448.657	1.50809E-08
2451.714	1.50437E-08
2454.771	1.49879E-08
2457.828	1.4934E-08
2460.885	1.4879E-08
2463.942	1.48526E-08
2466.999	1.48211E-08
2470.056	1.47838E-08
2473.113	1.47346E-08
2476.17	1.4718E-08
2479.227	1.4714E-08
2482.284	1.46943E-08
2485.341	1.46941E-08
2488.398	1.4673E-08
2491.455	1.4653E-08
2494.512	1.46183E-08
2497.569	1.46066E-08
2500.626	1.45739E-08
2503.683	1.45442E-08
2506.74	1.45153E-08
2509.797	1.44851E-08
2512.854	1.44659E-08
2515.911	1.44559E-08
2518.968	1.44329E-08
2522.025	1.44306E-08
2525.082	1.44085E-08
2528.139	1.4398E-08
2531.196	1.43844E-08
2534.253	1.43631E-08


==> Data/Example1_time,N25.dat <==
3.605	1
7.21	0.350065678
10.815	0.151691034
14.42	0.026140077
18.025	0.002341438
21.63	0.001608417
25.235	0.000626123
28.84	0.000417316
32.445	0.0001816
36.05	0.000131173
39.655	6.3712E-05
43.26	4.47977E-05
46.865	4.4074E-05
50.47	4.27464E-05
54.075	3.13597E-05
57.68	1.74583E-05
61.285	1.40202E-05
64.89	9.84637E-06
68.495	7.89429E-06
72.1	6.34845E-06
75.705	5.17514E-06
79.31	4.76811E-06
82.915	4.20896E-06
86.52	3.85281E-06
90.125	3.40767E-06
93.73	3.06783E-06
97.335	2.81649E-06
100.94	2.40245E-06
104.545	2.00547E-06
108.15	1.64258E-06
111.755	1.62344E-06
115.36	1.58922E-06
118.965	1.52569E-06
122.57	1.42394E-06
126.175	1.23211E-06
129.78	1.02719E-06
133.385	9.62263E-07
136.99	8.85758E-07
140.595	8.42611E-07
144.2	7.97838E-07
147.805	7.15209E-07
151.41	6.64929E-07
155.015	6.48015E-07
158.62	6.16601E-07
162.225	5.63987E-07
165.83	5.42336E-07
169.435	5.04198E-07
173.04	4.85325E-07
176.645	4.60067E-07
180.25	4.38975E-07
183.855	4.24365E-07
187.46	3.97245E-07
191.065	3.84311E-07
194.67	3.66213E-07
198.275	3.34522E-07
201.88	3.26572E-07
205.485	3.13823E-07
209.09	2.99483E-07
212.695	2.8724E-07
216.3	2.67156E-07
219.905	2.64213E-07
223.51	2.59414E-07
227.115	2.51074E-07
230.72	2.39295E-07
234.325	2.34108E-07
237.93	2.24515E-07
241.535	2.20264E-07
245.14	2.13748E-07
248.745	2.06905E-07
252.35	2.0434E-07
255.955	2.00003E-07
259.56	1.9443E-07
263.165	1.92219E-07
266.77	1.88794E-07
270.375	1.83115E-07
273.98	1.80928E-07
277.585	1.77121E-07
281.19	1.73369E-07
284.795	1.6766E-07
288.4	1.65846E-07
292.005	1.62519E-07
295.61	1.60847E-07
299.215	1.57722E-07
302.82	1.51579E-07
306.425	1.48799E-07
310.03	1.46253E-07
313.635	1.43721E-07
317.24	1.41173E-07
320.845	1.39618E-07
324.45	1.37059E-07
328.055	1.35455E-07
331.66	1.34614E-07
335.265	1.33523E-07
338.87	1.3253E-07
342.475	1.31686E-07
346.08	1.31222E-07
349.685	1.30397E-07
353.29	1.29283E-07
356.895	1.28441E-07
360.5	1.27906E-07
364.105	1.27149E-07
367.71	1.26162E-07
371.315	1.25493E-07
374.92	1.24579E-07
378.525	1.23933E-07
382.13	1.22823E-07
385.735	1.21816E-07
389.34	1.20765E-07
392.945	1.20346E-07
396.55	1.19726E-07
400.155	1.18897E-07
403.76	1.18535E-07
407.365	1.17971E-07
410.97	1.17083E-07
414.575	1.16647E-07
418.18	1.16273E-07
421.785	1.15987E-07
425.39	1.15557E-07
428.995	1.15157E-07
432.6	1.14762E-07
436.205	1.14654E-07
439.81	1.14467E-07
443.415	1.14126E-07
447.02	1.13527E-07
450.625	1.13027E-07
454.23	1.1245E-07
457.835	1.11685E-07
461.44	1.11284E-07
465.045	1.11147E-07
468.65	1.1089E-07
472.255	1.10458E-07
475.86	1.09719E-07
479.465	1.09317E-07
483.07	1.09066E-07
486.675	1.08618E-07
490.28	1.08046E-07
493.885	1.07765E-07
497.49	1.07637E-07
501.095	1.07426E-07
504.7	1.07121E-07
508.305	1.0688E-07
511.91	1.06626E-07
515.515	1.0628E-07
519.12	1.05853E-07
522.725	1.05578E-07
526.33	1.05369E-07
529.935	1.05034E-07
533.54	1.04536E-07
537.145	1.04194E-07
540.75	1.03797E-07
544.355	1.03418E-07
547.96	1.03061E-07
551.565	1.02906E-07
555.17	1.02632E-07
558.775	1.0235E-07
562.38	1.02034E-07
565.985	1.01634E-07
569.59	1.01435E-07
573.195	1.01163E-07
576.8	1.00945E-07
580.405	1.00587E-07
584.01	1.00161E-07
587.615	9.9693E-08
591.22	9.95122E-08
594.825	9.92545E-08
598.43	9.89074E-08
602.035	9.85586E-08
605.64	9.8407E-08
609.245	9.81949E-08
612.85	9.78742E-08
616.455	9.77568E-08
620.06	9.765E-08
623.665	9.74677E-08
627.27	9.72061E-08
630.875	9.68987E-08
634.48	9.67397E-08
638.085	9.64417E-08
641.69	9.60536E-08
645.295	9.55123E-08
648.9	9.52122E-08
652.505	9.49836E-08
656.11	9.48906E-08
659.715	9.4789E-08
663.32	9.4625E-08
666.925	9.44123E-08
670.53	9.41536E-08
674.135	9.38785E-08
677.74	9.3759E-08
681.345	9.36076E-08
684.95	9.33595E-08
688.555	9.2962E-08
692.16	9.24142E-08
695.765	9.20992E-08
699.37	9.17707E-08
702.975	9.14021E-08
706.58	9.09814E-08
710.185	9.08458E-08
713.79	9.06542E-08
717.395	9.04149E-08
721	9.03185E-08
724.605	9.01677E-08
728.21	9.00323E-08
731.815	8.9841E-08
735.42	8.95973E-08
739.025	8.93688E-08
742.63	8.90605E-08
746.235	8.87193E-08
749.84	8.86057E-08
753.445	8.84245E-08
757.05	8.81615E-08
760.655	8.78569E-08
764.26	8.77836E-08
767.865	8.76635E-08
771.47	8.74824E-08
775.075	8.71973E-08
778.68	8.68071E-08
782.285	8.66103E-08
785.89	8.62936E-08
789.495	8.58863E-08
793.1	8.52841E-08
796.705	8.47214E-08
800.31	8.40844E-08
803.915	8.34677E-08
807.52	8.29362E-08
811.125	8.21469E-08
814.73	8.09858E-08
818.335	8.01803E-08
821.94	7.98721E-08
825.545	7.93777E-08
829.15	7.86952E-08
832.755	7.79765E-08
836.36	7.76477E-08
839.965	7.7152E-08
843.57	7.67057E-08
847.175	7.62158E-08
850.78	7.56399E-08
854.385	7.49529E-08
857.99	7.42927E-08
861.595	7.33047E-08
865.2	7.20513E-08
868.805	7.15467E-08
872.41	7.0945E-08
876.015	7.0142E-08
879.62	6.92345E-08
883.225	6.89093E-08
886.83	6.84143E-08
890.435	6.77398E-08
894.04	6.68892E-08
897.645	6.61212E-08
901.25	6.56896E-08
904.855	6.49097E-08
908.46	6.40429E-08
912.065	6.29692E-08
915.67	6.24626E-08
919.275	6.16385E-08
922.88	6.04796E-08
926.485	5.99146E-08
930.09	5.96391E-08
933.695	5.91689E-08
937.3	5.83956E-08
940.905	5.80509E-08
944.51	5.74637E-08
948.115	5.66479E-08
951.72	5.56094E-08
955.325	5.50852E-08
958.93	5.41072E-08
962.535	5.26303E-08
966.14	5.17591E-08
969.745	5.10102E-08
973.35	4.9912E-08
976.955	4.86469E-08
980.56	4.8041E-08
984.165	4.74587E-08
987.77	4.65803E-08
991.375	4.54936E-08
994.98	4.50419E-08
998.585	4.44785E-08
1002.19	4.36086E-08
1005.795	4.31928E-08
1009.4	4.29604E-08
1013.005	4.25634E-08
1016.61	4.18701E-08
1020.215	4.13417E-08
1023.82	4.05796E-08
1027.425	4.00124E-08
1031.03	3.92269E-08
1034.635	3.87712E-08
1038.24	3.83915E-08
1041.845	3.79398E-08
1045.45	3.73377E-08
1049.055	3.6863E-08
1052.66	3.61042E-08
1056.265	3.55814E-08
1059.87	3.51011E-08
1063.475	3.48909E-08
1067.08	3.45368E-08
1070.685	3.40001E-08
1074.29	3.31645E-08
1077.895	3.2143E-08
1081.5	3.15047E-08
1085.105	3.12166E-08
1088.71	3.07767E-08
1092.315	3.00394E-08
1095.92	2.96355E-08
1099.525	2.89793E-08
1103.13	2.86064E-08
1106.735	2.80885E-08
1110.34	2.72621E-08
1113.945	2.63266E-08
1117.55	2.55225E-08
1121.155	2.47593E-08
1124.76	2.4406E-08
1128.365	2.38521E-08
1131.97	2.30724E-08
1135.575	2.2871E-08
1139.18	2.2578E-08
1142.785	2.22301E-08
1146.39	2.1824E-08
1149.995	2.13553E-08
1153.6	2.12237E-08
1157.205	2.10066E-08
1160.81	2.06309E-08
1164.415	2.01951E-08
1168.02	1.99784E-08
1171.625	1.9714E-08
1175.23	1.95611E-08
1178.835	1.93756E-08
1182.44	1.92161E-08
1186.045	1.9069E-08
1189.65	1.8864E-08
1193.255	1.8756E-08
1196.86	1.85681E-08
1200.465	1.82781E-08
1204.07	1.81761E-08
1207.675	1.79853E-08
1211.28	1.76445E-08
1214.885	1.71663E-08
1218.49	1.69316E-08
1222.095	1.68093E-08
1225.7	1.6611E-08
1229.305	1.64574E-08
1232.91	1.62915E-08
1236.515	1.60997E-08
1240.12	1.59233E-08
1243.725	1.57852E-08
1247.33	1.56064E-08
1250.935	1.53919E-08
1254.54	1.5138E-08
1258.145	1.47545E-08
1261.75	1.44852E-08
1265.355	1.42543E-08
1268.96	1.41102E-08
1272.565	1.39143E-08
1276.17	1.37909E-08
1279.775	1.36785E-08
1283.38	1.34856E-08
1286.985	1.32078E-08
1290.59	1.30538E-08
1294.195	1.29684E-08
1297.8	1.28393E-08
1301.405	1.27174E-08
1305.01	1.26776E-08
1308.615	1.26113E-08
1312.22	1.25317E-08
1315.825	1.24549E-08
1319.43	1.24317E-08
1323.035	1.23905E-08
1326.64	1.23232E-08
1330.245	1.22461E-08
1333.85	1.22053E-08
1337.455	1.21603E-08
1341.06	1.21001E-08
1344.665	1.20761E-08
1348.27	1.20495E-08
1351.875	1.20137E-08
1355.48	1.19824E-08
1359.085	1.19416E-08
1362.69	1.18929E-08
1366.295	1.1826E-08
1369.9	1.1722E-08
1373.505	1.15824E-08
1377.11	1.15446E-08
1380.715	1.14824E-08
1384.32	1.14105E-08
1387.925	1.13665E-08
1391.53	1.13406E-08
1395.135	1.13088E-08
1398.74	1.12573E-08
1402.345	1.11767E-08
1405.95	1.10827E-08
1409.555	1.10199E-08
1413.16	1.09428E-08
1416.765	1.08454E-08
1420.37	1.07241E-08
1423.975	1.06098E-08
1427.58	1.04844E-08
1431.185	1.04534E-08
1434.79	1.04071E-08
1438.395	1.03719E-08
1442	1.03235E-08
1445.605	1.02758E-08
1449.21	1.02325E-08
1452.815	1.01686E-08
1456.42	1.00913E-08
1460.025	1.00265E-08
1463.63	9.96042E-09
1467.235	9.93642E-09
1470.84	9.90259E-09
1474.445	9.87552E-09
1478.05	9.84818E-09
1481.655	9.81861E-09
1485.26	9.78324E-09
1488.865	9.73547E-09
1492.47	9.69755E-09
1496.075	9.64598E-09
1499.68	9.6162E-09
1503.285	9.57387E-09
1506.89	9.54963E-09
1510.495	9.52253E-09
1514.1	9.49978E-09
1517.705	9.47432E-09
1521.31	9.44938E-09
1524.915	9.41577E-09
1528.52	9.38E-09
1532.125	9.34969E-09
1535.73	9.33008E-09
1539.335	9.30227E-09
1542.94	9.27067E-09
1546.545	9.25059E-09
1550.15	9.2289E-09
1553.755	9.21322E-09
1557.36	9.19203E-09
1560.965	9.17127E-09
1564.57	9.15043E-09
1568.175	9.1268E-09
1571.78	9.10479E-09
1575.385	9.07465E-09
1578.99	9.04126E-09
1582.595	9.02874E-09
1586.2	9.01623E-09
1589.805	9.00545E-09
1593.41	8.99244E-09
1597.015	8.97373E-09
1600.62	8.94341E-09
1604.225	8.89769E-09
1607.83	8.85965E-09
1611.435	8.84185E-09
1615.04	8.81534E-09
1618.645	8.78626E-09
1622.25	8.76284E-09
1625.855	8.73712E-09
1629.46	8.72486E-09
1633.065	8.70797E-09
1636.67	8.68307E-09
1640.275	8.65382E-09
1643.88	8.6387E-09
1647.485	8.61916E-09
1651.09	8.5918E-09
1654.695	8.5673E-09
1658.3	8.53369E-09
1661.905	8.49724E-09
1665.51	8.47866E-09
1669.115	8.456E-09
1672.72	8.4455E-09
1676.325	8.43422E-09
1679.93	8.42403E-09
1683.535	8.40963E-09
1687.14	8.39156E-09
1690.745	8.36553E-09
1694.35	8.3253E-09
1697.955	8.27111E-09
1701.56	8.21942E-09
1705.165	8.19288E-09
1708.77	8.15867E-09
1712.375	8.10409E-09
1715.98	8.03245E-09
1719.585	7.99224E-09
1723.19	7.96028E-09
1726.795	7.92928E-09
1730.4	7.89712E-09
1734.005	7.87021E-09
1737.61	7.8351E-09
1741.215	7.79116E-09
1744.82	7.77378E-09
1748.425	7.74712E-09
1752.03	7.70285E-09
1755.635	7.64264E-09
1759.24	7.5841E-09
1762.845	7.53141E-09
1766.45	7.47849E-09
1770.055	7.42145E-09
1773.66	7.39414E-09
1777.265	7.36062E-09
1780.87	7.31867E-09
1784.475	7.28444E-09
1788.08	7.25681E-09
1791.685	7.21959E-09
1795.29	7.19814E-09
1798.895	7.16329E-09
1802.5	7.1333E-09
1806.105	7.09278E-09
1809.71	7.08172E-09
1813.315	7.06334E-09
1816.92	7.03897E-09
1820.525	7.00848E-09
1824.13	6.97981E-09
1827.735	6.94522E-09
1831.34	6.92161E-09
1834.945	6.8858E-09
1838.55	6.83927E-09
1842.155	6.81847E-09
1845.76	6.8062E-09
1849.365	6.78818E-09
1852.97	6.7685E-09
1856.575	6.75523E-09
1860.18	6.74135E-09
1863.785	6.72851E-09
1867.39	6.71077E-09
1870.995	6.68578E-09
1874.6	6.65251E-09
1878.205	6.63533E-09
1881.81	6.60715E-09
1885.415	6.57016E-09
1889.02	6.54248E-09
1892.625	6.50557E-09
1896.23	6.48241E-09
1899.835	6.45327E-09
1903.44	6.43591E-09
1907.045	6.42154E-09
1910.65	6.40296E-09
1914.255	6.38172E-09
1917.86	6.35699E-09
1921.465	6.32939E-09
1925.07	6.29626E-09
1928.675	6.27171E-09
1932.28	6.23898E-09
1935.885	6.2058E-09
1939.49	6.19404E-09
1943.095	6.17678E-09
1946.7	6.15354E-09
1950.305	6.14614E-09
1953.91	6.13333E-09
1957.515	6.11376E-09
1961.12	6.09191E-09
1964.725	6.08257E-09
1968.33	6.06939E-09
1971.935	6.05282E-09
1975.54	6.03267E-09
1979.145	6.01523E-09
1982.75	5.99647E-09
1986.355	5.97519E-09
1989.96	5.95254E-09
1993.565	5.92909E-09
1997.17	5.91575E-09
2000.775	5.89338E-09
2004.38	5.85712E-09
2007.985	5.82748E-09
2011.59	5.78703E-09
2015.195	5.75394E-09
2018.8	5.70231E-09
2022.405	5.67053E-09
2026.01	5.65671E-09
2029.615	5.63458E-09
2033.22	5.60867E-09
2036.825	5.59786E-09
2040.43	5.5831E-09
2044.035	5.56905E-09
2047.64	5.55272E-09
2051.245	5.53374E-09
2054.85	5.50349E-09
2058.455	5.45502E-09
2062.06	5.41743E-09
2065.665	5.3731E-09
2069.27	5.33925E-09
2072.875	5.32095E-09
2076.48	5.29356E-09
2080.085	5.27236E-09
2083.69	5.24997E-09
2087.295	5.22916E-09
2090.9	5.21049E-09
2094.505	5.19468E-09
2098.11	5.18208E-09
2101.715	5.16519E-09
2105.32	5.15105E-09
2108.925	5.1364E-09
2112.53	5.12834E-09
2116.135	5.11755E-09
2119.74	5.10489E-09
2123.345	5.08715E-09
2126.95	5.06639E-09
2130.555	5.03712E-09
2134.16	5.01484E-09
2137.765	4.9905E-09
2141.37	4.96216E-09
2144.975	4.92913E-09
2148.58	4.89781E-09
2152.185	4.86309E-09
2155.79	4.84887E-09
2159.395	4.82625E-09
2163	4.80513E-09
2166.605	4.77958E-09
2170.21	4.77412E-09
2173.815	4.76587E-09
2177.42	4.74954E-09
2181.025	4.73164E-09
2184.63	4.71505E-09
2188.235	4.70869E-09
2191.84	4.69808E-09
2195.445	4.68161E-09
2199.05	4.66444E-09
2202.655	4.65105E-09
2206.26	4.63425E-09
2209.865	4.6134E-09
2213.47	4.58964E-09
2217.075	4.55926E-09
2220.68	4.5304E-09
2224.285	4.50635E-09
2227.89	4.49909E-09
2231.495	4.48599E-09
2235.1	4.46437E-09
2238.705	4.44206E-09
2242.31	4.43424E-09
2245.915	4.4226E-09
2249.52	4.40797E-09
2253.125	4.39199E-09
2256.73	4.37988E-09
2260.335	4.36366E-09
2263.94	4.3418E-09
2267.545	4.32979E-09
2271.15	4.31761E-09
2274.755	4.31175E-09
2278.36	4.303E-09
2281.965	4.29492E-09
2285.57	4.28677E-09
2289.175	4.27725E-09
2292.78	4.26598E-09
2296.385	4.2567E-09
2299.99	4.25055E-09
2303.595	4.24073E-09
2307.2	4.23241E-09
2310.805	4.22478E-09
2314.41	4.21559E-09
2318.015	4.20752E-09
2321.62	4.20438E-09
2325.225	4.19823E-09
2328.83	4.18847E-09
2332.435	4.17572E-09
2336.04	4.16533E-09
2339.645	4.14968E-09
2343.25	4.12932E-09
2346.855	4.11542E-09
2350.46	4.10181E-09
2354.065	4.09469E-09
2357.67	4.08666E-09
2361.275	4.07747E-09
2364.88	4.07458E-09
2368.485	4.06924E-09
2372.09	4.06188E-09
2375.695	4.05318E-09
2379.3	4.04773E-09
2382.905	4.04003E-09
2386.51	4.03103E-09
2390.115	4.02601E-09
2393.72	4.02067E-09
2397.325	4.01439E-09
2400.93	4.00593E-09
2404.535	3.99637E-09
2408.14	3.99067E-09
2411.745	3.98327E-09
2415.35	3.97763E-09
2418.955	3.97051E-09
2422.56	3.96266E-09
2426.165	3.95502E-09
2429.77	3.95033E-09
2433.375	3.94306E-09
2436.98	3.93614E-09
2440.585	3.92797E-09
2444.19	3.91741E-09
2447.795	3.91174E-09
2451.4	3.90258E-09
2455.005	3.89265E-09
2458.61	3.88562E-09
2462.215	3.87553E-09
2465.82	3.86113E-09
2469.425	3.85065E-09
2473.03	3.83474E-09
2476.635	3.81961E-09
2480.24	3.81101E-09
2483.845	3.80348E-09
2487.45	3.79553E-09
2491.055	3.78802E-09
2494.66	3.78496E-09
2498.265	3.78001E-09
2501.87	3.77337E-09
2505.475	3.76528E-09
2509.08	3.76173E-09
2512.685	3.75507E-09
2516.29	3.7443E-09
2519.895	3.73378E-09
2523.5	3.72577E-09
2527.105	3.71421E-09
2530.71	3.69643E-09
2534.315	3.6798E-09
2537.92	3.66004E-09
2541.525	3.65133E-09
2545.13	3.64139E-09
2548.735	3.63258E-09
2552.34	3.62638E-09
2555.945	3.62205E-09
2559.55	3.61686E-09
2563.155	3.61152E-09
2566.76	3.60734E-09
2570.365	3.60178E-09
2573.97	3.59643E-09
2577.575	3.59124E-09
2581.18	3.58602E-09
2584.785	3.57918E-09
2588.39	3.57317E-09
2591.995	3.56719E-09
2595.6	3.55905E-09
2599.205	3.54765E-09
2602.81	3.53429E-09
2606.415	3.52919E-09
2610.02	3.52027E-09
2613.625	3.51071E-09
2617.23	3.49791E-09
2620.835	3.49158E-09
2624.44	3.48367E-09
2628.045	3.47514E-09
2631.65	3.47058E-09
2635.255	3.46438E-09
2638.86	3.45964E-09
2642.465	3.45459E-09
2646.07	3.45098E-09
2649.675	3.44608E-09
2653.28	3.43982E-09
2656.885	3.43439E-09
2660.49	3.42738E-09
2664.095	3.41804E-09
2667.7	3.40936E-09
2671.305	3.40492E-09
2674.91	3.40043E-09
2678.515	3.39723E-09
2682.12	3.39295E-09
2685.725	3.38772E-09
2689.33	3.38429E-09
2692.935	3.37984E-09
2696.54	3.37506E-09
2700.145	3.37056E-09
2703.75	3.36427E-09
2707.355	3.36132E-09
2710.96	3.35683E-09
2714.565	3.35129E-09
2718.17	3.34568E-09
2721.775	3.33974E-09
2725.38	3.33178E-09
2728.985	3.32361E-09
2732.59	3.31873E-09
2736.195	3.31359E-09
2739.8	3.31083E-09
2743.405	3.30724E-09
2747.01	3.30463E-09
2750.615	3.30064E-09
2754.22	3.2945E-09
2757.825	3.2873E-09
2761.43	3.27777E-09
2765.035	3.26881E-09
2768.64	3.26002E-09
2772.245	3.24966E-09
2775.85	3.24488E-09
2779.455	3.23729E-09
2783.06	3.22836E-09
2786.665	3.22343E-09
2790.27	3.21602E-09
2793.875	3.206E-09
2797.48	3.20114E-09
2801.085	3.19357E-09
2804.69	3.18166E-09
2808.295	3.16989E-09
2811.9	3.1639E-09
2815.505	3.15506E-09
2819.11	3.14883E-09
2822.715	3.14182E-09
2826.32	3.13342E-09
2829.925	3.12627E-09
2833.53	3.12007E-09
2837.135	3.11423E-09
2840.74	3.11176E-09
2844.345	3.10787E-09
2847.95	3.10245E-09
2851.555	3.09671E-09
2855.16	3.09092E-09
2858.765	3.08184E-09
2862.37	3.0721E-09
2865.975	3.06473E-09
2869.58	3.05698E-09
2873.185	3.05198E-09
2876.79	3.04538E-09
2880.395	3.03896E-09
2884	3.03427E-09
2887.605	3.0298E-09
2891.21	3.0283E-09
2894.815	3.02616E-09
2898.42	3.02359E-09
2902.025	3.02226E-09
2905.63	3.02018E-09
2909.235	3.01798E-09
2912.84	3.01547E-09
2916.445	3.01297E-09
2920.05	3.00885E-09
2923.655	3.00277E-09
2927.26	2.99617E-09
2930.865	2.99E-09
2934.47	2.98287E-09
2938.075	2.97574E-09
2941.68	2.97078E-09
2945.285	2.96735E-09
2948.89	2.96434E-09
2952.495	2.96244E-09
2956.1	2.96023E-09
2959.705	2.9571E-09
2963.31	2.95339E-09
2966.915	2.9485E-09
2970.52	2.9438E-09
2974.125	2.94036E-09
2977.73	2.93591E-09
2981.335	2.93115E-09
2984.94	2.92691E-09
2988.545	2.92225E-09
2992.15	2.91758E-09
2995.755	2.91467E-09
2999.36	2.9121E-09
3002.965	2.90948E-09
3006.57	2.90697E-09
3010.175	2.90367E-09
3013.78	2.90016E-09
3017.385	2.89727E-09
3020.99	2.89495E-09
3024.595	2.89266E-09
3028.2	2.89052E-09
3031.805	2.88861E-09
3035.41	2.88617E-09
3039.015	2.88291E-09
3042.62	2.87945E-09
3046.225	2.87568E-09
3049.83	2.87143E-09
3053.435	2.86774E-09
3057.04	2.8637E-09
3060.645	2.86038E-09
3064.25	2.85708E-09
3067.855	2.85463E-09
3071.46	2.85147E-09
3075.065	2.8477E-09
3078.67	2.84381E-09
3082.275	2.83848E-09
3085.88	2.83501E-09
3089.485	2.83024E-09
3093.09	2.82836E-09
3096.695	2.82516E-09
3100.3	2.82146E-09
3103.905	2.81932E-09
3107.51	2.8177E-09
3111.115	2.81529E-09
3114.72	2.81249E-09
3118.325	2.80981E-09
3121.93	2.80597E-09
3125.535	2.80221E-09
3129.14	2.79796E-09
3132.745	2.79342E-09
3136.35	2.78978E-09
3139.955	2.78754E-09
3143.56	2.78515E-09
3147.165	2.78305E-09
3150.77	2.7817E-09
3154.375	2.77964E-09
3157.98	2.77754E-09
3161.585	2.77489E-09
3165.19	2.77033E-09
3168.795	2.76339E-09
3172.4	2.75554E-09
3176.005	2.75079E-09
3179.61	2.74566E-09
3183.215	2.74341E-09
3186.82	2.73992E-09
3190.425	2.73618E-09
3194.03	2.73478E-09
3197.635	2.73315E-09
3201.24	2.7315E-09
3204.845	2.73005E-09
3208.45	2.72844E-09
3212.055	2.72641E-09
3215.66	2.72408E-09
3219.265	2.72065E-09
3222.87	2.71607E-09
3226.475	2.70986E-09
3230.08	2.70162E-09
3233.685	2.69152E-09
3237.29	2.68261E-09
3240.895	2.67517E-09
3244.5	2.66832E-09
3248.105	2.66487E-09
3251.71	2.66318E-09
3255.315	2.66134E-09
3258.92	2.65914E-09
3262.525	2.65858E-09
3266.13	2.65758E-09
3269.735	2.65622E-09
3273.34	2.65482E-09
3276.945	2.65368E-09
3280.55	2.65198E-09
3284.155	2.64942E-09
3287.76	2.6467E-09
3291.365	2.64441E-09
3294.97	2.64088E-09
3298.575	2.63476E-09
3302.18	2.62493E-09
3305.785	2.61434E-09
3309.39	2.61057E-09
3312.995	2.60706E-09
3316.6	2.60264E-09
3320.205	2.59725E-09
3323.81	2.59403E-09
3327.415	2.59066E-09
3331.02	2.58844E-09
3334.625	2.58593E-09
3338.23	2.58455E-09
3341.835	2.58245E-09
3345.44	2.57973E-09
3349.045	2.57834E-09
3352.65	2.57604E-09
3356.255	2.57372E-09
3359.86	2.5715E-09
3363.465	2.5692E-09
3367.07	2.56658E-09
3370.675	2.56398E-09
3374.28	2.56248E-09
3377.885	2.56034E-09
3381.49	2.55813E-09
3385.095	2.55584E-09
3388.7	2.55296E-09
3392.305	2.55135E-09
3395.91	2.54853E-09
3399.515	2.54544E-09
3403.12	2.54435E-09
3406.725	2.54267E-09
3410.33	2.54087E-09
3413.935	2.53906E-09
3417.54	2.53765E-09
3421.145	2.53577E-09
3424.75	2.53431E-09
3428.355	2.53258E-09
3431.96	2.53101E-09
3435.565	2.52861E-09
3439.17	2.52509E-09
3442.775	2.52087E-09
3446.38	2.51597E-09
3449.985	2.5125E-09
3453.59	2.50892E-09
3457.195	2.50588E-09
3460.8	2.50371E-09
3464.405	2.50251E-09
3468.01	2.50098E-09
3471.615	2.499E-09
3475.22	2.49694E-09
3478.825	2.49448E-09
3482.43	2.49146E-09
3486.035	2.48887E-09
3489.64	2.48517E-09
3493.245	2.48201E-09
3496.85	2.4783E-09
3500.455	2.4732E-09
3504.06	2.46633E-09
3507.665	2.46027E-09
3511.27	2.45511E-09
3514.875	2.45364E-09
3518.48	2.4508E-09
3522.085	2.44811E-09
3525.69	2.4451E-09
3529.295	2.44413E-09
3532.9	2.44326E-09
3536.505	2.44292E-09
3540.11	2.44226E-09
3543.715	2.44145E-09
3547.32	2.44062E-09
3550.925	2.43925E-09
3554.53	2.43712E-09
3558.135	2.43394E-09
3561.74	2.43008E-09
3565.345	2.42819E-09
3568.95	2.42679E-09
3572.555	2.42492E-09
3576.16	2.42314E-09
3579.765	2.42123E-09
3583.37	2.41902E-09
3586.975	2.41552E-09
3590.58	2.41086E-09
3594.185	2.4083E-09
3597.79	2.40452E-09
3601.395	2.40166E-09
3605	2.39992E-09


==> Data/Example1_time,N50.dat <==
3.66	1
7.32	0.76257652
10.98	0.732264161
14.64	0.443916291
18.3	0.347501785
21.96	0.175997019
25.62	0.141514957
29.28	0.091983512
32.94	0.044716787
36.6	0.026478419
40.26	0.022932932
43.92	0.02113322
47.58	0.014191853
51.24	0.0124168
54.9	0.009902135
58.56	0.006040188
62.22	0.005627315
65.88	0.004901574
69.54	0.004174637
73.2	0.003661716
76.86	0.003464349
80.52	0.003122697
84.18	0.002905699
87.84	0.002673182
91.5	0.002269266
95.16	0.001951327
98.82	0.001860765
102.48	0.001190256
106.14	0.001048195
109.8	0.000801973
113.46	0.000658429
117.12	0.000605454
120.78	0.000537552
124.44	0.000453258
128.1	0.000439906
131.76	0.000416818
135.42	0.000379584
139.08	0.000342357
142.74	0.000320299
146.4	0.00030571
150.06	0.000282379
153.72	0.000249841
157.38	0.000233323
161.04	0.000223713
164.7	0.000213275
168.36	0.000193763
172.02	0.000184444
175.68	0.000167916
179.34	0.000146426
183	0.000142308
186.66	0.000138419
190.32	0.000131498
193.98	0.000126146
197.64	0.000119056
201.3	0.000108445
204.96	0.000106486
208.62	0.000102816
212.28	9.96907E-05
215.94	9.61633E-05
219.6	8.5724E-05
223.26	8.3911E-05
226.92	8.0494E-05
230.58	7.61902E-05
234.24	6.87984E-05
237.9	6.63103E-05
241.56	6.34083E-05
245.22	5.95527E-05
248.88	5.64589E-05
252.54	5.3141E-05
256.2	4.85071E-05
259.86	4.8006E-05
263.52	4.71606E-05
267.18	4.5582E-05
270.84	4.38155E-05
274.5	4.15633E-05
278.16	3.87045E-05
281.82	3.66227E-05
285.48	3.50419E-05
289.14	3.29292E-05
292.8	3.14822E-05
296.46	3.05706E-05
300.12	2.91324E-05
303.78	2.82455E-05
307.44	2.78048E-05
311.1	2.70085E-05
314.76	2.65118E-05
318.42	2.57915E-05
322.08	2.47993E-05
325.74	2.40772E-05
329.4	2.3673E-05
333.06	2.29993E-05
336.72	2.25607E-05
340.38	2.22557E-05
344.04	2.19267E-05
347.7	2.14241E-05
351.36	2.07831E-05
355.02	2.07007E-05
358.68	2.05511E-05
362.34	2.02761E-05
366	1.98707E-05
369.66	1.97917E-05
373.32	1.96559E-05
376.98	1.94073E-05
380.64	1.90336E-05
384.3	1.89375E-05
387.96	1.87794E-05
391.62	1.85002E-05
395.28	1.81509E-05
398.94	1.79919E-05
402.6	1.77431E-05
406.26	1.76059E-05
409.92	1.74561E-05
413.58	1.73616E-05
417.24	1.72055E-05
420.9	1.70664E-05
424.56	1.6872E-05
428.22	1.68396E-05
431.88	1.6781E-05
435.54	1.66756E-05
439.2	1.65093E-05
442.86	1.63992E-05
446.52	1.62214E-05
450.18	1.6131E-05
453.84	1.60143E-05
457.5	1.59179E-05
461.16	1.58488E-05
464.82	1.57925E-05
468.48	1.56847E-05
472.14	1.55536E-05
475.8	1.54995E-05
479.46	1.5419E-05
483.12	1.53185E-05
486.78	1.52534E-05
490.44	1.51464E-05
494.1	1.50105E-05
497.76	1.49815E-05
501.42	1.49296E-05
505.08	1.48413E-05
508.74	1.47654E-05
512.4	1.46919E-05
516.06	1.45749E-05
519.72	1.44937E-05
523.38	1.44586E-05
527.04	1.4406E-05
530.7	1.43176E-05
534.36	1.42646E-05
538.02	1.42249E-05
541.68	1.41684E-05
545.34	1.40705E-05
549	1.39571E-05
552.66	1.38662E-05
556.32	1.3834E-05
559.98	1.37808E-05
563.64	1.36863E-05
567.3	1.36287E-05
570.96	1.35263E-05
574.62	1.34739E-05
578.28	1.33833E-05
581.94	1.32513E-05
585.6	1.3165E-05
589.26	1.31077E-05
592.92	1.30129E-05
596.58	1.29622E-05
600.24	1.29446E-05
603.9	1.29146E-05
607.56	1.28603E-05
611.22	1.27643E-05
614.88	1.27049E-05
618.54	1.26018E-05
622.2	1.25577E-05
625.86	1.2482E-05
629.52	1.23596E-05
633.18	1.22935E-05
636.84	1.21943E-05
640.5	1.21633E-05
644.16	1.21037E-05
647.82	1.20132E-05
651.48	1.19578E-05
655.14	1.1862E-05
658.8	1.17909E-05
662.46	1.17021E-05
666.12	1.1651E-05
669.78	1.16046E-05
673.44	1.15456E-05
677.1	1.14947E-05
680.76	1.14421E-05
684.42	1.14169E-05
688.08	1.13797E-05
691.74	1.13188E-05
695.4	1.12555E-05
699.06	1.11852E-05
702.72	1.10948E-05
706.38	1.10875E-05
710.04	1.10737E-05
713.7	1.10478E-05
717.36	1.09991E-05
721.02	1.09169E-05
724.68	1.08107E-05
728.34	1.07481E-05
732	1.06996E-05
735.66	1.06323E-05
739.32	1.06087E-05
742.98	1.05727E-05
746.64	1.05184E-05
750.3	1.04428E-05
753.96	1.0347E-05
757.62	1.0308E-05
761.28	1.02519E-05
764.94	1.0175E-05
768.6	1.00975E-05
772.26	1.005E-05
775.92	1.00204E-05
779.58	9.97039E-06
783.24	9.93362E-06
786.9	9.88229E-06
790.56	9.84613E-06
794.22	9.79305E-06
797.88	9.77328E-06
801.54	9.7422E-06
805.2	9.69607E-06
808.86	9.63084E-06
812.52	9.58456E-06
816.18	9.56714E-06
819.84	9.53634E-06
823.5	9.48186E-06
827.16	9.40736E-06
830.82	9.37766E-06
834.48	9.33056E-06
838.14	9.25648E-06
841.8	9.16129E-06
845.46	9.02694E-06
849.12	8.94524E-06
852.78	8.86548E-06
856.44	8.80744E-06
860.1	8.75657E-06
863.76	8.69298E-06
867.42	8.63232E-06
871.08	8.54391E-06
874.74	8.50754E-06
878.4	8.44846E-06
882.06	8.36567E-06
885.72	8.31028E-06
889.38	8.23634E-06
893.04	8.14738E-06
896.7	8.1078E-06
900.36	8.04585E-06
904.02	7.96235E-06
907.68	7.90636E-06
911.34	7.87284E-06
915	7.81797E-06
918.66	7.77008E-06
922.32	7.69421E-06
925.98	7.57852E-06
929.64	7.4692E-06
933.3	7.40566E-06
936.96	7.30159E-06
940.62	7.19987E-06
944.28	7.08463E-06
947.94	7.01992E-06
951.6	6.92015E-06
955.26	6.85554E-06
958.92	6.76231E-06
962.58	6.72998E-06
966.24	6.67714E-06
969.9	6.63507E-06
973.56	6.56808E-06
977.22	6.50806E-06
980.88	6.42835E-06
984.54	6.37085E-06
988.2	6.31526E-06
991.86	6.25107E-06
995.52	6.15713E-06
999.18	6.06838E-06
1002.84	6.03766E-06
1006.5	5.98854E-06
1010.16	5.90933E-06
1013.82	5.8136E-06
1017.48	5.77523E-06
1021.14	5.70738E-06
1024.8	5.6393E-06
1028.46	5.54884E-06
1032.12	5.50258E-06
1035.78	5.438E-06
1039.44	5.38948E-06
1043.1	5.31386E-06
1046.76	5.27809E-06
1050.42	5.21919E-06
1054.08	5.16159E-06
1057.74	5.13468E-06
1061.4	5.09189E-06
1065.06	5.03375E-06
1068.72	4.97031E-06
1072.38	4.88837E-06
1076.04	4.83278E-06
1079.7	4.76606E-06
1083.36	4.70426E-06
1087.02	4.61107E-06
1090.68	4.57321E-06
1094.34	4.50987E-06
1098	4.40897E-06
1101.66	4.35706E-06
1105.32	4.28511E-06
1108.98	4.15811E-06
1112.64	4.07523E-06
1116.3	4.03906E-06
1119.96	3.9915E-06
1123.62	3.91747E-06
1127.28	3.8438E-06
1130.94	3.82324E-06
1134.6	3.79836E-06
1138.26	3.75698E-06
1141.92	3.69577E-06
1145.58	3.61083E-06
1149.24	3.56714E-06
1152.9	3.52146E-06
1156.56	3.46265E-06
1160.22	3.38304E-06
1163.88	3.31782E-06
1167.54	3.30219E-06
1171.2	3.27848E-06
1174.86	3.25316E-06
1178.52	3.21899E-06
1182.18	3.20011E-06
1185.84	3.17806E-06
1189.5	3.14156E-06
1193.16	3.08627E-06
1196.82	3.01837E-06
1200.48	2.98346E-06
1204.14	2.95496E-06
1207.8	2.90697E-06
1211.46	2.86469E-06
1215.12	2.80493E-06
1218.78	2.77539E-06
1222.44	2.7334E-06
1226.1	2.70021E-06
1229.76	2.65624E-06
1233.42	2.62276E-06
1237.08	2.60338E-06
1240.74	2.5779E-06
1244.4	2.53996E-06
1248.06	2.48989E-06
1251.72	2.44502E-06
1255.38	2.4151E-06
1259.04	2.38634E-06
1262.7	2.35223E-06
1266.36	2.33341E-06
1270.02	2.30267E-06
1273.68	2.28858E-06
1277.34	2.26411E-06
1281	2.22391E-06
1284.66	2.2141E-06
1288.32	2.19518E-06
1291.98	2.16155E-06
1295.64	2.11344E-06
1299.3	2.06339E-06
1302.96	2.03286E-06
1306.62	2.00219E-06
1310.28	1.98338E-06
1313.94	1.95437E-06
1317.6	1.91605E-06
1321.26	1.88127E-06
1324.92	1.85308E-06
1328.58	1.80989E-06
1332.24	1.77265E-06
1335.9	1.75076E-06
1339.56	1.71979E-06
1343.22	1.70766E-06
1346.88	1.68904E-06
1350.54	1.66509E-06
1354.2	1.65383E-06
1357.86	1.63808E-06
1361.52	1.63394E-06
1365.18	1.62591E-06
1368.84	1.61267E-06
1372.5	1.59419E-06
1376.16	1.57983E-06
1379.82	1.559E-06
1383.48	1.53991E-06
1387.14	1.53015E-06
1390.8	1.52405E-06
1394.46	1.51491E-06
1398.12	1.50128E-06
1401.78	1.48816E-06
1405.44	1.47586E-06
1409.1	1.45641E-06
1412.76	1.42845E-06
1416.42	1.40961E-06
1420.08	1.38613E-06
1423.74	1.37212E-06
1427.4	1.36452E-06
1431.06	1.35415E-06
1434.72	1.34228E-06
1438.38	1.33164E-06
1442.04	1.3204E-06
1445.7	1.30746E-06
1449.36	1.29455E-06
1453.02	1.29206E-06
1456.68	1.28796E-06
1460.34	1.28144E-06
1464	1.27226E-06
1467.66	1.26558E-06
1471.32	1.25653E-06
1474.98	1.2466E-06
1478.64	1.23211E-06
1482.3	1.22385E-06
1485.96	1.21505E-06
1489.62	1.21215E-06
1493.28	1.20752E-06
1496.94	1.19998E-06
1500.6	1.19112E-06
1504.26	1.18209E-06
1507.92	1.17334E-06
1511.58	1.17076E-06
1515.24	1.16622E-06
1518.9	1.15804E-06
1522.56	1.14533E-06
1526.22	1.13781E-06
1529.88	1.1308E-06
1533.54	1.12767E-06
1537.2	1.12407E-06
1540.86	1.11957E-06
1544.52	1.11716E-06
1548.18	1.11357E-06
1551.84	1.109E-06
1555.5	1.10292E-06
1559.16	1.09564E-06
1562.82	1.09208E-06
1566.48	1.08792E-06
1570.14	1.0831E-06
1573.8	1.07944E-06
1577.46	1.0741E-06
1581.12	1.06705E-06
1584.78	1.05837E-06
1588.44	1.04664E-06
1592.1	1.03533E-06
1595.76	1.02865E-06
1599.42	1.02499E-06
1603.08	1.01944E-06
1606.74	1.01277E-06
1610.4	1.00615E-06
1614.06	1.00485E-06
1617.72	1.00295E-06
1621.38	9.99426E-07
1625.04	9.9364E-07
1628.7	9.87464E-07
1632.36	9.85753E-07
1636.02	9.82801E-07
1639.68	9.77666E-07
1643.34	9.70538E-07
1647	9.66139E-07
1650.66	9.64174E-07
1654.32	9.61755E-07
1657.98	9.5911E-07
1661.64	9.57102E-07
1665.3	9.54429E-07
1668.96	9.5116E-07
1672.62	9.47806E-07
1676.28	9.44548E-07
1679.94	9.40603E-07
1683.6	9.36359E-07
1687.26	9.3133E-07
1690.92	9.277E-07
1694.58	9.23214E-07
1698.24	9.18954E-07
1701.9	9.15369E-07
1705.56	9.10593E-07
1709.22	9.08556E-07
1712.88	9.05669E-07
1716.54	9.01836E-07
1720.2	8.96718E-07
1723.86	8.88118E-07
1727.52	8.74111E-07
1731.18	8.63887E-07
1734.84	8.57394E-07
1738.5	8.53176E-07
1742.16	8.49015E-07
1745.82	8.45158E-07
1749.48	8.40969E-07
1753.14	8.36551E-07
1756.8	8.35119E-07
1760.46	8.33048E-07
1764.12	8.29927E-07
1767.78	8.26714E-07
1771.44	8.24146E-07
1775.1	8.20104E-07
1778.76	8.1508E-07
1782.42	8.10291E-07
1786.08	8.07532E-07
1789.74	8.0339E-07
1793.4	7.98592E-07
1797.06	7.962E-07
1800.72	7.93936E-07
1804.38	7.90763E-07
1808.04	7.86142E-07
1811.7	7.83082E-07
1815.36	7.78741E-07
1819.02	7.75129E-07
1822.68	7.73923E-07
1826.34	7.72203E-07
1830	7.69897E-07
1833.66	7.68644E-07
1837.32	7.67106E-07
1840.98	7.65365E-07
1844.64	7.63652E-07
1848.3	7.61297E-07
1851.96	7.58111E-07
1855.62	7.56206E-07
1859.28	7.53311E-07
1862.94	7.49717E-07
1866.6	7.46202E-07
1870.26	7.44881E-07
1873.92	7.42519E-07
1877.58	7.39367E-07
1881.24	7.36576E-07
1884.9	7.34805E-07
1888.56	7.32497E-07
1892.22	7.30405E-07
1895.88	7.284E-07
1899.54	7.26227E-07
1903.2	7.23328E-07
1906.86	7.19948E-07
1910.52	7.16516E-07
1914.18	7.1494E-07
1917.84	7.13554E-07
1921.5	7.12819E-07
1925.16	7.11783E-07
1928.82	7.1025E-07
1932.48	7.08777E-07
1936.14	7.07009E-07
1939.8	7.05114E-07
1943.46	7.03274E-07
1947.12	7.00549E-07
1950.78	6.96917E-07
1954.44	6.9491E-07
1958.1	6.93256E-07
1961.76	6.92482E-07
1965.42	6.91676E-07
1969.08	6.90696E-07
1972.74	6.89494E-07
1976.4	6.87731E-07
1980.06	6.84784E-07
1983.72	6.80919E-07
1987.38	6.7886E-07
1991.04	6.77195E-07
1994.7	6.76324E-07
1998.36	6.75108E-07
2002.02	6.73747E-07
2005.68	6.73633E-07
2009.34	6.73181E-07
2013	6.72509E-07
2016.66	6.71533E-07
2020.32	6.70411E-07
2023.98	6.69481E-07
2027.64	6.67702E-07
2031.3	6.64784E-07
2034.96	6.62779E-07
2038.62	6.61056E-07
2042.28	6.59833E-07
2045.94	6.58196E-07
2049.6	6.56053E-07
2053.26	6.53806E-07
2056.92	6.50396E-07
2060.58	6.47877E-07
2064.24	6.46374E-07
2067.9	6.44348E-07
2071.56	6.43298E-07
2075.22	6.42245E-07
2078.88	6.42087E-07
2082.54	6.4177E-07
2086.2	6.41292E-07
2089.86	6.40692E-07
2093.52	6.40367E-07
2097.18	6.39908E-07
2100.84	6.39435E-07
2104.5	6.38724E-07
2108.16	6.37539E-07
2111.82	6.36126E-07
2115.48	6.34549E-07
2119.14	6.34009E-07
2122.8	6.33421E-07
2126.46	6.33099E-07
2130.12	6.32689E-07
2133.78	6.32127E-07
2137.44	6.31358E-07
2141.1	6.30182E-07
2144.76	6.28385E-07
2148.42	6.25828E-07
2152.08	6.24492E-07
2155.74	6.2279E-07
2159.4	6.22305E-07
2163.06	6.21714E-07
2166.72	6.20766E-07
2170.38	6.20247E-07
2174.04	6.19702E-07
2177.7	6.19245E-07
2181.36	6.18674E-07
2185.02	6.17721E-07
2188.68	6.16468E-07
2192.34	6.14935E-07
2196	6.12984E-07
2199.66	6.10258E-07
2203.32	6.07089E-07
2206.98	6.05148E-07
2210.64	6.02711E-07
2214.3	6.01982E-07
2217.96	6.00844E-07
2221.62	5.99202E-07
2225.28	5.97211E-07
2228.94	5.96568E-07
2232.6	5.95479E-07
2236.26	5.94326E-07
2239.92	5.93808E-07
2243.58	5.9341E-07
2247.24	5.92852E-07
2250.9	5.91937E-07
2254.56	5.90525E-07
2258.22	5.88857E-07
2261.88	5.86523E-07
2265.54	5.83567E-07
2269.2	5.8113E-07
2272.86	5.78827E-07
2276.52	5.78099E-07
2280.18	5.77064E-07
2283.84	5.75841E-07
2287.5	5.7549E-07
2291.16	5.75042E-07
2294.82	5.74434E-07
2298.48	5.73757E-07
2302.14	5.73305E-07
2305.8	5.72687E-07
2309.46	5.72228E-07
2313.12	5.71592E-07
2316.78	5.70921E-07
2320.44	5.70305E-07
2324.1	5.69659E-07
2327.76	5.68617E-07
2331.42	5.67004E-07
2335.08	5.64502E-07
2338.74	5.61291E-07
2342.4	5.59401E-07
2346.06	5.57355E-07
2349.72	5.55614E-07
2353.38	5.53916E-07
2357.04	5.52571E-07
2360.7	5.51435E-07
2364.36	5.50655E-07
2368.02	5.50014E-07
2371.68	5.49335E-07
2375.34	5.49088E-07
2379	5.48768E-07
2382.66	5.48271E-07
2386.32	5.4759E-07
2389.98	5.46909E-07
2393.64	5.45854E-07
2397.3	5.44136E-07
2400.96	5.42256E-07
2404.62	5.40388E-07
2408.28	5.39801E-07
2411.94	5.38955E-07
2415.6	5.38114E-07
2419.26	5.37662E-07
2422.92	5.37045E-07
2426.58	5.3629E-07
2430.24	5.35495E-07
2433.9	5.35125E-07
2437.56	5.34619E-07
2441.22	5.34155E-07
2444.88	5.33674E-07
2448.54	5.33095E-07
2452.2	5.32276E-07
2455.86	5.31319E-07
2459.52	5.30118E-07
2463.18	5.29187E-07
2466.84	5.28058E-07
2470.5	5.26897E-07
2474.16	5.25428E-07
2477.82	5.23131E-07
2481.48	5.20757E-07
2485.14	5.19621E-07
2488.8	5.19074E-07
2492.46	5.18373E-07
2496.12	5.17932E-07
2499.78	5.17537E-07
2503.44	5.17197E-07
2507.1	5.16701E-07
2510.76	5.16073E-07
2514.42	5.15262E-07
2518.08	5.14141E-07
2521.74	5.13561E-07
2525.4	5.12616E-07
2529.06	5.11326E-07
2532.72	5.10513E-07
2536.38	5.09871E-07
2540.04	5.09073E-07
2543.7	5.089E-07
2547.36	5.08487E-07
2551.02	5.07913E-07
2554.68	5.07075E-07
2558.34	5.06623E-07
2562	5.06117E-07
2565.66	5.05278E-07
2569.32	5.04111E-07
2572.98	5.03642E-07
2576.64	5.03103E-07
2580.3	5.02611E-07
2583.96	5.02084E-07
2587.62	5.01456E-07
2591.28	5.00816E-07
2594.94	4.9996E-07
2598.6	4.99057E-07
2602.26	4.9862E-07
2605.92	4.97967E-07
2609.58	4.96994E-07
2613.24	4.9588E-07
2616.9	4.94601E-07
2620.56	4.92988E-07
2624.22	4.91309E-07
2627.88	4.90079E-07
2631.54	4.88947E-07
2635.2	4.88533E-07
2638.86	4.88042E-07
2642.52	4.87767E-07
2646.18	4.87364E-07
2649.84	4.8688E-07
2653.5	4.86444E-07
2657.16	4.85985E-07
2660.82	4.85519E-07
2664.48	4.85038E-07
2668.14	4.84471E-07
2671.8	4.84216E-07
2675.46	4.84046E-07
2679.12	4.83889E-07
2682.78	4.83685E-07
2686.44	4.83389E-07
2690.1	4.83166E-07
2693.76	4.82909E-07
2697.42	4.82481E-07
2701.08	4.81838E-07
2704.74	4.80971E-07
2708.4	4.80289E-07
2712.06	4.79799E-07
2715.72	4.79315E-07
2719.38	4.7885E-07
2723.04	4.785E-07
2726.7	4.78014E-07
2730.36	4.77822E-07
2734.02	4.77511E-07
2737.68	4.77309E-07
2741.34	4.77088E-07
2745	4.76823E-07
2748.66	4.76709E-07
2752.32	4.76486E-07
2755.98	4.7619E-07
2759.64	4.75875E-07
2763.3	4.75396E-07
2766.96	4.74576E-07
2770.62	4.73494E-07
2774.28	4.7229E-07
2777.94	4.71465E-07
2781.6	4.70429E-07
2785.26	4.69347E-07
2788.92	4.68589E-07
2792.58	4.68072E-07
2796.24	4.67389E-07
2799.9	4.67141E-07
2803.56	4.66745E-07
2807.22	4.66398E-07
2810.88	4.65964E-07
2814.54	4.65566E-07
2818.2	4.65443E-07
2821.86	4.65149E-07
2825.52	4.64802E-07
2829.18	4.64335E-07
2832.84	4.63795E-07
2836.5	4.63062E-07
2840.16	4.62075E-07
2843.82	4.61492E-07
2847.48	4.60573E-07
2851.14	4.60143E-07
2854.8	4.59663E-07
2858.46	4.59434E-07
2862.12	4.59164E-07
2865.78	4.58955E-07
2869.44	4.58651E-07
2873.1	4.58259E-07
2876.76	4.57817E-07
2880.42	4.57543E-07
2884.08	4.57165E-07
2887.74	4.5666E-07
2891.4	4.56334E-07
2895.06	4.55879E-07
2898.72	4.55675E-07
2902.38	4.55384E-07
2906.04	4.55285E-07
2909.7	4.55163E-07
2913.36	4.55098E-07
2917.02	4.54985E-07
2920.68	4.54818E-07
2924.34	4.54599E-07
2928	4.54223E-07
2931.66	4.53742E-07
2935.32	4.53004E-07
2938.98	4.52207E-07
2942.64	4.51207E-07
2946.3	4.5004E-07
2949.96	4.49092E-07
2953.62	4.47902E-07
2957.28	4.46696E-07
2960.94	4.45502E-07
2964.6	4.44427E-07
2968.26	4.43132E-07
2971.92	4.42153E-07
2975.58	4.41552E-07
2979.24	4.40821E-07
2982.9	4.4055E-07
2986.56	4.40042E-07
2990.22	4.39832E-07
2993.88	4.39595E-07
2997.54	4.3948E-07
3001.2	4.39292E-07
3004.86	4.39105E-07
3008.52	4.38896E-07
3012.18	4.3866E-07
3015.84	4.38292E-07
3019.5	4.37852E-07
3023.16	4.37598E-07
3026.82	4.37324E-07
3030.48	4.36891E-07
3034.14	4.36351E-07
3037.8	4.3572E-07
3041.46	4.35225E-07
3045.12	4.34601E-07
3048.78	4.33811E-07
3052.44	4.3316E-07
3056.1	4.3225E-07
3059.76	4.31493E-07
3063.42	4.31006E-07
3067.08	4.30928E-07
3070.74	4.3082E-07
3074.4	4.3064E-07
3078.06	4.30375E-07
3081.72	4.30239E-07
3085.38	4.30079E-07
3089.04	4.2999E-07
3092.7	4.29852E-07
3096.36	4.29632E-07
3100.02	4.29478E-07
3103.68	4.29243E-07
3107.34	4.28918E-07
3111	4.28463E-07
3114.66	4.27953E-07
3118.32	4.27718E-07
3121.98	4.27355E-07
3125.64	4.27088E-07
3129.3	4.26813E-07
3132.96	4.26419E-07
3136.62	4.26226E-07
3140.28	4.26018E-07
3143.94	4.25699E-07
3147.6	4.25342E-07
3151.26	4.2525E-07
3154.92	4.25129E-07
3158.58	4.24996E-07
3162.24	4.24726E-07
3165.9	4.24343E-07
3169.56	4.24026E-07
3173.22	4.23576E-07
3176.88	4.22905E-07
3180.54	4.22128E-07
3184.2	4.21176E-07
3187.86	4.20785E-07
3191.52	4.20227E-07
3195.18	4.19655E-07
3198.84	4.19505E-07
3202.5	4.19306E-07
3206.16	4.18921E-07
3209.82	4.18518E-07
3213.48	4.18219E-07
3217.14	4.17982E-07
3220.8	4.17784E-07
3224.46	4.17516E-07
3228.12	4.17271E-07
3231.78	4.16966E-07
3235.44	4.16717E-07
3239.1	4.16421E-07
3242.76	4.16193E-07
3246.42	4.15889E-07
3250.08	4.15699E-07
3253.74	4.15453E-07
3257.4	4.15134E-07
3261.06	4.14715E-07
3264.72	4.14332E-07
3268.38	4.14044E-07
3272.04	4.13694E-07
3275.7	4.13272E-07
3279.36	4.12846E-07
3283.02	4.125E-07
3286.68	4.12242E-07
3290.34	4.11902E-07
3294	4.11637E-07
3297.66	4.11362E-07
3301.32	4.11072E-07
3304.98	4.10846E-07
3308.64	4.1072E-07
3312.3	4.10569E-07
3315.96	4.10375E-07
3319.62	4.10162E-07
3323.28	4.0985E-07
3326.94	4.09365E-07
3330.6	4.08797E-07
3334.26	4.08334E-07
3337.92	4.0779E-07
3341.58	4.07292E-07
3345.24	4.06659E-07
3348.9	4.05992E-07
3352.56	4.05454E-07
3356.22	4.04818E-07
3359.88	4.04116E-07
3363.54	4.03436E-07
3367.2	4.03035E-07
3370.86	4.02577E-07
3374.52	4.024E-07
3378.18	4.02291E-07
3381.84	4.01997E-07
3385.5	4.01649E-07
3389.16	4.0129E-07
3392.82	4.01156E-07
3396.48	4.01018E-07
3400.14	4.00824E-07
3403.8	4.00624E-07
3407.46	4.00401E-07
3411.12	4.00123E-07
3414.78	3.99646E-07
3418.44	3.99273E-07
3422.1	3.98826E-07
3425.76	3.98579E-07
3429.42	3.98265E-07
3433.08	3.97986E-07
3436.74	3.97713E-07
3440.4	3.97427E-07
3444.06	3.97258E-07
3447.72	3.97001E-07
3451.38	3.96582E-07
3455.04	3.96151E-07
3458.7	3.95609E-07
3462.36	3.94936E-07
3466.02	3.94308E-07
3469.68	3.93601E-07
3473.34	3.92661E-07
3477	3.92164E-07
3480.66	3.91675E-07
3484.32	3.91454E-07
3487.98	3.91125E-07
3491.64	3.90736E-07
3495.3	3.90261E-07
3498.96	3.89843E-07
3502.62	3.8959E-07
3506.28	3.89232E-07
3509.94	3.88853E-07
3513.6	3.88533E-07
3517.26	3.88028E-07
3520.92	3.87519E-07
3524.58	3.87232E-07
3528.24	3.86865E-07
3531.9	3.86595E-07
3535.56	3.86333E-07
3539.22	3.86257E-07
3542.88	3.86129E-07
3546.54	3.85991E-07
3550.2	3.85867E-07
3553.86	3.85743E-07
3557.52	3.8555E-07
3561.18	3.85373E-07
3564.84	3.8516E-07
3568.5	3.84987E-07
3572.16	3.84874E-07
3575.82	3.84637E-07
3579.48	3.8434E-07
3583.14	3.84128E-07
3586.8	3.83819E-07
3590.46	3.8341E-07
3594.12	3.82763E-07
3597.78	3.8201E-07
3601.44	3.81818E-07
3605.1	3.81437E-07
3608.76	3.81005E-07
3612.42	3.80451E-07
3616.08	3.80243E-07
3619.74	3.79937E-07
3623.4	3.79591E-07
3627.06	3.79335E-07
3630.72	3.79025E-07
3634.38	3.78833E-07
3638.04	3.78548E-07
3641.7	3.78256E-07
3645.36	3.77991E-07
3649.02	3.77766E-07
3652.68	3.77527E-07
3656.34	3.77458E-07
3660	3.77375E-07


==> Data/Example2_loss,N10.dat <==
1	1
2	0.364413887
3	0.161753371
4	0.087618709
5	0.041896082
6	0.024986558
7	0.011264779
8	0.005529608
9	0.002384156
10	0.0017648
11	0.001451256
12	0.001115989
13	0.000941141
14	0.000681298
15	0.000543097
16	0.000381893
17	0.00028484
18	0.000207414
19	0.000168596
20	0.0001603
21	0.000145831
22	0.000126452
23	9.39027E-05
24	7.86647E-05
25	7.39771E-05
26	6.69485E-05
27	5.65485E-05
28	4.05024E-05
29	3.75305E-05
30	3.535E-05
31	3.23799E-05
32	2.93067E-05
33	2.74841E-05
34	2.67775E-05
35	2.56046E-05
36	2.38751E-05
37	2.31742E-05
38	2.19974E-05
39	2.01355E-05
40	1.89043E-05
41	1.80448E-05
42	1.66532E-05
43	1.55571E-05
44	1.52453E-05
45	1.475E-05
46	1.41149E-05
47	1.32967E-05
48	1.2192E-05
49	1.18146E-05
50	1.17197E-05
51	1.1551E-05
52	1.13065E-05
53	1.09258E-05
54	1.08275E-05
55	1.06912E-05
56	1.04737E-05
57	1.01756E-05
58	9.93765E-06
59	9.84023E-06
60	9.75216E-06
61	9.6802E-06
62	9.56014E-06
63	9.4123E-06
64	9.31768E-06
65	9.20423E-06
66	9.11906E-06
67	9.06484E-06
68	8.98353E-06
69	8.89045E-06
70	8.78212E-06
71	8.74794E-06
72	8.69765E-06
73	8.65675E-06
74	8.60983E-06
75	8.56222E-06
76	8.53939E-06
77	8.50353E-06
78	8.4559E-06
79	8.41831E-06
80	8.36577E-06
81	8.33455E-06
82	8.29414E-06
83	8.25399E-06
84	8.23195E-06
85	8.21105E-06
86	8.17727E-06
87	8.13707E-06
88	8.1241E-06
89	8.10226E-06
90	8.07862E-06
91	8.06054E-06
92	8.03461E-06
93	8.01367E-06
94	7.99698E-06
95	7.97487E-06
96	7.96216E-06
97	7.94115E-06
98	7.91704E-06
99	7.88549E-06
100	7.86371E-06
101	7.84207E-06
102	7.81161E-06
103	7.77462E-06
104	7.75299E-06
105	7.73377E-06
106	7.70949E-06
107	7.67106E-06
108	7.62802E-06
109	7.57966E-06
110	7.55206E-06
111	7.52243E-06
112	7.50041E-06
113	7.47475E-06
114	7.43668E-06
115	7.3844E-06
116	7.33562E-06
117	7.31485E-06
118	7.28182E-06
119	7.23005E-06
120	7.15608E-06
121	7.12291E-06
122	7.07648E-06
123	7.04076E-06
124	6.98867E-06
125	6.93826E-06
126	6.87414E-06
127	6.81829E-06
128	6.75092E-06
129	6.71148E-06
130	6.67065E-06
131	6.61258E-06
132	6.55337E-06
133	6.46616E-06
134	6.42808E-06
135	6.37649E-06
136	6.30693E-06
137	6.21234E-06
138	6.11821E-06
139	6.01673E-06
140	5.91564E-06
141	5.81321E-06
142	5.68011E-06
143	5.61036E-06
144	5.50606E-06
145	5.4046E-06
146	5.29767E-06
147	5.19085E-06
148	5.13257E-06
149	5.05709E-06
150	4.96561E-06
151	4.89977E-06
152	4.81139E-06
153	4.6855E-06
154	4.57719E-06
155	4.52921E-06
156	4.44828E-06
157	4.33374E-06
158	4.25454E-06
159	4.21987E-06
160	4.16326E-06
161	4.10821E-06
162	4.03527E-06
163	3.99265E-06
164	3.95683E-06
165	3.9048E-06
166	3.85307E-06
167	3.81068E-06
168	3.75766E-06
169	3.70735E-06
170	3.6728E-06
171	3.63606E-06
172	3.59282E-06
173	3.55046E-06
174	3.50402E-06
175	3.48642E-06
176	3.46155E-06
177	3.42788E-06
178	3.37505E-06
179	3.33548E-06
180	3.28225E-06
181	3.22175E-06
182	3.20258E-06
183	3.17482E-06
184	3.13667E-06
185	3.0809E-06
186	3.05463E-06
187	3.02292E-06
188	2.99591E-06
189	2.96945E-06
190	2.9452E-06
191	2.92367E-06
192	2.89757E-06
193	2.87502E-06
194	2.84417E-06
195	2.80864E-06
196	2.77856E-06
197	2.75169E-06
198	2.71962E-06
199	2.68271E-06
200	2.65885E-06
201	2.6284E-06
202	2.60434E-06
203	2.5775E-06
204	2.55405E-06
205	2.53252E-06
206	2.50879E-06
207	2.47791E-06
208	2.44604E-06
209	2.43385E-06
210	2.41331E-06
211	2.38101E-06
212	2.34128E-06
213	2.30139E-06
214	2.27432E-06
215	2.24995E-06
216	2.21725E-06
217	2.18237E-06
218	2.15408E-06
219	2.13158E-06
220	2.1117E-06
221	2.09507E-06
222	2.07356E-06
223	2.05247E-06
224	2.02888E-06
225	2.0038E-06
226	1.97994E-06
227	1.95302E-06
228	1.92913E-06
229	1.90532E-06
230	1.88974E-06
231	1.87008E-06
232	1.85993E-06
233	1.84593E-06
234	1.83047E-06
235	1.81622E-06
236	1.80347E-06
237	1.78858E-06
238	1.77626E-06
239	1.7618E-06
240	1.74638E-06
241	1.73367E-06
242	1.71849E-06
243	1.70251E-06
244	1.69737E-06
245	1.68892E-06
246	1.67541E-06
247	1.65859E-06
248	1.64053E-06
249	1.63359E-06
250	1.62336E-06
251	1.60953E-06
252	1.59759E-06
253	1.58309E-06
254	1.57004E-06
255	1.55505E-06
256	1.54228E-06
257	1.53029E-06
258	1.51769E-06
259	1.50684E-06
260	1.49141E-06
261	1.47149E-06
262	1.45837E-06
263	1.44548E-06
264	1.43104E-06
265	1.42178E-06
266	1.41116E-06
267	1.39744E-06
268	1.38508E-06
269	1.37036E-06
270	1.3612E-06
271	1.34882E-06
272	1.33483E-06
273	1.32362E-06
274	1.30761E-06
275	1.29187E-06
276	1.28596E-06
277	1.27643E-06
278	1.26299E-06
279	1.25529E-06
280	1.24554E-06
281	1.24292E-06
282	1.23891E-06
283	1.23325E-06
284	1.22512E-06
285	1.21587E-06
286	1.20428E-06
287	1.19874E-06
288	1.19151E-06
289	1.18062E-06
290	1.17461E-06
291	1.16544E-06
292	1.15643E-06
293	1.14818E-06
294	1.14051E-06
295	1.13263E-06
296	1.12731E-06
297	1.12045E-06
298	1.11186E-06
299	1.1057E-06
300	1.10144E-06
301	1.09689E-06
302	1.09175E-06
303	1.08568E-06
304	1.07958E-06
305	1.07243E-06
306	1.06557E-06
307	1.05706E-06
308	1.04692E-06
309	1.03862E-06
310	1.03176E-06
311	1.02337E-06
312	1.01763E-06
313	1.01042E-06
314	1.0035E-06
315	9.96839E-07
316	9.93411E-07
317	9.9053E-07
318	9.86747E-07
319	9.82132E-07
320	9.77861E-07
321	9.73632E-07
322	9.69157E-07
323	9.64437E-07
324	9.60154E-07
325	9.54676E-07
326	9.47978E-07
327	9.44581E-07
328	9.39974E-07
329	9.35253E-07
330	9.30806E-07
331	9.26209E-07
332	9.23608E-07
333	9.19978E-07
334	9.1501E-07
335	9.09069E-07
336	9.06301E-07
337	9.03322E-07
338	8.993E-07
339	8.96868E-07
340	8.941E-07
341	8.92025E-07
342	8.90206E-07
343	8.88061E-07
344	8.86275E-07
345	8.8463E-07
346	8.82709E-07
347	8.8063E-07
348	8.78461E-07
349	8.76133E-07
350	8.74167E-07
351	8.72325E-07
352	8.70596E-07
353	8.688E-07
354	8.67512E-07
355	8.65655E-07
356	8.6338E-07
357	8.61256E-07
358	8.5949E-07
359	8.57734E-07
360	8.55766E-07
361	8.53733E-07
362	8.51197E-07
363	8.48439E-07
364	8.47147E-07
365	8.45592E-07
366	8.44018E-07
367	8.43434E-07
368	8.42558E-07
369	8.41449E-07
370	8.39686E-07
371	8.37457E-07
372	8.34541E-07
373	8.3215E-07
374	8.29187E-07
375	8.26071E-07
376	8.24677E-07
377	8.22523E-07
378	8.2011E-07
379	8.174E-07
380	8.1554E-07
381	8.13275E-07
382	8.10212E-07
383	8.06978E-07
384	8.05192E-07
385	8.04736E-07
386	8.03926E-07
387	8.02591E-07
388	8.00576E-07
389	7.98507E-07
390	7.96912E-07
391	7.95478E-07
392	7.9356E-07
393	7.91673E-07
394	7.90588E-07
395	7.89029E-07
396	7.86872E-07
397	7.84821E-07
398	7.84044E-07
399	7.8286E-07
400	7.81388E-07
401	7.79406E-07
402	7.78534E-07
403	7.77356E-07
404	7.75852E-07
405	7.74221E-07
406	7.72417E-07
407	7.70555E-07
408	7.68616E-07
409	7.66309E-07
410	7.64208E-07
411	7.62355E-07
412	7.60028E-07
413	7.59228E-07
414	7.58055E-07
415	7.5636E-07
416	7.53883E-07
417	7.5155E-07
418	7.5023E-07
419	7.48226E-07
420	7.46552E-07
421	7.44805E-07
422	7.43837E-07
423	7.42544E-07
424	7.40567E-07
425	7.38172E-07
426	7.36095E-07
427	7.33852E-07
428	7.32322E-07
429	7.30548E-07
430	7.29376E-07
431	7.27632E-07
432	7.26025E-07
433	7.23729E-07
434	7.21534E-07
435	7.19331E-07
436	7.17666E-07
437	7.15848E-07
438	7.13915E-07
439	7.11739E-07
440	7.10281E-07
441	7.08288E-07
442	7.06843E-07
443	7.04724E-07
444	7.02828E-07
445	7.02234E-07
446	7.01301E-07
447	7.00006E-07
448	6.98624E-07
449	6.97377E-07
450	6.9619E-07
451	6.94724E-07
452	6.93289E-07
453	6.91283E-07
454	6.88931E-07
455	6.86612E-07
456	6.85012E-07
457	6.82914E-07
458	6.80639E-07
459	6.77919E-07
460	6.76465E-07
461	6.74603E-07
462	6.73059E-07
463	6.71346E-07
464	6.7047E-07
465	6.69508E-07
466	6.68292E-07
467	6.67289E-07
468	6.66223E-07
469	6.6533E-07
470	6.64403E-07
471	6.63391E-07
472	6.62386E-07
473	6.61116E-07
474	6.59842E-07
475	6.58443E-07
476	6.57361E-07
477	6.56065E-07
478	6.55139E-07
479	6.54057E-07
480	6.52621E-07
481	6.51137E-07
482	6.49883E-07
483	6.48563E-07
484	6.47511E-07
485	6.46557E-07
486	6.45603E-07
487	6.44323E-07
488	6.43364E-07
489	6.42069E-07
490	6.4036E-07
491	6.39104E-07
492	6.37788E-07
493	6.36786E-07
494	6.35498E-07
495	6.35047E-07
496	6.34295E-07
497	6.33156E-07
498	6.31799E-07
499	6.30548E-07
500	6.29566E-07


==> Data/Example2_loss,N25.dat <==
1	1
2	0.520312428
3	0.283073574
4	0.18187505
5	0.111737899
6	0.067291729
7	0.035831004
8	0.027006961
9	0.019325998
10	0.01344191
11	0.0122522
12	0.010206873
13	0.007605594
14	0.004242579
15	0.003627391
16	0.002779193
17	0.002341302
18	0.001943461
19	0.001408633
20	0.001078756
21	0.000954268
22	0.000831757
23	0.000757276
24	0.000696625
25	0.000675914
26	0.000646603
27	0.000597518
28	0.000571631
29	0.000532166
30	0.000479536
31	0.000464954
32	0.000446076
33	0.000437266
34	0.000425328
35	0.000423048
36	0.000418954
37	0.000412096
38	0.000400968
39	0.000387546
40	0.000380377
41	0.000375656
42	0.000370325
43	0.000365001
44	0.000359448
45	0.000356393
46	0.000353143
47	0.000348722
48	0.000346031
49	0.000343555
50	0.000341734
51	0.000338931
52	0.000336711
53	0.000333582
54	0.000331533
55	0.000329478
56	0.000328724
57	0.000327344
58	0.000325089
59	0.00032211
60	0.000320717
61	0.000319116
62	0.000318511
63	0.00031762
64	0.000316336
65	0.000314448
66	0.000313244
67	0.000312465
68	0.000311358
69	0.000309912
70	0.000309461
71	0.000308979
72	0.000308238
73	0.000307345
74	0.00030633
75	0.00030588
76	0.000305314
77	0.000304692
78	0.000303945
79	0.00030325
80	0.00030261
81	0.000301809
82	0.000301307
83	0.000300728
84	0.000300005
85	0.000299187
86	0.000298833
87	0.000298212
88	0.000297207
89	0.000296747
90	0.000296097
91	0.000295727
92	0.000295094
93	0.00029404
94	0.000293082
95	0.000291932
96	0.000290745
97	0.0002902
98	0.000289708
99	0.000288935
100	0.000287808
101	0.000287281
102	0.000286951
103	0.000286425
104	0.000285643
105	0.000284669
106	0.000283682
107	0.000283191
108	0.000282489
109	0.000281522
110	0.000280439
111	0.000280187
112	0.000279763
113	0.000279066
114	0.000278153
115	0.000276932
116	0.000276435
117	0.000275637
118	0.000274362
119	0.00027279
120	0.000270944
121	0.000269855
122	0.000268603
123	0.000266866
124	0.000265265
125	0.000263643
126	0.000263213
127	0.000262467
128	0.000261176
129	0.000259041
130	0.000255523
131	0.000252201
132	0.00025072
133	0.000247982
134	0.000243042
135	0.000239981
136	0.000238701
137	0.000236787
138	0.000234178
139	0.000232064
140	0.000228341
141	0.000223169
142	0.000219852
143	0.000215859
144	0.000211215
145	0.000208391
146	0.000204929
147	0.000202113
148	0.00019944
149	0.000196191
150	0.00019559
151	0.000194489
152	0.000192635
153	0.000189377
154	0.00018497
155	0.000182971
156	0.000181101
157	0.000178223
158	0.000173938
159	0.000172319
160	0.000169665
161	0.00016701
162	0.000166345
163	0.000165249
164	0.0001635
165	0.000161075
166	0.000160138
167	0.000158706
168	0.000156942
169	0.000155105
170	0.000153149
171	0.000152312
172	0.000151163
173	0.000149436
174	0.000147227
175	0.000146259
176	0.000144863
177	0.000142794
178	0.000140887
179	0.00013896
180	0.000137044
181	0.00013538
182	0.000133601
183	0.000131852
184	0.00013053
185	0.000128981
186	0.000126931
187	0.000125282
188	0.000124582
189	0.000123483
190	0.000122216
191	0.000121673
192	0.000120905
193	0.000119983
194	0.000119248
195	0.000118335
196	0.000117602
197	0.000116612
198	0.000115466
199	0.000114569
200	0.000113773
201	0.000112642
202	0.000111531
203	0.000110452
204	0.000109234
205	0.000108683
206	0.000107863
207	0.000106762
208	0.000105175
209	0.000104339
210	0.000103145
211	0.000102019
212	0.000101477
213	0.000100641
214	9.93535E-05
215	9.7867E-05
216	9.68854E-05
217	9.54596E-05
218	9.41582E-05
219	9.26319E-05
220	9.18468E-05
221	9.08385E-05
222	8.96574E-05
223	8.89952E-05
224	8.81097E-05
225	8.7327E-05
226	8.68692E-05
227	8.62675E-05
228	8.57382E-05
229	8.50051E-05
230	8.45588E-05
231	8.40615E-05
232	8.34845E-05
233	8.27396E-05
234	8.18887E-05
235	8.10824E-05
236	8.04264E-05
237	7.98167E-05
238	7.91661E-05
239	7.82588E-05
240	7.72917E-05
241	7.66431E-05
242	7.58113E-05
243	7.54389E-05
244	7.48709E-05
245	7.39649E-05
246	7.28502E-05
247	7.2328E-05
248	7.17168E-05
249	7.11299E-05
250	7.04688E-05
251	6.98224E-05
252	6.91569E-05
253	6.85141E-05
254	6.77646E-05
255	6.71716E-05
256	6.66242E-05
257	6.60742E-05
258	6.56301E-05
259	6.50411E-05
260	6.44799E-05
261	6.38837E-05
262	6.32901E-05
263	6.30358E-05
264	6.26954E-05
265	6.23199E-05
266	6.19551E-05
267	6.14855E-05
268	6.10023E-05
269	6.04944E-05
270	5.99271E-05
271	5.95011E-05
272	5.91074E-05
273	5.88601E-05
274	5.85497E-05
275	5.81984E-05
276	5.78827E-05
277	5.75604E-05
278	5.72007E-05
279	5.67118E-05
280	5.63925E-05
281	5.59509E-05
282	5.54395E-05
283	5.50073E-05
284	5.46271E-05
285	5.4321E-05
286	5.39274E-05
287	5.33938E-05
288	5.29601E-05
289	5.24659E-05
290	5.2063E-05
291	5.15813E-05
292	5.13375E-05
293	5.10122E-05
294	5.0749E-05
295	5.05933E-05
296	5.03695E-05
297	5.00964E-05
298	4.98981E-05
299	4.96565E-05
300	4.94226E-05
301	4.91403E-05
302	4.90397E-05
303	4.88716E-05
304	4.86114E-05
305	4.82453E-05
306	4.80467E-05
307	4.77813E-05
308	4.74607E-05
309	4.70607E-05
310	4.66661E-05
311	4.62334E-05
312	4.58528E-05
313	4.57194E-05
314	4.54965E-05
315	4.51481E-05
316	4.48624E-05
317	4.45051E-05
318	4.43112E-05
319	4.41091E-05
320	4.3846E-05
321	4.36216E-05
322	4.3356E-05
323	4.31239E-05
324	4.28484E-05
325	4.26488E-05
326	4.24045E-05
327	4.22666E-05
328	4.21174E-05
329	4.19183E-05
330	4.17196E-05
331	4.15009E-05
332	4.12852E-05
333	4.11034E-05
334	4.08599E-05
335	4.05526E-05
336	4.04284E-05
337	4.02218E-05
338	3.99548E-05
339	3.98284E-05
340	3.96723E-05
341	3.95491E-05
342	3.93918E-05
343	3.92388E-05
344	3.90594E-05
345	3.8845E-05
346	3.8568E-05
347	3.83301E-05
348	3.80778E-05
349	3.78874E-05
350	3.77399E-05
351	3.7558E-05
352	3.73736E-05
353	3.71636E-05
354	3.69181E-05
355	3.66593E-05
356	3.63429E-05
357	3.60503E-05
358	3.57407E-05
359	3.56902E-05
360	3.55999E-05
361	3.54399E-05
362	3.51764E-05
363	3.48864E-05
364	3.46707E-05
365	3.44983E-05
366	3.43626E-05
367	3.41723E-05
368	3.39594E-05
369	3.37472E-05
370	3.35815E-05
371	3.34383E-05
372	3.32355E-05
373	3.29724E-05
374	3.27088E-05
375	3.2559E-05
376	3.23222E-05
377	3.20122E-05
378	3.1765E-05
379	3.163E-05
380	3.15249E-05
381	3.14025E-05
382	3.12462E-05
383	3.1102E-05
384	3.09514E-05
385	3.07566E-05
386	3.05809E-05
387	3.04195E-05
388	3.03163E-05
389	3.01798E-05
390	2.99963E-05
391	2.98307E-05
392	2.96604E-05
393	2.95081E-05
394	2.93907E-05
395	2.92697E-05
396	2.91485E-05
397	2.90303E-05
398	2.89329E-05
399	2.88353E-05
400	2.87392E-05
401	2.86651E-05
402	2.8569E-05
403	2.84459E-05
404	2.82955E-05
405	2.81779E-05
406	2.80179E-05
407	2.78458E-05
408	2.76766E-05
409	2.75427E-05
410	2.74148E-05
411	2.72618E-05
412	2.72108E-05
413	2.71255E-05
414	2.69885E-05
415	2.68237E-05
416	2.67624E-05
417	2.66766E-05
418	2.65722E-05
419	2.64982E-05
420	2.64195E-05
421	2.63218E-05
422	2.62132E-05
423	2.61029E-05
424	2.60078E-05
425	2.59004E-05
426	2.57959E-05
427	2.57047E-05
428	2.55994E-05
429	2.54603E-05
430	2.53145E-05
431	2.52336E-05
432	2.51078E-05
433	2.49458E-05
434	2.48255E-05
435	2.47361E-05
436	2.46333E-05
437	2.45059E-05
438	2.43682E-05
439	2.42592E-05
440	2.41161E-05
441	2.3972E-05
442	2.38615E-05
443	2.37466E-05
444	2.36525E-05
445	2.35418E-05
446	2.3437E-05
447	2.33472E-05
448	2.32331E-05
449	2.3145E-05
450	2.30246E-05
451	2.28757E-05
452	2.2762E-05
453	2.27026E-05
454	2.26126E-05
455	2.25106E-05
456	2.2407E-05
457	2.23302E-05
458	2.22537E-05
459	2.21586E-05
460	2.20486E-05
461	2.19612E-05
462	2.18806E-05
463	2.17815E-05
464	2.16685E-05
465	2.15642E-05
466	2.14344E-05
467	2.13126E-05
468	2.11826E-05
469	2.10763E-05
470	2.09589E-05
471	2.08278E-05
472	2.0674E-05
473	2.05215E-05
474	2.0416E-05
475	2.02827E-05
476	2.01968E-05
477	2.00779E-05
478	1.99458E-05
479	1.98697E-05
480	1.97675E-05
481	1.964E-05
482	1.95748E-05
483	1.94836E-05
484	1.93929E-05
485	1.92966E-05
486	1.92329E-05
487	1.91542E-05
488	1.91043E-05
489	1.90246E-05
490	1.89397E-05
491	1.8848E-05
492	1.87868E-05
493	1.87192E-05
494	1.86335E-05
495	1.85478E-05
496	1.84667E-05
497	1.83934E-05
498	1.82992E-05
499	1.82003E-05
500	1.81836E-05


==> Data/Example2_loss,N50.dat <==
1	1
2	0.621256828
3	0.052117229
4	0.027129821
5	0.01657822
6	0.00411327
7	0.003144382
8	0.001893974
9	0.001205414
10	0.000894123
11	0.000747639
12	0.000514616
13	0.000434653
14	0.00040002
15	0.000340976
16	0.00030643
17	0.000257269
18	0.0001807
19	0.000156305
20	0.00013463
21	0.000125959
22	0.000116377
23	0.000104484
24	9.96047E-05
25	9.32431E-05
26	8.55949E-05
27	8.13131E-05
28	7.81385E-05
29	7.58094E-05
30	7.20571E-05
31	6.69354E-05
32	6.10116E-05
33	6.01171E-05
34	5.89565E-05
35	5.73691E-05
36	5.56133E-05
37	5.46593E-05
38	5.38586E-05
39	5.31254E-05
40	5.24552E-05
41	5.1863E-05
42	5.10665E-05
43	5.01694E-05
44	4.96945E-05
45	4.91906E-05
46	4.87965E-05
47	4.83673E-05
48	4.78319E-05
49	4.76043E-05
50	4.74102E-05
51	4.7071E-05
52	4.67191E-05
53	4.64979E-05
54	4.64172E-05
55	4.62939E-05
56	4.61345E-05
57	4.58977E-05
58	4.57482E-05
59	4.56101E-05
60	4.54718E-05
61	4.53323E-05
62	4.52123E-05
63	4.50468E-05
64	4.48602E-05
65	4.47659E-05
66	4.4672E-05
67	4.45226E-05
68	4.42993E-05
69	4.41506E-05
70	4.39844E-05
71	4.38889E-05
72	4.37266E-05
73	4.34889E-05
74	4.33549E-05
75	4.31992E-05
76	4.31141E-05
77	4.30033E-05
78	4.2898E-05
79	4.2775E-05
80	4.26357E-05
81	4.2473E-05
82	4.24259E-05
83	4.23429E-05
84	4.21933E-05
85	4.20089E-05
86	4.19183E-05
87	4.18117E-05
88	4.1695E-05
89	4.1575E-05
90	4.14182E-05
91	4.12406E-05
92	4.10429E-05
93	4.09464E-05
94	4.08022E-05
95	4.055E-05
96	4.0227E-05
97	4.01047E-05
98	3.9916E-05
99	3.96094E-05
100	3.93639E-05
101	3.92446E-05
102	3.92127E-05
103	3.91529E-05
104	3.8715E-05
105	3.83984E-05
106	3.82586E-05
107	3.80179E-05
108	3.75864E-05
109	3.69272E-05
110	3.65214E-05
111	3.60097E-05
112	3.56913E-05
113	3.53751E-05
114	3.51219E-05
115	3.4855E-05
116	3.45031E-05
117	3.41203E-05
118	3.38242E-05
119	3.3391E-05
120	3.28803E-05
121	3.24585E-05
122	3.18623E-05
123	3.11504E-05
124	3.01466E-05
125	2.97019E-05
126	2.90899E-05
127	2.87474E-05
128	2.83385E-05
129	2.79351E-05
130	2.77226E-05
131	2.73819E-05
132	2.69157E-05
133	2.6268E-05
134	2.59799E-05
135	2.55895E-05
136	2.51743E-05
137	2.48735E-05
138	2.47271E-05
139	2.45568E-05
140	2.43515E-05
141	2.41483E-05
142	2.39799E-05
143	2.37515E-05
144	2.36804E-05
145	2.35532E-05
146	2.33252E-05
147	2.3008E-05
148	2.2833E-05
149	2.26922E-05
150	2.25147E-05
151	2.23212E-05
152	2.21927E-05
153	2.20082E-05
154	2.17567E-05
155	2.15493E-05
156	2.13362E-05
157	2.1224E-05
158	2.10884E-05
159	2.09039E-05
160	2.07378E-05
161	2.06135E-05
162	2.04518E-05
163	2.02199E-05
164	2.01504E-05
165	2.00448E-05
166	1.98781E-05
167	1.96604E-05
168	1.9583E-05
169	1.94544E-05
170	1.92403E-05
171	1.89863E-05
172	1.89092E-05
173	1.87948E-05
174	1.86158E-05
175	1.84255E-05
176	1.82753E-05
177	1.81744E-05
178	1.80501E-05
179	1.78641E-05
180	1.76725E-05
181	1.74116E-05
182	1.72993E-05
183	1.71235E-05
184	1.68619E-05
185	1.66831E-05
186	1.66373E-05
187	1.65561E-05
188	1.64241E-05
189	1.62803E-05
190	1.61495E-05
191	1.60821E-05
192	1.59841E-05
193	1.58522E-05
194	1.56952E-05
195	1.55726E-05
196	1.5438E-05
197	1.53455E-05
198	1.52307E-05
199	1.5115E-05
200	1.5006E-05
201	1.48615E-05
202	1.46942E-05
203	1.46004E-05
204	1.44736E-05
205	1.43067E-05
206	1.41744E-05
207	1.39795E-05
208	1.3857E-05
209	1.37206E-05
210	1.35729E-05
211	1.34604E-05
212	1.33559E-05
213	1.31874E-05
214	1.30296E-05
215	1.28129E-05
216	1.27025E-05
217	1.25951E-05
218	1.24731E-05
219	1.23397E-05
220	1.22929E-05
221	1.22226E-05
222	1.21123E-05
223	1.19648E-05
224	1.18114E-05
225	1.17333E-05
226	1.16078E-05
227	1.14236E-05
228	1.12378E-05
229	1.10865E-05
230	1.09262E-05
231	1.08784E-05
232	1.07986E-05
233	1.06733E-05
234	1.04947E-05
235	1.03752E-05
236	1.02801E-05
237	1.01708E-05
238	1.00869E-05
239	1.00189E-05
240	9.97289E-06
241	9.91363E-06
242	9.85317E-06
243	9.80046E-06
244	9.72951E-06
245	9.65304E-06
246	9.56587E-06
247	9.47183E-06
248	9.41533E-06
249	9.34163E-06
250	9.2527E-06
251	9.21694E-06
252	9.16364E-06
253	9.11703E-06
254	9.06931E-06
255	9.04699E-06
256	9.01541E-06
257	8.97033E-06
258	8.93001E-06
259	8.90794E-06
260	8.87449E-06
261	8.82846E-06
262	8.79343E-06
263	8.75373E-06
264	8.71106E-06
265	8.6785E-06
266	8.64284E-06
267	8.59928E-06
268	8.5611E-06
269	8.52299E-06
270	8.48184E-06
271	8.45305E-06
272	8.42037E-06
273	8.40059E-06
274	8.37655E-06
275	8.35613E-06
276	8.3288E-06
277	8.30548E-06
278	8.27957E-06
279	8.25508E-06
280	8.23412E-06
281	8.20732E-06
282	8.1782E-06
283	8.1638E-06
284	8.1419E-06
285	8.11717E-06
286	8.09534E-06
287	8.0749E-06
288	8.04866E-06
289	8.02399E-06
290	7.99897E-06
291	7.979E-06
292	7.95055E-06
293	7.92161E-06
294	7.90461E-06
295	7.885E-06
296	7.8651E-06
297	7.84076E-06
298	7.8272E-06
299	7.80677E-06
300	7.78589E-06
301	7.7688E-06
302	7.7543E-06
303	7.73954E-06
304	7.71799E-06
305	7.69116E-06
306	7.66721E-06
307	7.65423E-06
308	7.63433E-06
309	7.60646E-06
310	7.58269E-06
311	7.57042E-06
312	7.55416E-06
313	7.53669E-06
314	7.52614E-06
315	7.51365E-06
316	7.50152E-06
317	7.48844E-06
318	7.47982E-06
319	7.468E-06
320	7.45045E-06
321	7.4328E-06
322	7.41984E-06
323	7.40392E-06
324	7.38513E-06
325	7.36322E-06
326	7.33638E-06
327	7.31688E-06
328	7.29235E-06
329	7.27068E-06
330	7.25643E-06
331	7.2428E-06
332	7.22594E-06
333	7.21783E-06
334	7.20543E-06
335	7.19105E-06
336	7.17386E-06
337	7.15928E-06
338	7.14253E-06
339	7.12269E-06
340	7.10707E-06
341	7.0938E-06
342	7.07763E-06
343	7.06257E-06
344	7.04856E-06
345	7.03279E-06
346	7.01777E-06
347	7.00338E-06
348	6.98473E-06
349	6.96093E-06
350	6.93712E-06
351	6.92659E-06
352	6.9094E-06
353	6.88618E-06
354	6.86933E-06
355	6.8499E-06
356	6.83512E-06
357	6.81612E-06
358	6.79602E-06
359	6.7787E-06
360	6.75987E-06
361	6.74182E-06
362	6.72232E-06
363	6.70205E-06
364	6.68579E-06
365	6.66718E-06
366	6.65509E-06
367	6.63961E-06
368	6.6209E-06
369	6.61462E-06
370	6.60354E-06
371	6.58581E-06
372	6.56002E-06
373	6.54578E-06
374	6.52732E-06
375	6.50736E-06
376	6.49795E-06
377	6.4842E-06
378	6.46618E-06
379	6.44885E-06
380	6.43395E-06
381	6.41535E-06
382	6.39144E-06
383	6.36616E-06
384	6.34925E-06
385	6.33165E-06
386	6.3125E-06
387	6.29605E-06
388	6.28112E-06
389	6.26278E-06
390	6.2358E-06
391	6.21591E-06
392	6.18959E-06
393	6.1791E-06
394	6.16198E-06
395	6.13725E-06
396	6.11621E-06
397	6.10236E-06
398	6.0841E-06
399	6.06396E-06
400	6.03809E-06
401	6.01207E-06
402	5.98376E-06
403	5.95252E-06
404	5.92031E-06
405	5.90382E-06
406	5.88337E-06
407	5.85821E-06
408	5.83081E-06
409	5.81517E-06
410	5.79201E-06
411	5.75995E-06
412	5.73236E-06
413	5.71753E-06
414	5.6959E-06
415	5.66461E-06
416	5.6293E-06
417	5.59619E-06
418	5.56327E-06
419	5.54147E-06
420	5.51258E-06
421	5.48069E-06
422	5.44844E-06
423	5.43193E-06
424	5.4139E-06
425	5.38852E-06
426	5.36052E-06
427	5.34144E-06
428	5.31655E-06
429	5.28784E-06
430	5.27538E-06
431	5.25754E-06
432	5.23111E-06
433	5.19854E-06
434	5.17395E-06
435	5.14427E-06
436	5.11715E-06
437	5.08316E-06
438	5.05157E-06
439	5.02405E-06
440	4.99879E-06
441	4.98612E-06
442	4.96801E-06
443	4.95021E-06
444	4.92838E-06
445	4.91486E-06
446	4.89669E-06
447	4.8706E-06
448	4.84467E-06
449	4.81955E-06
450	4.79922E-06
451	4.78078E-06
452	4.75448E-06
453	4.71979E-06
454	4.68254E-06
455	4.65975E-06
456	4.63212E-06
457	4.60908E-06
458	4.5948E-06
459	4.57582E-06
460	4.56134E-06
461	4.54918E-06
462	4.53872E-06
463	4.52832E-06
464	4.51798E-06
465	4.5032E-06
466	4.48523E-06
467	4.46724E-06
468	4.45408E-06
469	4.4396E-06
470	4.42643E-06
471	4.41085E-06
472	4.38937E-06
473	4.36197E-06
474	4.34008E-06
475	4.33051E-06
476	4.31538E-06
477	4.29481E-06
478	4.27192E-06
479	4.26352E-06
480	4.25073E-06
481	4.23285E-06
482	4.21642E-06
483	4.20383E-06
484	4.18785E-06
485	4.16668E-06
486	4.14852E-06
487	4.12823E-06
488	4.11689E-06
489	4.10516E-06
490	4.08972E-06
491	4.07946E-06
492	4.06738E-06
493	4.05551E-06
494	4.04142E-06
495	4.02673E-06
496	4.01256E-06
497	3.998E-06
498	3.9871E-06
499	3.97486E-06
500	3.96068E-06


==> Data/Example2_time,N10.dat <==
3.85	1
7.7	0.364413887
11.55	0.161753371
15.4	0.087618709
19.25	0.041896082
23.1	0.024986558
26.95	0.011264779
30.8	0.005529608
34.65	0.002384156
38.5	0.0017648
42.35	0.001451256
46.2	0.001115989
50.05	0.000941141
53.9	0.000681298
57.75	0.000543097
61.6	0.000381893
65.45	0.00028484
69.3	0.000207414
73.15	0.000168596
77	0.0001603
80.85	0.000145831
84.7	0.000126452
88.55	9.39027E-05
92.4	7.86647E-05
96.25	7.39771E-05
100.1	6.69485E-05
103.95	5.65485E-05
107.8	4.05024E-05
111.65	3.75305E-05
115.5	3.535E-05
119.35	3.23799E-05
123.2	2.93067E-05
127.05	2.74841E-05
130.9	2.67775E-05
134.75	2.56046E-05
138.6	2.38751E-05
142.45	2.31742E-05
146.3	2.19974E-05
150.15	2.01355E-05
154	1.89043E-05
157.85	1.80448E-05
161.7	1.66532E-05
165.55	1.55571E-05
169.4	1.52453E-05
173.25	1.475E-05
177.1	1.41149E-05
180.95	1.32967E-05
184.8	1.2192E-05
188.65	1.18146E-05
192.5	1.17197E-05
196.35	1.1551E-05
200.2	1.13065E-05
204.05	1.09258E-05
207.9	1.08275E-05
211.75	1.06912E-05
215.6	1.04737E-05
219.45	1.01756E-05
223.3	9.93765E-06
227.15	9.84023E-06
231	9.75216E-06
234.85	9.6802E-06
238.7	9.56014E-06
242.55	9.4123E-06
246.4	9.31768E-06
250.25	9.20423E-06
254.1	9.11906E-06
257.95	9.06484E-06
261.8	8.98353E-06
265.65	8.89045E-06
269.5	8.78212E-06
273.35	8.74794E-06
277.2	8.69765E-06
281.05	8.65675E-06
284.9	8.60983E-06
288.75	8.56222E-06
292.6	8.53939E-06
296.45	8.50353E-06
300.3	8.4559E-06
304.15	8.41831E-06
308	8.36577E-06
311.85	8.33455E-06
315.7	8.29414E-06
319.55	8.25399E-06
323.4	8.23195E-06
327.25	8.21105E-06
331.1	8.17727E-06
334.95	8.13707E-06
338.8	8.1241E-06
342.65	8.10226E-06
346.5	8.07862E-06
350.35	8.06054E-06
354.2	8.03461E-06
358.05	8.01367E-06
361.9	7.99698E-06
365.75	7.97487E-06
369.6	7.96216E-06
373.45	7.94115E-06
377.3	7.91704E-06
381.15	7.88549E-06
385	7.86371E-06
388.85	7.84207E-06
392.7	7.81161E-06
396.55	7.77462E-06
400.4	7.75299E-06
404.25	7.73377E-06
408.1	7.70949E-06
411.95	7.67106E-06
415.8	7.62802E-06
419.65	7.57966E-06
423.5	7.55206E-06
427.35	7.52243E-06
431.2	7.50041E-06
435.05	7.47475E-06
438.9	7.43668E-06
442.75	7.3844E-06
446.6	7.33562E-06
450.45	7.31485E-06
454.3	7.28182E-06
458.15	7.23005E-06
462	7.15608E-06
465.85	7.12291E-06
469.7	7.07648E-06
473.55	7.04076E-06
477.4	6.98867E-06
481.25	6.93826E-06
485.1	6.87414E-06
488.95	6.81829E-06
492.8	6.75092E-06
496.65	6.71148E-06
500.5	6.67065E-06
504.35	6.61258E-06
508.2	6.55337E-06
512.05	6.46616E-06
515.9	6.42808E-06
519.75	6.37649E-06
523.6	6.30693E-06
527.45	6.21234E-06
531.3	6.11821E-06
535.15	6.01673E-06
539	5.91564E-06
542.85	5.81321E-06
546.7	5.68011E-06
550.55	5.61036E-06
554.4	5.50606E-06
558.25	5.4046E-06
562.1	5.29767E-06
565.95	5.19085E-06
569.8	5.13257E-06
573.65	5.05709E-06
577.5	4.96561E-06
581.35	4.89977E-06
585.2	4.81139E-06
589.05	4.6855E-06
592.9	4.57719E-06
596.75	4.52921E-06
600.6	4.44828E-06
604.45	4.33374E-06
608.3	4.25454E-06
612.15	4.21987E-06
616	4.16326E-06
619.85	4.10821E-06
623.7	4.03527E-06
627.55	3.99265E-06
631.4	3.95683E-06
635.25	3.9048E-06
639.1	3.85307E-06
642.95	3.81068E-06
646.8	3.75766E-06
650.65	3.70735E-06
654.5	3.6728E-06
658.35	3.63606E-06
662.2	3.59282E-06
666.05	3.55046E-06
669.9	3.50402E-06
673.75	3.48642E-06
677.6	3.46155E-06
681.45	3.42788E-06
685.3	3.37505E-06
689.15	3.33548E-06
693	3.28225E-06
696.85	3.22175E-06
700.7	3.20258E-06
704.55	3.17482E-06
708.4	3.13667E-06
712.25	3.0809E-06
716.1	3.05463E-06
719.95	3.02292E-06
723.8	2.99591E-06
727.65	2.96945E-06
731.5	2.9452E-06
735.35	2.92367E-06
739.2	2.89757E-06
743.05	2.87502E-06
746.9	2.84417E-06
750.75	2.80864E-06
754.6	2.77856E-06
758.45	2.75169E-06
762.3	2.71962E-06
766.15	2.68271E-06
770	2.65885E-06
773.85	2.6284E-06
777.7	2.60434E-06
781.55	2.5775E-06
785.4	2.55405E-06
789.25	2.53252E-06
793.1	2.50879E-06
796.95	2.47791E-06
800.8	2.44604E-06
804.65	2.43385E-06
808.5	2.41331E-06
812.35	2.38101E-06
816.2	2.34128E-06
820.05	2.30139E-06
823.9	2.27432E-06
827.75	2.24995E-06
831.6	2.21725E-06
835.45	2.18237E-06
839.3	2.15408E-06
843.15	2.13158E-06
847	2.1117E-06
850.85	2.09507E-06
854.7	2.07356E-06
858.55	2.05247E-06
862.4	2.02888E-06
866.25	2.0038E-06
870.1	1.97994E-06
873.95	1.95302E-06
877.8	1.92913E-06
881.65	1.90532E-06
885.5	1.88974E-06
889.35	1.87008E-06
893.2	1.85993E-06
897.05	1.84593E-06
900.9	1.83047E-06
904.75	1.81622E-06
908.6	1.80347E-06
912.45	1.78858E-06
916.3	1.77626E-06
920.15	1.7618E-06
924	1.74638E-06
927.85	1.73367E-06
931.7	1.71849E-06
935.55	1.70251E-06
939.4	1.69737E-06
943.25	1.68892E-06
947.1	1.67541E-06
950.95	1.65859E-06
954.8	1.64053E-06
958.65	1.63359E-06
962.5	1.62336E-06
966.35	1.60953E-06
970.2	1.59759E-06
974.05	1.58309E-06
977.9	1.57004E-06
981.75	1.55505E-06
985.6	1.54228E-06
989.45	1.53029E-06
993.3	1.51769E-06
997.15	1.50684E-06
1001	1.49141E-06
1004.85	1.47149E-06
1008.7	1.45837E-06
1012.55	1.44548E-06
1016.4	1.43104E-06
1020.25	1.42178E-06
1024.1	1.41116E-06
1027.95	1.39744E-06
1031.8	1.38508E-06
1035.65	1.37036E-06
1039.5	1.3612E-06
1043.35	1.34882E-06
1047.2	1.33483E-06
1051.05	1.32362E-06
1054.9	1.30761E-06
1058.75	1.29187E-06
1062.6	1.28596E-06
1066.45	1.27643E-06
1070.3	1.26299E-06
1074.15	1.25529E-06
1078	1.24554E-06
1081.85	1.24292E-06
1085.7	1.23891E-06
1089.55	1.23325E-06
1093.4	1.22512E-06
1097.25	1.21587E-06
1101.1	1.20428E-06
1104.95	1.19874E-06
1108.8	1.19151E-06
1112.65	1.18062E-06
1116.5	1.17461E-06
1120.35	1.16544E-06
1124.2	1.15643E-06
1128.05	1.14818E-06
1131.9	1.14051E-06
1135.75	1.13263E-06
1139.6	1.12731E-06
1143.45	1.12045E-06
1147.3	1.11186E-06
1151.15	1.1057E-06
1155	1.10144E-06
1158.85	1.09689E-06
1162.7	1.09175E-06
1166.55	1.08568E-06
1170.4	1.07958E-06
1174.25	1.07243E-06
1178.1	1.06557E-06
1181.95	1.05706E-06
1185.8	1.04692E-06
1189.65	1.03862E-06
1193.5	1.03176E-06
1197.35	1.02337E-06
1201.2	1.01763E-06
1205.05	1.01042E-06
1208.9	1.0035E-06
1212.75	9.96839E-07
1216.6	9.93411E-07
1220.45	9.9053E-07
1224.3	9.86747E-07
1228.15	9.82132E-07
1232	9.77861E-07
1235.85	9.73632E-07
1239.7	9.69157E-07
1243.55	9.64437E-07
1247.4	9.60154E-07
1251.25	9.54676E-07
1255.1	9.47978E-07
1258.95	9.44581E-07
1262.8	9.39974E-07
1266.65	9.35253E-07
1270.5	9.30806E-07
1274.35	9.26209E-07
1278.2	9.23608E-07
1282.05	9.19978E-07
1285.9	9.1501E-07
1289.75	9.09069E-07
1293.6	9.06301E-07
1297.45	9.03322E-07
1301.3	8.993E-07
1305.15	8.96868E-07
1309	8.941E-07
1312.85	8.92025E-07
1316.7	8.90206E-07
1320.55	8.88061E-07
1324.4	8.86275E-07
1328.25	8.8463E-07
1332.1	8.82709E-07
1335.95	8.8063E-07
1339.8	8.78461E-07
1343.65	8.76133E-07
1347.5	8.74167E-07
1351.35	8.72325E-07
1355.2	8.70596E-07
1359.05	8.688E-07
1362.9	8.67512E-07
1366.75	8.65655E-07
1370.6	8.6338E-07
1374.45	8.61256E-07
1378.3	8.5949E-07
1382.15	8.57734E-07
1386	8.55766E-07
1389.85	8.53733E-07
1393.7	8.51197E-07
1397.55	8.48439E-07
1401.4	8.47147E-07
1405.25	8.45592E-07
1409.1	8.44018E-07
1412.95	8.43434E-07
1416.8	8.42558E-07
1420.65	8.41449E-07
1424.5	8.39686E-07
1428.35	8.37457E-07
1432.2	8.34541E-07
1436.05	8.3215E-07
1439.9	8.29187E-07
1443.75	8.26071E-07
1447.6	8.24677E-07
1451.45	8.22523E-07
1455.3	8.2011E-07
1459.15	8.174E-07
1463	8.1554E-07
1466.85	8.13275E-07
1470.7	8.10212E-07
1474.55	8.06978E-07
1478.4	8.05192E-07
1482.25	8.04736E-07
1486.1	8.03926E-07
1489.95	8.02591E-07
1493.8	8.00576E-07
1497.65	7.98507E-07
1501.5	7.96912E-07
1505.35	7.95478E-07
1509.2	7.9356E-07
1513.05	7.91673E-07
1516.9	7.90588E-07
1520.75	7.89029E-07
1524.6	7.86872E-07
1528.45	7.84821E-07
1532.3	7.84044E-07
1536.15	7.8286E-07
1540	7.81388E-07
1543.85	7.79406E-07
1547.7	7.78534E-07
1551.55	7.77356E-07
1555.4	7.75852E-07
1559.25	7.74221E-07
1563.1	7.72417E-07
1566.95	7.70555E-07
1570.8	7.68616E-07
1574.65	7.66309E-07
1578.5	7.64208E-07
1582.35	7.62355E-07
1586.2	7.60028E-07
1590.05	7.59228E-07
1593.9	7.58055E-07
1597.75	7.5636E-07
1601.6	7.53883E-07
1605.45	7.5155E-07
1609.3	7.5023E-07
1613.15	7.48226E-07
1617	7.46552E-07
1620.85	7.44805E-07
1624.7	7.43837E-07
1628.55	7.42544E-07
1632.4	7.40567E-07
1636.25	7.38172E-07
1640.1	7.36095E-07
1643.95	7.33852E-07
1647.8	7.32322E-07
1651.65	7.30548E-07
1655.5	7.29376E-07
1659.35	7.27632E-07
1663.2	7.26025E-07
1667.05	7.23729E-07
1670.9	7.21534E-07
1674.75	7.19331E-07
1678.6	7.17666E-07
1682.45	7.15848E-07
1686.3	7.13915E-07
1690.15	7.11739E-07
1694	7.10281E-07
1697.85	7.08288E-07
1701.7	7.06843E-07
1705.55	7.04724E-07
1709.4	7.02828E-07
1713.25	7.02234E-07
1717.1	7.01301E-07
1720.95	7.00006E-07
1724.8	6.98624E-07
1728.65	6.97377E-07
1732.5	6.9619E-07
1736.35	6.94724E-07
1740.2	6.93289E-07
1744.05	6.91283E-07
1747.9	6.88931E-07
1751.75	6.86612E-07
1755.6	6.85012E-07
1759.45	6.82914E-07
1763.3	6.80639E-07
1767.15	6.77919E-07
1771	6.76465E-07
1774.85	6.74603E-07
1778.7	6.73059E-07
1782.55	6.71346E-07
1786.4	6.7047E-07
1790.25	6.69508E-07
1794.1	6.68292E-07
1797.95	6.67289E-07
1801.8	6.66223E-07
1805.65	6.6533E-07
1809.5	6.64403E-07
1813.35	6.63391E-07
1817.2	6.62386E-07
1821.05	6.61116E-07
1824.9	6.59842E-07
1828.75	6.58443E-07
1832.6	6.57361E-07
1836.45	6.56065E-07
1840.3	6.55139E-07
1844.15	6.54057E-07
1848	6.52621E-07
1851.85	6.51137E-07
1855.7	6.49883E-07
1859.55	6.48563E-07
1863.4	6.47511E-07
1867.25	6.46557E-07
1871.1	6.45603E-07
1874.95	6.44323E-07
1878.8	6.43364E-07
1882.65	6.42069E-07
1886.5	6.4036E-07
1890.35	6.39104E-07
1894.2	6.37788E-07
1898.05	6.36786E-07
1901.9	6.35498E-07
1905.75	6.35047E-07
1909.6	6.34295E-07
1913.45	6.33156E-07
1917.3	6.31799E-07
1921.15	6.30548E-07
1925	6.29566E-07


==> Data/Example2_time,N25.dat <==
3.78	1
7.56	0.520312428
11.34	0.283073574
15.12	0.18187505
18.9	0.111737899
22.68	0.067291729
26.46	0.035831004
30.24	0.027006961
34.02	0.019325998
37.8	0.01344191
41.58	0.0122522
45.36	0.010206873
49.14	0.007605594
52.92	0.004242579
56.7	0.003627391
60.48	0.002779193
64.26	0.002341302
68.04	0.001943461
71.82	0.001408633
75.6	0.001078756
79.38	0.000954268
83.16	0.000831757
86.94	0.000757276
90.72	0.000696625
94.5	0.000675914
98.28	0.000646603
102.06	0.000597518
105.84	0.000571631
109.62	0.000532166
113.4	0.000479536
117.18	0.000464954
120.96	0.000446076
124.74	0.000437266
128.52	0.000425328
132.3	0.000423048
136.08	0.000418954
139.86	0.000412096
143.64	0.000400968
147.42	0.000387546
151.2	0.000380377
154.98	0.000375656
158.76	0.000370325
162.54	0.000365001
166.32	0.000359448
170.1	0.000356393
173.88	0.000353143
177.66	0.000348722
181.44	0.000346031
185.22	0.000343555
189	0.000341734
192.78	0.000338931
196.56	0.000336711
200.34	0.000333582
204.12	0.000331533
207.9	0.000329478
211.68	0.000328724
215.46	0.000327344
219.24	0.000325089
223.02	0.00032211
226.8	0.000320717
230.58	0.000319116
234.36	0.000318511
238.14	0.00031762
241.92	0.000316336
245.7	0.000314448
249.48	0.000313244
253.26	0.000312465
257.04	0.000311358
260.82	0.000309912
264.6	0.000309461
268.38	0.000308979
272.16	0.000308238
275.94	0.000307345
279.72	0.00030633
283.5	0.00030588
287.28	0.000305314
291.06	0.000304692
294.84	0.000303945
298.62	0.00030325
302.4	0.00030261
306.18	0.000301809
309.96	0.000301307
313.74	0.000300728
317.52	0.000300005
321.3	0.000299187
325.08	0.000298833
328.86	0.000298212
332.64	0.000297207
336.42	0.000296747
340.2	0.000296097
343.98	0.000295727
347.76	0.000295094
351.54	0.00029404
355.32	0.000293082
359.1	0.000291932
362.88	0.000290745
366.66	0.0002902
370.44	0.000289708
374.22	0.000288935
378	0.000287808
381.78	0.000287281
385.56	0.000286951
389.34	0.000286425
393.12	0.000285643
396.9	0.000284669
400.68	0.000283682
404.46	0.000283191
408.24	0.000282489
412.02	0.000281522
415.8	0.000280439
419.58	0.000280187
423.36	0.000279763
427.14	0.000279066
430.92	0.000278153
434.7	0.000276932
438.48	0.000276435
442.26	0.000275637
446.04	0.000274362
449.82	0.00027279
453.6	0.000270944
457.38	0.000269855
461.16	0.000268603
464.94	0.000266866
468.72	0.000265265
472.5	0.000263643
476.28	0.000263213
480.06	0.000262467
483.84	0.000261176
487.62	0.000259041
491.4	0.000255523
495.18	0.000252201
498.96	0.00025072
502.74	0.000247982
506.52	0.000243042
510.3	0.000239981
514.08	0.000238701
517.86	0.000236787
521.64	0.000234178
525.42	0.000232064
529.2	0.000228341
532.98	0.000223169
536.76	0.000219852
540.54	0.000215859
544.32	0.000211215
548.1	0.000208391
551.88	0.000204929
555.66	0.000202113
559.44	0.00019944
563.22	0.000196191
567	0.00019559
570.78	0.000194489
574.56	0.000192635
578.34	0.000189377
582.12	0.00018497
585.9	0.000182971
589.68	0.000181101
593.46	0.000178223
597.24	0.000173938
601.02	0.000172319
604.8	0.000169665
608.58	0.00016701
612.36	0.000166345
616.14	0.000165249
619.92	0.0001635
623.7	0.000161075
627.48	0.000160138
631.26	0.000158706
635.04	0.000156942
638.82	0.000155105
642.6	0.000153149
646.38	0.000152312
650.16	0.000151163
653.94	0.000149436
657.72	0.000147227
661.5	0.000146259
665.28	0.000144863
669.06	0.000142794
672.84	0.000140887
676.62	0.00013896
680.4	0.000137044
684.18	0.00013538
687.96	0.000133601
691.74	0.000131852
695.52	0.00013053
699.3	0.000128981
703.08	0.000126931
706.86	0.000125282
710.64	0.000124582
714.42	0.000123483
718.2	0.000122216
721.98	0.000121673
725.76	0.000120905
729.54	0.000119983
733.32	0.000119248
737.1	0.000118335
740.88	0.000117602
744.66	0.000116612
748.44	0.000115466
752.22	0.000114569
756	0.000113773
759.78	0.000112642
763.56	0.000111531
767.34	0.000110452
771.12	0.000109234
774.9	0.000108683
778.68	0.000107863
782.46	0.000106762
786.24	0.000105175
790.02	0.000104339
793.8	0.000103145
797.58	0.000102019
801.36	0.000101477
805.14	0.000100641
808.92	9.93535E-05
812.7	9.7867E-05
816.48	9.68854E-05
820.26	9.54596E-05
824.04	9.41582E-05
827.82	9.26319E-05
831.6	9.18468E-05
835.38	9.08385E-05
839.16	8.96574E-05
842.94	8.89952E-05
846.72	8.81097E-05
850.5	8.7327E-05
854.28	8.68692E-05
858.06	8.62675E-05
861.84	8.57382E-05
865.62	8.50051E-05
869.4	8.45588E-05
873.18	8.40615E-05
876.96	8.34845E-05
880.74	8.27396E-05
884.52	8.18887E-05
888.3	8.10824E-05
892.08	8.04264E-05
895.86	7.98167E-05
899.64	7.91661E-05
903.42	7.82588E-05
907.2	7.72917E-05
910.98	7.66431E-05
914.76	7.58113E-05
918.54	7.54389E-05
922.32	7.48709E-05
926.1	7.39649E-05
929.88	7.28502E-05
933.66	7.2328E-05
937.44	7.17168E-05
941.22	7.11299E-05
945	7.04688E-05
948.78	6.98224E-05
952.56	6.91569E-05
956.34	6.85141E-05
960.12	6.77646E-05
963.9	6.71716E-05
967.68	6.66242E-05
971.46	6.60742E-05
975.24	6.56301E-05
979.02	6.50411E-05
982.8	6.44799E-05
986.58	6.38837E-05
990.36	6.32901E-05
994.14	6.30358E-05
997.92	6.26954E-05
1001.7	6.23199E-05
1005.48	6.19551E-05
1009.26	6.14855E-05
1013.04	6.10023E-05
1016.82	6.04944E-05
1020.6	5.99271E-05
1024.38	5.95011E-05
1028.16	5.91074E-05
1031.94	5.88601E-05
1035.72	5.85497E-05
1039.5	5.81984E-05
1043.28	5.78827E-05
1047.06	5.75604E-05
1050.84	5.72007E-05
1054.62	5.67118E-05
1058.4	5.63925E-05
1062.18	5.59509E-05
1065.96	5.54395E-05
1069.74	5.50073E-05
1073.52	5.46271E-05
1077.3	5.4321E-05
1081.08	5.39274E-05
1084.86	5.33938E-05
1088.64	5.29601E-05
1092.42	5.24659E-05
1096.2	5.2063E-05
1099.98	5.15813E-05
1103.76	5.13375E-05
1107.54	5.10122E-05
1111.32	5.0749E-05
1115.1	5.05933E-05
1118.88	5.03695E-05
1122.66	5.00964E-05
1126.44	4.98981E-05
1130.22	4.96565E-05
1134	4.94226E-05
1137.78	4.91403E-05
1141.56	4.90397E-05
1145.34	4.88716E-05
1149.12	4.86114E-05
1152.9	4.82453E-05
1156.68	4.80467E-05
1160.46	4.77813E-05
1164.24	4.74607E-05
1168.02	4.70607E-05
1171.8	4.66661E-05
1175.58	4.62334E-05
1179.36	4.58528E-05
1183.14	4.57194E-05
1186.92	4.54965E-05
1190.7	4.51481E-05
1194.48	4.48624E-05
1198.26	4.45051E-05
1202.04	4.43112E-05
1205.82	4.41091E-05
1209.6	4.3846E-05
1213.38	4.36216E-05
1217.16	4.3356E-05
1220.94	4.31239E-05
1224.72	4.28484E-05
1228.5	4.26488E-05
1232.28	4.24045E-05
1236.06	4.22666E-05
1239.84	4.21174E-05
1243.62	4.19183E-05
1247.4	4.17196E-05
1251.18	4.15009E-05
1254.96	4.12852E-05
1258.74	4.11034E-05
1262.52	4.08599E-05
1266.3	4.05526E-05
1270.08	4.04284E-05
1273.86	4.02218E-05
1277.64	3.99548E-05
1281.42	3.98284E-05
1285.2	3.96723E-05
1288.98	3.95491E-05
1292.76	3.93918E-05
1296.54	3.92388E-05
1300.32	3.90594E-05
1304.1	3.8845E-05
1307.88	3.8568E-05
1311.66	3.83301E-05
1315.44	3.80778E-05
1319.22	3.78874E-05
1323	3.77399E-05
1326.78	3.7558E-05
1330.56	3.73736E-05
1334.34	3.71636E-05
1338.12	3.69181E-05
1341.9	3.66593E-05
1345.68	3.63429E-05
1349.46	3.60503E-05
1353.24	3.57407E-05
1357.02	3.56902E-05
1360.8	3.55999E-05
1364.58	3.54399E-05
1368.36	3.51764E-05
1372.14	3.48864E-05
1375.92	3.46707E-05
1379.7	3.44983E-05
1383.48	3.43626E-05
1387.26	3.41723E-05
1391.04	3.39594E-05
1394.82	3.37472E-05
1398.6	3.35815E-05
1402.38	3.34383E-05
1406.16	3.32355E-05
1409.94	3.29724E-05
1413.72	3.27088E-05
1417.5	3.2559E-05
1421.28	3.23222E-05
1425.06	3.20122E-05
1428.84	3.1765E-05
1432.62	3.163E-05
1436.4	3.15249E-05
1440.18	3.14025E-05
1443.96	3.12462E-05
1447.74	3.1102E-05
1451.52	3.09514E-05
1455.3	3.07566E-05
1459.08	3.05809E-05
1462.86	3.04195E-05
1466.64	3.03163E-05
1470.42	3.01798E-05
1474.2	2.99963E-05
1477.98	2.98307E-05
1481.76	2.96604E-05
1485.54	2.95081E-05
1489.32	2.93907E-05
1493.1	2.92697E-05
1496.88	2.91485E-05
1500.66	2.90303E-05
1504.44	2.89329E-05
1508.22	2.88353E-05
1512	2.87392E-05
1515.78	2.86651E-05
1519.56	2.8569E-05
1523.34	2.84459E-05
1527.12	2.82955E-05
1530.9	2.81779E-05
1534.68	2.80179E-05
1538.46	2.78458E-05
1542.24	2.76766E-05
1546.02	2.75427E-05
1549.8	2.74148E-05
1553.58	2.72618E-05
1557.36	2.72108E-05
1561.14	2.71255E-05
1564.92	2.69885E-05
1568.7	2.68237E-05
1572.48	2.67624E-05
1576.26	2.66766E-05
1580.04	2.65722E-05
1583.82	2.64982E-05
1587.6	2.64195E-05
1591.38	2.63218E-05
1595.16	2.62132E-05
1598.94	2.61029E-05
1602.72	2.60078E-05
1606.5	2.59004E-05
1610.28	2.57959E-05
1614.06	2.57047E-05
1617.84	2.55994E-05
1621.62	2.54603E-05
1625.4	2.53145E-05
1629.18	2.52336E-05
1632.96	2.51078E-05
1636.74	2.49458E-05
1640.52	2.48255E-05
1644.3	2.47361E-05
1648.08	2.46333E-05
1651.86	2.45059E-05
1655.64	2.43682E-05
1659.42	2.42592E-05
1663.2	2.41161E-05
1666.98	2.3972E-05
1670.76	2.38615E-05
1674.54	2.37466E-05
1678.32	2.36525E-05
1682.1	2.35418E-05
1685.88	2.3437E-05
1689.66	2.33472E-05
1693.44	2.32331E-05
1697.22	2.3145E-05
1701	2.30246E-05
1704.78	2.28757E-05
1708.56	2.2762E-05
1712.34	2.27026E-05
1716.12	2.26126E-05
1719.9	2.25106E-05
1723.68	2.2407E-05
1727.46	2.23302E-05
1731.24	2.22537E-05
1735.02	2.21586E-05
1738.8	2.20486E-05
1742.58	2.19612E-05
1746.36	2.18806E-05
1750.14	2.17815E-05
1753.92	2.16685E-05
1757.7	2.15642E-05
1761.48	2.14344E-05
1765.26	2.13126E-05
1769.04	2.11826E-05
1772.82	2.10763E-05
1776.6	2.09589E-05
1780.38	2.08278E-05
1784.16	2.0674E-05
1787.94	2.05215E-05
1791.72	2.0416E-05
1795.5	2.02827E-05
1799.28	2.01968E-05
1803.06	2.00779E-05
1806.84	1.99458E-05
1810.62	1.98697E-05
1814.4	1.97675E-05
1818.18	1.964E-05
1821.96	1.95748E-05
1825.74	1.94836E-05
1829.52	1.93929E-05
1833.3	1.92966E-05
1837.08	1.92329E-05
1840.86	1.91542E-05
1844.64	1.91043E-05
1848.42	1.90246E-05
1852.2	1.89397E-05
1855.98	1.8848E-05
1859.76	1.87868E-05
1863.54	1.87192E-05
1867.32	1.86335E-05
1871.1	1.85478E-05
1874.88	1.84667E-05
1878.66	1.83934E-05
1882.44	1.82992E-05
1886.22	1.82003E-05
1890	1.81836E-05


==> Data/Example2_time,N50.dat <==
3.75	1
7.5	0.621256828
11.25	0.052117229
15	0.027129821
18.75	0.01657822
22.5	0.00411327
26.25	0.003144382
30	0.001893974
33.75	0.001205414
37.5	0.000894123
41.25	0.000747639
45	0.000514616
48.75	0.000434653
52.5	0.00040002
56.25	0.000340976
60	0.00030643
63.75	0.000257269
67.5	0.0001807
71.25	0.000156305
75	0.00013463
78.75	0.000125959
82.5	0.000116377
86.25	0.000104484
90	9.96047E-05
93.75	9.32431E-05
97.5	8.55949E-05
101.25	8.13131E-05
105	7.81385E-05
108.75	7.58094E-05
112.5	7.20571E-05
116.25	6.69354E-05
120	6.10116E-05
123.75	6.01171E-05
127.5	5.89565E-05
131.25	5.73691E-05
135	5.56133E-05
138.75	5.46593E-05
142.5	5.38586E-05
146.25	5.31254E-05
150	5.24552E-05
153.75	5.1863E-05
157.5	5.10665E-05
161.25	5.01694E-05
165	4.96945E-05
168.75	4.91906E-05
172.5	4.87965E-05
176.25	4.83673E-05
180	4.78319E-05
183.75	4.76043E-05
187.5	4.74102E-05
191.25	4.7071E-05
195	4.67191E-05
198.75	4.64979E-05
202.5	4.64172E-05
206.25	4.62939E-05
210	4.61345E-05
213.75	4.58977E-05
217.5	4.57482E-05
221.25	4.56101E-05
225	4.54718E-05
228.75	4.53323E-05
232.5	4.52123E-05
236.25	4.50468E-05
240	4.48602E-05
243.75	4.47659E-05
247.5	4.4672E-05
251.25	4.45226E-05
255	4.42993E-05
258.75	4.41506E-05
262.5	4.39844E-05
266.25	4.38889E-05
270	4.37266E-05
273.75	4.34889E-05
277.5	4.33549E-05
281.25	4.31992E-05
285	4.31141E-05
288.75	4.30033E-05
292.5	4.2898E-05
296.25	4.2775E-05
300	4.26357E-05
303.75	4.2473E-05
307.5	4.24259E-05
311.25	4.23429E-05
315	4.21933E-05
318.75	4.20089E-05
322.5	4.19183E-05
326.25	4.18117E-05
330	4.1695E-05
333.75	4.1575E-05
337.5	4.14182E-05
341.25	4.12406E-05
345	4.10429E-05
348.75	4.09464E-05
352.5	4.08022E-05
356.25	4.055E-05
360	4.0227E-05
363.75	4.01047E-05
367.5	3.9916E-05
371.25	3.96094E-05
375	3.93639E-05
378.75	3.92446E-05
382.5	3.92127E-05
386.25	3.91529E-05
390	3.8715E-05
393.75	3.83984E-05
397.5	3.82586E-05
401.25	3.80179E-05
405	3.75864E-05
408.75	3.69272E-05
412.5	3.65214E-05
416.25	3.60097E-05
420	3.56913E-05
423.75	3.53751E-05
427.5	3.51219E-05
431.25	3.4855E-05
435	3.45031E-05
438.75	3.41203E-05
442.5	3.38242E-05
446.25	3.3391E-05
450	3.28803E-05
453.75	3.24585E-05
457.5	3.18623E-05
461.25	3.11504E-05
465	3.01466E-05
468.75	2.97019E-05
472.5	2.90899E-05
476.25	2.87474E-05
480	2.83385E-05
483.75	2.79351E-05
487.5	2.77226E-05
491.25	2.73819E-05
495	2.69157E-05
498.75	2.6268E-05
502.5	2.59799E-05
506.25	2.55895E-05
510	2.51743E-05
513.75	2.48735E-05
517.5	2.47271E-05
521.25	2.45568E-05
525	2.43515E-05
528.75	2.41483E-05
532.5	2.39799E-05
536.25	2.37515E-05
540	2.36804E-05
543.75	2.35532E-05
547.5	2.33252E-05
551.25	2.3008E-05
555	2.2833E-05
558.75	2.26922E-05
562.5	2.25147E-05
566.25	2.23212E-05
570	2.21927E-05
573.75	2.20082E-05
577.5	2.17567E-05
581.25	2.15493E-05
585	2.13362E-05
588.75	2.1224E-05
592.5	2.10884E-05
596.25	2.09039E-05
600	2.07378E-05
603.75	2.06135E-05
607.5	2.04518E-05
611.25	2.02199E-05
615	2.01504E-05
618.75	2.00448E-05
622.5	1.98781E-05
626.25	1.96604E-05
630	1.9583E-05
633.75	1.94544E-05
637.5	1.92403E-05
641.25	1.89863E-05
645	1.89092E-05
648.75	1.87948E-05
652.5	1.86158E-05
656.25	1.84255E-05
660	1.82753E-05
663.75	1.81744E-05
667.5	1.80501E-05
671.25	1.78641E-05
675	1.76725E-05
678.75	1.74116E-05
682.5	1.72993E-05
686.25	1.71235E-05
690	1.68619E-05
693.75	1.66831E-05
697.5	1.66373E-05
701.25	1.65561E-05
705	1.64241E-05
708.75	1.62803E-05
712.5	1.61495E-05
716.25	1.60821E-05
720	1.59841E-05
723.75	1.58522E-05
727.5	1.56952E-05
731.25	1.55726E-05
735	1.5438E-05
738.75	1.53455E-05
742.5	1.52307E-05
746.25	1.5115E-05
750	1.5006E-05
753.75	1.48615E-05
757.5	1.46942E-05
761.25	1.46004E-05
765	1.44736E-05
768.75	1.43067E-05
772.5	1.41744E-05
776.25	1.39795E-05
780	1.3857E-05
783.75	1.37206E-05
787.5	1.35729E-05
791.25	1.34604E-05
795	1.33559E-05
798.75	1.31874E-05
802.5	1.30296E-05
806.25	1.28129E-05
810	1.27025E-05
813.75	1.25951E-05
817.5	1.24731E-05
821.25	1.23397E-05
825	1.22929E-05
828.75	1.22226E-05
832.5	1.21123E-05
836.25	1.19648E-05
840	1.18114E-05
843.75	1.17333E-05
847.5	1.16078E-05
851.25	1.14236E-05
855	1.12378E-05
858.75	1.10865E-05
862.5	1.09262E-05
866.25	1.08784E-05
870	1.07986E-05
873.75	1.06733E-05
877.5	1.04947E-05
881.25	1.03752E-05
885	1.02801E-05
888.75	1.01708E-05
892.5	1.00869E-05
896.25	1.00189E-05
900	9.97289E-06
903.75	9.91363E-06
907.5	9.85317E-06
911.25	9.80046E-06
915	9.72951E-06
918.75	9.65304E-06
922.5	9.56587E-06
926.25	9.47183E-06
930	9.41533E-06
933.75	9.34163E-06
937.5	9.2527E-06
941.25	9.21694E-06
945	9.16364E-06
948.75	9.11703E-06
952.5	9.06931E-06
956.25	9.04699E-06
960	9.01541E-06
963.75	8.97033E-06
967.5	8.93001E-06
971.25	8.90794E-06
975	8.87449E-06
978.75	8.82846E-06
982.5	8.79343E-06
986.25	8.75373E-06
990	8.71106E-06
993.75	8.6785E-06
997.5	8.64284E-06
1001.25	8.59928E-06
1005	8.5611E-06
1008.75	8.52299E-06
1012.5	8.48184E-06
1016.25	8.45305E-06
1020	8.42037E-06
1023.75	8.40059E-06
1027.5	8.37655E-06
1031.25	8.35613E-06
1035	8.3288E-06
1038.75	8.30548E-06
1042.5	8.27957E-06
1046.25	8.25508E-06
1050	8.23412E-06
1053.75	8.20732E-06
1057.5	8.1782E-06
1061.25	8.1638E-06
1065	8.1419E-06
1068.75	8.11717E-06
1072.5	8.09534E-06
1076.25	8.0749E-06
1080	8.04866E-06
1083.75	8.02399E-06
1087.5	7.99897E-06
1091.25	7.979E-06
1095	7.95055E-06
1098.75	7.92161E-06
1102.5	7.90461E-06
1106.25	7.885E-06
1110	7.8651E-06
1113.75	7.84076E-06
1117.5	7.8272E-06
1121.25	7.80677E-06
1125	7.78589E-06
1128.75	7.7688E-06
1132.5	7.7543E-06
1136.25	7.73954E-06
1140	7.71799E-06
1143.75	7.69116E-06
1147.5	7.66721E-06
1151.25	7.65423E-06
1155	7.63433E-06
1158.75	7.60646E-06
1162.5	7.58269E-06
1166.25	7.57042E-06
1170	7.55416E-06
1173.75	7.53669E-06
1177.5	7.52614E-06
1181.25	7.51365E-06
1185	7.50152E-06
1188.75	7.48844E-06
1192.5	7.47982E-06
1196.25	7.468E-06
1200	7.45045E-06
1203.75	7.4328E-06
1207.5	7.41984E-06
1211.25	7.40392E-06
1215	7.38513E-06
1218.75	7.36322E-06
1222.5	7.33638E-06
1226.25	7.31688E-06
1230	7.29235E-06
1233.75	7.27068E-06
1237.5	7.25643E-06
1241.25	7.2428E-06
1245	7.22594E-06
1248.75	7.21783E-06
1252.5	7.20543E-06
1256.25	7.19105E-06
1260	7.17386E-06
1263.75	7.15928E-06
1267.5	7.14253E-06
1271.25	7.12269E-06
1275	7.10707E-06
1278.75	7.0938E-06
1282.5	7.07763E-06
1286.25	7.06257E-06
1290	7.04856E-06
1293.75	7.03279E-06
1297.5	7.01777E-06
1301.25	7.00338E-06
1305	6.98473E-06
1308.75	6.96093E-06
1312.5	6.93712E-06
1316.25	6.92659E-06
1320	6.9094E-06
1323.75	6.88618E-06
1327.5	6.86933E-06
1331.25	6.8499E-06
1335	6.83512E-06
1338.75	6.81612E-06
1342.5	6.79602E-06
1346.25	6.7787E-06
1350	6.75987E-06
1353.75	6.74182E-06
1357.5	6.72232E-06
1361.25	6.70205E-06
1365	6.68579E-06
1368.75	6.66718E-06
1372.5	6.65509E-06
1376.25	6.63961E-06
1380	6.6209E-06
1383.75	6.61462E-06
1387.5	6.60354E-06
1391.25	6.58581E-06
1395	6.56002E-06
1398.75	6.54578E-06
1402.5	6.52732E-06
1406.25	6.50736E-06
1410	6.49795E-06
1413.75	6.4842E-06
1417.5	6.46618E-06
1421.25	6.44885E-06
1425	6.43395E-06
1428.75	6.41535E-06
1432.5	6.39144E-06
1436.25	6.36616E-06
1440	6.34925E-06
1443.75	6.33165E-06
1447.5	6.3125E-06
1451.25	6.29605E-06
1455	6.28112E-06
1458.75	6.26278E-06
1462.5	6.2358E-06
1466.25	6.21591E-06
1470	6.18959E-06
1473.75	6.1791E-06
1477.5	6.16198E-06
1481.25	6.13725E-06
1485	6.11621E-06
1488.75	6.10236E-06
1492.5	6.0841E-06
1496.25	6.06396E-06
1500	6.03809E-06
1503.75	6.01207E-06
1507.5	5.98376E-06
1511.25	5.95252E-06
1515	5.92031E-06
1518.75	5.90382E-06
1522.5	5.88337E-06
1526.25	5.85821E-06
1530	5.83081E-06
1533.75	5.81517E-06
1537.5	5.79201E-06
1541.25	5.75995E-06
1545	5.73236E-06
1548.75	5.71753E-06
1552.5	5.6959E-06
1556.25	5.66461E-06
1560	5.6293E-06
1563.75	5.59619E-06
1567.5	5.56327E-06
1571.25	5.54147E-06
1575	5.51258E-06
1578.75	5.48069E-06
1582.5	5.44844E-06
1586.25	5.43193E-06
1590	5.4139E-06
1593.75	5.38852E-06
1597.5	5.36052E-06
1601.25	5.34144E-06
1605	5.31655E-06
1608.75	5.28784E-06
1612.5	5.27538E-06
1616.25	5.25754E-06
1620	5.23111E-06
1623.75	5.19854E-06
1627.5	5.17395E-06
1631.25	5.14427E-06
1635	5.11715E-06
1638.75	5.08316E-06
1642.5	5.05157E-06
1646.25	5.02405E-06
1650	4.99879E-06
1653.75	4.98612E-06
1657.5	4.96801E-06
1661.25	4.95021E-06
1665	4.92838E-06
1668.75	4.91486E-06
1672.5	4.89669E-06
1676.25	4.8706E-06
1680	4.84467E-06
1683.75	4.81955E-06
1687.5	4.79922E-06
1691.25	4.78078E-06
1695	4.75448E-06
1698.75	4.71979E-06
1702.5	4.68254E-06
1706.25	4.65975E-06
1710	4.63212E-06
1713.75	4.60908E-06
1717.5	4.5948E-06
1721.25	4.57582E-06
1725	4.56134E-06
1728.75	4.54918E-06
1732.5	4.53872E-06
1736.25	4.52832E-06
1740	4.51798E-06
1743.75	4.5032E-06
1747.5	4.48523E-06
1751.25	4.46724E-06
1755	4.45408E-06
1758.75	4.4396E-06
1762.5	4.42643E-06
1766.25	4.41085E-06
1770	4.38937E-06
1773.75	4.36197E-06
1777.5	4.34008E-06
1781.25	4.33051E-06
1785	4.31538E-06
1788.75	4.29481E-06
1792.5	4.27192E-06
1796.25	4.26352E-06
1800	4.25073E-06
1803.75	4.23285E-06
1807.5	4.21642E-06
1811.25	4.20383E-06
1815	4.18785E-06
1818.75	4.16668E-06
1822.5	4.14852E-06
1826.25	4.12823E-06
1830	4.11689E-06
1833.75	4.10516E-06
1837.5	4.08972E-06
1841.25	4.07946E-06
1845	4.06738E-06
1848.75	4.05551E-06
1852.5	4.04142E-06
1856.25	4.02673E-06
1860	4.01256E-06
1863.75	3.998E-06
1867.5	3.9871E-06
1871.25	3.97486E-06
1875	3.96068E-06


==> Data/Example3_loss,N50-0.2.dat <==
1	1
2	0.509790421
3	0.382680386
4	0.330875874
5	0.267582923
6	0.231138065
7	0.195248082
8	0.191345111
9	0.184296042
10	0.174673945
11	0.160246
12	0.14593412
13	0.136027947
14	0.130020291
15	0.126051158
16	0.120283447
17	0.110852011
18	0.104558393
19	0.099956587
20	0.095548719
21	0.089456774
22	0.086005799
23	0.081350349
24	0.074181132
25	0.06871108
26	0.060264587
27	0.056521654
28	0.055042658
29	0.053016473
30	0.049629595
31	0.044186156
32	0.041400656
33	0.040009107
34	0.037868332
35	0.035046715
36	0.033702534
37	0.03193165
38	0.031002589
39	0.03034021
40	0.02929879
41	0.027498603
42	0.02523225
43	0.023921471
44	0.021934912
45	0.020463599
46	0.019525062
47	0.017951751
48	0.016632475
49	0.015667761
50	0.015258797
51	0.014679167
52	0.013952727
53	0.01338829
54	0.01301429
55	0.012560247
56	0.012274421
57	0.0119775
58	0.011646045
59	0.011411001
60	0.011169486
61	0.011023125
62	0.010935087
63	0.010823176
64	0.01064243
65	0.010460629
66	0.010363208
67	0.010239774
68	0.010170425
69	0.010064456
70	0.009949383
71	0.009851911
72	0.009713769
73	0.009572065
74	0.009520803
75	0.009429925
76	0.009312398
77	0.009180879
78	0.009036864
79	0.008978044
80	0.008888215
81	0.008823793
82	0.008718898
83	0.008582781
84	0.008514315
85	0.008402106
86	0.008295761
87	0.008206337
88	0.008123713
89	0.007999777
90	0.007866574
91	0.007781453
92	0.007648179
93	0.007436736
94	0.007238491
95	0.006993614
96	0.00689711
97	0.006786642
98	0.006647286
99	0.006509351
100	0.006274544
101	0.005900093
102	0.005491563
103	0.00517306
104	0.00489072
105	0.004588899
106	0.004481945
107	0.00431266
108	0.004070439
109	0.003802557
110	0.003698204
111	0.003535065
112	0.0033936
113	0.003190727
114	0.003092668
115	0.002983689
116	0.002838476
117	0.002781711
118	0.002693886
119	0.002595652
120	0.002511937
121	0.00241694
122	0.002359101
123	0.002305761
124	0.002244791
125	0.002212022
126	0.002170339
127	0.002114381
128	0.002068949
129	0.002033975
130	0.001992706
131	0.001962568
132	0.00192769
133	0.001906071
134	0.001876251
135	0.001846304
136	0.001831636
137	0.001812912
138	0.001791572
139	0.001771232
140	0.001757832
141	0.001741121
142	0.00172392
143	0.001712698
144	0.001700545
145	0.001685761
146	0.001673031
147	0.001664324
148	0.001654604
149	0.001643548
150	0.001635445
151	0.001625062
152	0.001614732
153	0.001604898
154	0.001598992
155	0.001589305
156	0.001574753
157	0.001559368
158	0.001550897
159	0.0015417
160	0.00153372
161	0.001523569
162	0.001520399
163	0.001514597
164	0.001504563
165	0.001490014
166	0.001479169
167	0.001465936
168	0.001460595
169	0.001451983
170	0.001440717
171	0.001435687
172	0.001428972
173	0.00142197
174	0.001417465
175	0.001411977
176	0.001406027
177	0.001401364
178	0.001394639
179	0.001389133
180	0.001384262
181	0.001379295
182	0.001374331
183	0.001368582
184	0.001362405
185	0.001355815
186	0.001347304
187	0.001339726
188	0.001333783
189	0.001328563
190	0.001322066
191	0.001314191
192	0.001304722
193	0.0012939
194	0.001287598
195	0.001282334
196	0.00127681
197	0.001271676
198	0.001265257
199	0.001260307
200	0.001254687
201	0.001248938
202	0.001241962
203	0.001234343
204	0.001227236
205	0.001221272
206	0.001216128
207	0.001209802
208	0.001202434
209	0.001195607
210	0.00118801
211	0.00118315
212	0.001175874
213	0.001165492
214	0.001154501
215	0.001147587
216	0.0011371
217	0.001126633
218	0.001118811
219	0.001109346
220	0.001098775
221	0.00109534
222	0.001089826
223	0.001081115
224	0.001071643
225	0.001064867
226	0.001056601
227	0.001047703
228	0.001041504
229	0.001035878
230	0.001029314
231	0.001023376
232	0.001017003
233	0.001008322
234	0.00099789
235	0.000988975
236	0.000980014
237	0.000970528
238	0.000964555
239	0.0009571
240	0.000948363
241	0.00094611
242	0.000942101
243	0.000935209
244	0.000925139
245	0.000919382
246	0.000912136
247	0.00090688
248	0.000900943
249	0.00089472
250	0.00088837
251	0.00088373
252	0.000877332
253	0.000870761
254	0.000865341
255	0.000859595
256	0.000854417
257	0.000848996
258	0.000843904
259	0.000839689
260	0.00083532
261	0.000830916
262	0.000826343
263	0.000822414
264	0.000820936
265	0.000818901
266	0.000816787
267	0.000815301
268	0.000813154
269	0.000810225
270	0.000808017
271	0.000805861
272	0.000803847
273	0.000801028
274	0.000797896
275	0.000795892
276	0.000793397
277	0.000790381
278	0.000787588
279	0.000784701
280	0.000782446
281	0.000779842
282	0.000776754
283	0.000773367
284	0.00077119
285	0.000768494
286	0.000766006
287	0.000763161
288	0.00076013
289	0.000757224
290	0.000755588
291	0.000753427
292	0.000750832
293	0.000748332
294	0.000746082
295	0.000742951
296	0.000740056
297	0.000738408
298	0.000736562
299	0.000734464
300	0.00073328
301	0.000731446
302	0.00072906
303	0.000727829
304	0.000726018
305	0.00072379
306	0.000722194
307	0.000720271
308	0.000719169
309	0.000717652
310	0.000716317
311	0.000714908
312	0.000714042
313	0.000712749
314	0.000710854
315	0.000709304
316	0.000708106
317	0.00070678
318	0.000705373
319	0.000703885
320	0.000702143
321	0.000700586
322	0.000698723
323	0.000697421
324	0.000695756
325	0.000694143
326	0.000692891
327	0.000691433
328	0.000690243
329	0.000688878
330	0.000687027
331	0.000684981
332	0.000683808
333	0.000682421
334	0.000680717
335	0.000678847
336	0.000676457
337	0.000674423
338	0.000673744
339	0.00067257
340	0.000670726
341	0.000669147
342	0.000667824
343	0.0006665
344	0.000664869
345	0.000663117
346	0.000662408
347	0.000661339
348	0.000660063
349	0.000659122
350	0.00065781
351	0.00065613
352	0.000654702
353	0.000653814
354	0.000652749
355	0.00065161
356	0.000650271
357	0.000648756
358	0.000647352
359	0.000646109
360	0.000644955
361	0.000643583
362	0.000642068
363	0.000640966
364	0.000639733
365	0.000638425
366	0.0006372
367	0.000635739
368	0.000634699
369	0.000633491
370	0.000632401
371	0.000631327
372	0.000630028
373	0.000628808
374	0.000627818
375	0.000626699
376	0.000625479
377	0.000624278
378	0.000622927
379	0.000621811
380	0.000620765
381	0.000619481
382	0.000618169
383	0.00061705
384	0.000616009
385	0.000614964
386	0.000613843
387	0.000612738
388	0.000611597
389	0.000610491
390	0.000609469
391	0.000608539
392	0.000607334
393	0.000605839
394	0.000603976
395	0.000602787
396	0.000601358
397	0.00060042
398	0.000599119
399	0.000597543
400	0.000596321
401	0.000594787
402	0.000592716
403	0.000590423
404	0.000589296
405	0.00058776
406	0.000586316
407	0.00058575
408	0.000584828
409	0.00058341
410	0.000581567
411	0.000580391
412	0.000579283
413	0.000578549
414	0.000577626
415	0.00057647
416	0.000575139
417	0.000573887
418	0.000572626
419	0.000571247
420	0.000570028
421	0.00056864
422	0.000567208
423	0.000566034
424	0.000564689
425	0.000563286
426	0.000561681
427	0.000560104
428	0.000558894
429	0.00055757
430	0.000555955
431	0.000554244
432	0.00055286
433	0.000551553
434	0.000549945
435	0.000548548
436	0.000547065
437	0.000545892
438	0.000544719
439	0.000543213
440	0.000541395
441	0.000539374
442	0.000537302
443	0.000535844
444	0.000533918
445	0.000532383
446	0.000530821
447	0.000529234
448	0.000527651
449	0.000525804
450	0.000524606
451	0.000523012
452	0.000521742
453	0.000520183
454	0.000518525
455	0.000516938
456	0.000515444
457	0.000514044
458	0.000512661
459	0.000511835
460	0.000510622
461	0.000508982
462	0.000507751
463	0.000506311
464	0.000505012
465	0.000503647
466	0.000502046
467	0.000500205
468	0.000498551
469	0.000496742
470	0.000494657
471	0.00049355
472	0.000492046
473	0.000490391
474	0.000488845
475	0.000487315
476	0.000485299
477	0.000483979
478	0.000482509
479	0.000481047
480	0.000480067
481	0.000478601
482	0.000476566
483	0.000475246
484	0.000473799
485	0.000472489
486	0.000470998
487	0.000470133
488	0.000468742
489	0.000466957
490	0.000466115
491	0.000464919
492	0.000463337
493	0.000461778
494	0.000459963
495	0.000458276
496	0.000456202
497	0.000454389
498	0.000452507
499	0.000450438
500	0.000449508
501	0.000447979
502	0.000445674
503	0.000443013
504	0.000440593
505	0.00043865
506	0.000436266
507	0.000433263
508	0.000431401
509	0.000429299
510	0.00042725
511	0.000426476
512	0.000425204
513	0.000423303
514	0.000421098
515	0.000419749
516	0.000418059
517	0.000416299
518	0.000415493
519	0.000414236
520	0.00041268
521	0.000410834
522	0.000410046
523	0.000408847
524	0.000407078
525	0.000405153
526	0.000403346
527	0.000401383
528	0.000399217
529	0.000397039
530	0.000395041
531	0.000393105
532	0.000390644
533	0.000388915
534	0.000386799
535	0.000385247
536	0.000383443
537	0.000381582
538	0.000379551
539	0.000377859
540	0.00037612
541	0.000374233
542	0.000372273
543	0.000370304
544	0.000368543
545	0.000366705
546	0.000365048
547	0.00036351
548	0.000361615
549	0.000359151
550	0.000357045
551	0.000355614
552	0.000353946
553	0.000352066
554	0.000349852
555	0.000347732
556	0.000345611
557	0.000344342
558	0.000342576
559	0.000340444
560	0.00033806
561	0.00033626
562	0.000334242
563	0.000332049
564	0.000330143
565	0.00032887
566	0.000327258
567	0.000325594
568	0.000324479
569	0.000323205
570	0.000321447
571	0.000319618
572	0.000318502
573	0.000317095
574	0.000315376
575	0.000313971
576	0.000312974
577	0.000311618
578	0.000310192
579	0.000308688
580	0.000307369
581	0.000306167
582	0.000304666
583	0.000303139
584	0.000301468
585	0.000299919
586	0.000298576
587	0.000297158
588	0.000296035
589	0.00029458
590	0.000292952
591	0.000291622
592	0.000290757
593	0.00028962
594	0.00028822
595	0.000286972
596	0.000286011
597	0.000284834
598	0.000283654
599	0.000282528
600	0.000281364
601	0.000279986
602	0.00027842
603	0.000277252
604	0.000275856
605	0.000274603
606	0.000273341
607	0.000272305
608	0.000271293
609	0.000270231
610	0.000269136
611	0.000268066
612	0.000267087
613	0.000265994
614	0.000265144
615	0.000264286
616	0.000263328
617	0.000262275
618	0.000261302
619	0.000260201
620	0.000259358
621	0.000258575
622	0.000257857
623	0.000257074
624	0.000256234
625	0.000255474
626	0.000254864
627	0.000254153
628	0.000253375
629	0.000252619
630	0.000251711
631	0.000250859
632	0.00024997
633	0.000248979
634	0.000248151
635	0.000247048
636	0.000245872
637	0.000244802
638	0.000244529
639	0.00024406
640	0.000243269
641	0.000242135
642	0.000241092
643	0.000240749
644	0.000240231
645	0.000239491
646	0.000238611
647	0.000238125
648	0.000237441
649	0.000236705
650	0.000236055
651	0.000235553
652	0.00023492
653	0.000234119
654	0.000233404
655	0.000232859
656	0.000232191
657	0.000231718
658	0.0002311
659	0.000230476
660	0.000229857
661	0.000229301
662	0.000228717
663	0.000228127
664	0.000227606
665	0.000226995
666	0.000226463
667	0.000225812
668	0.000225249
669	0.000224557
670	0.000223858
671	0.000223355
672	0.00022282
673	0.000222359
674	0.000221882
675	0.000221315
676	0.000220695
677	0.000220013
678	0.000219329
679	0.000218701
680	0.000218296
681	0.00021782
682	0.000217357
683	0.000217052
684	0.000216659
685	0.000216155
686	0.000215626
687	0.000215181
688	0.000214652
689	0.000214107
690	0.00021372
691	0.000213259
692	0.000212723
693	0.000212217
694	0.000211687
695	0.000211112
696	0.000210591
697	0.000210074
698	0.000209563
699	0.000209068
700	0.000208613
701	0.000208184
702	0.000207879
703	0.000207468
704	0.000207036
705	0.000206683
706	0.000206338
707	0.000205937
708	0.000205461
709	0.00020496
710	0.000204512
711	0.000204006
712	0.000203491
713	0.000203176
714	0.000202776
715	0.000202231
716	0.000201717
717	0.000201377
718	0.000200966
719	0.000200535
720	0.000200075
721	0.000199645
722	0.000199214
723	0.000198847
724	0.000198454
725	0.000198018
726	0.000197611
727	0.000197093
728	0.000196666
729	0.000196275
730	0.000195887
731	0.000195499
732	0.000195037
733	0.000194533
734	0.000194046
735	0.000193606
736	0.000193097
737	0.000192748
738	0.000192447
739	0.000192139
740	0.000191887
741	0.000191619
742	0.000191266
743	0.000190918
744	0.000190643
745	0.000190369
746	0.000190059
747	0.000189807
748	0.000189492
749	0.000189078
750	0.000188709
751	0.000188379
752	0.000188098
753	0.000187795
754	0.000187512
755	0.000187252
756	0.000187004
757	0.000186759
758	0.000186495
759	0.000186166
760	0.00018581
761	0.000185601
762	0.000185316
763	0.000184948
764	0.000184692
765	0.000184397
766	0.000184114
767	0.000183825
768	0.000183471
769	0.000183031
770	0.000182578
771	0.000182272
772	0.000181907
773	0.000181544
774	0.00018125
775	0.000180943
776	0.000180596
777	0.000180253
778	0.000179951
779	0.000179609
780	0.000179324
781	0.000179042
782	0.000178733
783	0.000178543
784	0.000178266
785	0.000177961
786	0.000177723
787	0.000177469
788	0.000177172
789	0.000176813
790	0.000176441
791	0.000176015
792	0.000175609
793	0.000175328
794	0.000174966
795	0.000174546
796	0.000174268
797	0.000173998
798	0.000173663
799	0.000173284
800	0.000172949
801	0.000172601
802	0.00017221
803	0.000171787
804	0.000171501
805	0.000171125
806	0.000170691
807	0.00017037
808	0.000170047
809	0.000169664
810	0.000169388
811	0.000169095
812	0.000168741
813	0.000168293
814	0.000167873
815	0.000167471
816	0.000167111
817	0.000166716
818	0.000166418
819	0.000165983
820	0.000165518
821	0.000165157
822	0.000164797
823	0.000164497
824	0.000164181
825	0.000163853
826	0.000163621
827	0.000163292
828	0.000162841
829	0.000162413
830	0.000162173
831	0.000161847
832	0.000161431
833	0.000161076
834	0.000160737
835	0.000160318
836	0.000159925
837	0.000159476
838	0.000159107
839	0.000158739
840	0.000158564
841	0.000158279
842	0.000157876
843	0.000157427
844	0.000157062
845	0.000156671
846	0.000156244
847	0.00015605
848	0.000155766
849	0.00015541
850	0.000155141
851	0.000154884
852	0.000154629
853	0.000154311
854	0.000153936
855	0.00015353
856	0.000153196
857	0.000152847
858	0.000152468
859	0.000152167
860	0.000151794
861	0.000151377
862	0.000150977
863	0.000150638
864	0.000150333
865	0.00015002
866	0.000149664
867	0.000149297
868	0.000148907
869	0.000148644
870	0.000148322
871	0.000147961
872	0.000147606
873	0.000147239
874	0.000146811
875	0.000146392
876	0.000146088
877	0.000145723
878	0.000145401
879	0.000145051
880	0.000144839
881	0.00014452
882	0.000144063
883	0.000143695
884	0.00014339
885	0.000142998
886	0.000142641
887	0.000142263
888	0.000141934
889	0.00014166
890	0.000141365
891	0.000141069
892	0.000140816
893	0.000140508
894	0.000140133
895	0.000139779
896	0.000139475
897	0.000139183
898	0.000138949
899	0.000138681
900	0.000138409
901	0.000138124
902	0.000137855
903	0.000137537
904	0.000137204
905	0.000136932
906	0.000136646
907	0.000136293
908	0.000135888
909	0.000135534
910	0.000135259
911	0.000134946
912	0.000134694
913	0.000134467
914	0.00013421
915	0.00013396
916	0.000133701
917	0.000133439
918	0.000133194
919	0.000132913
920	0.000132658
921	0.000132338
922	0.000132046
923	0.000131662
924	0.000131338
925	0.000131169
926	0.000130929
927	0.000130658
928	0.000130465
929	0.000130329
930	0.000130141
931	0.000129895
932	0.00012965
933	0.000129421
934	0.000129143
935	0.00012888
936	0.000128616
937	0.000128346
938	0.000128067
939	0.000127884
940	0.000127649
941	0.000127443
942	0.000127208
943	0.000127016
944	0.000126748
945	0.000126367
946	0.000126022
947	0.000125769
948	0.000125516
949	0.000125314
950	0.000125083
951	0.000124819
952	0.000124526
953	0.000124222
954	0.00012389
955	0.000123566
956	0.00012335
957	0.000123086
958	0.0001228
959	0.000122635
960	0.000122422
961	0.000122142
962	0.000121947
963	0.000121706
964	0.000121434
965	0.000121202
966	0.000121037
967	0.000120795
968	0.000120485
969	0.000120262
970	0.000120097
971	0.000119909
972	0.000119659
973	0.000119401
974	0.000119118
975	0.000118788
976	0.000118556
977	0.000118343
978	0.000118174
979	0.000117989
980	0.000117848
981	0.000117663
982	0.000117442
983	0.000117199
984	0.000116996
985	0.000116759
986	0.000116572
987	0.000116396
988	0.000116189
989	0.000115959
990	0.000115724
991	0.000115468
992	0.000115256
993	0.000114997
994	0.000114732
995	0.000114488
996	0.000114291
997	0.000114132
998	0.000113957
999	0.000113792
1000	0.00011363
1001	0.00011343
1002	0.000113184
1003	0.000112915
1004	0.000112671
1005	0.000112442
1006	0.000112243
1007	0.000112047
1008	0.000111825
1009	0.00011168
1010	0.000111489
1011	0.000111272
1012	0.00011107
1013	0.00011087
1014	0.000110659
1015	0.000110435
1016	0.000110236
1017	0.000110032
1018	0.000109869
1019	0.000109727
1020	0.000109593
1021	0.000109454
1022	0.00010928
1023	0.000109124
1024	0.000108968
1025	0.000108802
1026	0.000108738
1027	0.000108639
1028	0.000108494
1029	0.000108317
1030	0.000108193
1031	0.000108048
1032	0.000107875
1033	0.000107673
1034	0.000107484
1035	0.000107249
1036	0.000107143
1037	0.000106985
1038	0.000106768
1039	0.000106526
1040	0.000106305
1041	0.00010614
1042	0.000105945
1043	0.000105805
1044	0.000105668
1045	0.000105508
1046	0.000105342
1047	0.000105192
1048	0.000105023
1049	0.000104847
1050	0.000104683
1051	0.000104554
1052	0.000104373
1053	0.000104158
1054	0.000103947
1055	0.000103789
1056	0.000103628
1057	0.00010346
1058	0.000103314
1059	0.00010322
1060	0.000103085
1061	0.000102915
1062	0.000102778
1063	0.000102635
1064	0.000102485
1065	0.00010229
1066	0.000102063
1067	0.000101948
1068	0.000101802
1069	0.000101653
1070	0.000101526
1071	0.000101435
1072	0.000101303
1073	0.000101134
1074	0.000101017
1075	0.000100906
1076	0.000100802
1077	0.000100671
1078	0.000100532
1079	0.0001004
1080	0.0001003
1081	0.000100192
1082	0.000100118
1083	0.000100014
1084	9.99106E-05
1085	9.98132E-05
1086	9.97063E-05
1087	9.95909E-05
1088	9.94661E-05
1089	9.93263E-05
1090	9.91855E-05
1091	9.90943E-05
1092	9.89749E-05
1093	9.88355E-05
1094	9.87318E-05
1095	9.86026E-05
1096	9.84984E-05
1097	9.83943E-05
1098	9.83034E-05
1099	9.81898E-05
1100	9.80552E-05
1101	9.78983E-05
1102	9.77462E-05
1103	9.75604E-05
1104	9.73657E-05
1105	9.73045E-05
1106	9.71994E-05
1107	9.70399E-05
1108	9.69022E-05
1109	9.67982E-05
1110	9.67105E-05
1111	9.66058E-05
1112	9.64846E-05
1113	9.63806E-05
1114	9.62528E-05
1115	9.61118E-05
1116	9.59983E-05
1117	9.58725E-05
1118	9.57407E-05
1119	9.56193E-05
1120	9.54917E-05
1121	9.53403E-05
1122	9.51804E-05
1123	9.51332E-05
1124	9.50469E-05
1125	9.48984E-05
1126	9.46836E-05
1127	9.44733E-05
1128	9.43569E-05
1129	9.42129E-05
1130	9.40509E-05
1131	9.38888E-05
1132	9.37512E-05
1133	9.36367E-05
1134	9.34808E-05
1135	9.33236E-05
1136	9.31919E-05
1137	9.30828E-05
1138	9.29588E-05
1139	9.27812E-05
1140	9.26093E-05
1141	9.25508E-05
1142	9.24569E-05
1143	9.23199E-05
1144	9.21642E-05
1145	9.20409E-05
1146	9.19188E-05
1147	9.17933E-05
1148	9.16431E-05
1149	9.15381E-05
1150	9.14098E-05
1151	9.12779E-05
1152	9.1225E-05
1153	9.11447E-05
1154	9.10186E-05
1155	9.0864E-05
1156	9.079E-05
1157	9.06872E-05
1158	9.05493E-05
1159	9.04423E-05
1160	9.03502E-05
1161	9.0206E-05
1162	9.00307E-05
1163	8.99428E-05
1164	8.98458E-05
1165	8.97254E-05
1166	8.9643E-05
1167	8.95442E-05
1168	8.94239E-05
1169	8.93041E-05
1170	8.92312E-05
1171	8.91279E-05
1172	8.8994E-05
1173	8.88536E-05
1174	8.8724E-05
1175	8.8593E-05
1176	8.84921E-05
1177	8.83772E-05
1178	8.82848E-05
1179	8.81593E-05
1180	8.802E-05
1181	8.78854E-05
1182	8.77445E-05
1183	8.76741E-05
1184	8.75653E-05
1185	8.74151E-05
1186	8.73034E-05
1187	8.7194E-05
1188	8.70826E-05
1189	8.69679E-05
1190	8.68337E-05
1191	8.67314E-05
1192	8.65991E-05
1193	8.65025E-05
1194	8.639E-05
1195	8.62652E-05
1196	8.61382E-05
1197	8.60009E-05
1198	8.58805E-05
1199	8.57861E-05
1200	8.56713E-05
1201	8.55476E-05
1202	8.54333E-05
1203	8.53259E-05
1204	8.52392E-05
1205	8.51291E-05
1206	8.50205E-05
1207	8.49166E-05
1208	8.47942E-05
1209	8.46662E-05
1210	8.45488E-05
1211	8.44755E-05
1212	8.43718E-05
1213	8.4241E-05
1214	8.40844E-05
1215	8.40047E-05
1216	8.38881E-05
1217	8.37398E-05
1218	8.36131E-05
1219	8.35389E-05
1220	8.34323E-05
1221	8.32889E-05
1222	8.31784E-05
1223	8.30759E-05
1224	8.29663E-05
1225	8.28442E-05
1226	8.2728E-05
1227	8.25919E-05
1228	8.24474E-05
1229	8.22833E-05
1230	8.21343E-05
1231	8.20234E-05
1232	8.19207E-05
1233	8.17826E-05
1234	8.16531E-05
1235	8.15144E-05
1236	8.14842E-05
1237	8.14304E-05
1238	8.13413E-05
1239	8.12123E-05
1240	8.10636E-05
1241	8.1E-05
1242	8.09216E-05
1243	8.08141E-05
1244	8.06848E-05
1245	8.0595E-05
1246	8.05166E-05
1247	8.04273E-05
1248	8.03587E-05
1249	8.0284E-05
1250	8.02258E-05
1251	8.01527E-05
1252	8.00479E-05
1253	7.99276E-05
1254	7.98073E-05
1255	7.96961E-05
1256	7.96031E-05
1257	7.94974E-05
1258	7.93629E-05
1259	7.92395E-05
1260	7.91129E-05
1261	7.90174E-05
1262	7.89191E-05
1263	7.87969E-05
1264	7.86855E-05
1265	7.85684E-05
1266	7.84901E-05
1267	7.84134E-05
1268	7.83258E-05
1269	7.82309E-05
1270	7.81444E-05
1271	7.80206E-05
1272	7.7885E-05
1273	7.77313E-05
1274	7.7682E-05
1275	7.76049E-05
1276	7.74865E-05
1277	7.73362E-05
1278	7.72468E-05
1279	7.71265E-05
1280	7.7004E-05
1281	7.68935E-05
1282	7.67993E-05
1283	7.66834E-05
1284	7.65633E-05
1285	7.64678E-05
1286	7.63753E-05
1287	7.62812E-05
1288	7.61763E-05
1289	7.60764E-05
1290	7.59623E-05
1291	7.58436E-05
1292	7.57519E-05
1293	7.56655E-05
1294	7.55703E-05
1295	7.54814E-05
1296	7.53677E-05
1297	7.52743E-05
1298	7.51573E-05
1299	7.50388E-05
1300	7.49166E-05
1301	7.47962E-05
1302	7.46948E-05
1303	7.45622E-05
1304	7.44454E-05
1305	7.43784E-05
1306	7.42884E-05
1307	7.417E-05
1308	7.40515E-05
1309	7.39449E-05
1310	7.3836E-05
1311	7.36956E-05
1312	7.35694E-05
1313	7.35009E-05
1314	7.33965E-05
1315	7.32499E-05
1316	7.3147E-05
1317	7.30285E-05
1318	7.29208E-05
1319	7.28047E-05
1320	7.26916E-05
1321	7.26041E-05
1322	7.24925E-05
1323	7.23872E-05
1324	7.23015E-05
1325	7.2197E-05
1326	7.20721E-05
1327	7.1948E-05
1328	7.18897E-05
1329	7.18114E-05
1330	7.17206E-05
1331	7.16295E-05
1332	7.15762E-05
1333	7.15089E-05
1334	7.14132E-05
1335	7.1301E-05
1336	7.12306E-05
1337	7.11479E-05
1338	7.10445E-05
1339	7.09703E-05
1340	7.08746E-05
1341	7.07549E-05
1342	7.06422E-05
1343	7.05624E-05
1344	7.04533E-05
1345	7.03522E-05
1346	7.03069E-05
1347	7.02412E-05
1348	7.01466E-05
1349	7.00425E-05
1350	6.99684E-05
1351	6.98949E-05
1352	6.98188E-05
1353	6.97333E-05
1354	6.96647E-05
1355	6.95806E-05
1356	6.94864E-05
1357	6.94279E-05
1358	6.93499E-05
1359	6.92565E-05
1360	6.91868E-05
1361	6.91301E-05
1362	6.90539E-05
1363	6.8973E-05
1364	6.89448E-05
1365	6.88971E-05
1366	6.88252E-05
1367	6.87538E-05
1368	6.86931E-05
1369	6.86394E-05
1370	6.85775E-05
1371	6.85038E-05
1372	6.84359E-05
1373	6.83709E-05
1374	6.83196E-05
1375	6.8256E-05
1376	6.8191E-05
1377	6.81223E-05
1378	6.80567E-05
1379	6.79907E-05
1380	6.79482E-05
1381	6.78949E-05
1382	6.78345E-05
1383	6.77717E-05
1384	6.7718E-05
1385	6.76514E-05
1386	6.76036E-05
1387	6.75447E-05
1388	6.75026E-05
1389	6.74468E-05
1390	6.73951E-05
1391	6.73483E-05
1392	6.72984E-05
1393	6.72464E-05
1394	6.72059E-05
1395	6.71763E-05
1396	6.71364E-05
1397	6.70898E-05
1398	6.70441E-05
1399	6.69892E-05
1400	6.69326E-05
1401	6.68745E-05
1402	6.6844E-05
1403	6.67988E-05
1404	6.67408E-05
1405	6.66812E-05
1406	6.6618E-05
1407	6.65553E-05
1408	6.64863E-05
1409	6.64306E-05
1410	6.63798E-05
1411	6.63285E-05
1412	6.62874E-05
1413	6.624E-05
1414	6.61936E-05
1415	6.61505E-05
1416	6.60957E-05
1417	6.60455E-05
1418	6.59885E-05
1419	6.59461E-05
1420	6.58814E-05
1421	6.57882E-05
1422	6.56939E-05
1423	6.56445E-05
1424	6.55865E-05
1425	6.55107E-05
1426	6.54539E-05
1427	6.53872E-05
1428	6.53422E-05
1429	6.52815E-05
1430	6.52051E-05
1431	6.51746E-05
1432	6.51291E-05
1433	6.50663E-05
1434	6.50164E-05
1435	6.49688E-05
1436	6.49234E-05
1437	6.48648E-05
1438	6.48054E-05
1439	6.47641E-05
1440	6.47086E-05
1441	6.46617E-05
1442	6.46097E-05
1443	6.45587E-05
1444	6.4495E-05
1445	6.44116E-05
1446	6.43193E-05
1447	6.42971E-05
1448	6.42568E-05
1449	6.41899E-05
1450	6.4099E-05
1451	6.40474E-05
1452	6.39978E-05
1453	6.39372E-05
1454	6.38747E-05
1455	6.3822E-05
1456	6.3758E-05
1457	6.36795E-05
1458	6.36421E-05
1459	6.35893E-05
1460	6.35269E-05
1461	6.34719E-05
1462	6.34606E-05
1463	6.34396E-05
1464	6.3401E-05
1465	6.33353E-05
1466	6.32488E-05
1467	6.31798E-05
1468	6.31284E-05
1469	6.30741E-05
1470	6.30198E-05
1471	6.29666E-05
1472	6.29039E-05
1473	6.28434E-05
1474	6.27874E-05
1475	6.27366E-05
1476	6.26915E-05
1477	6.26448E-05
1478	6.25848E-05
1479	6.25239E-05
1480	6.24899E-05
1481	6.24467E-05
1482	6.24085E-05
1483	6.23597E-05
1484	6.23124E-05
1485	6.22782E-05
1486	6.22377E-05
1487	6.21941E-05
1488	6.21469E-05
1489	6.20937E-05
1490	6.20491E-05
1491	6.20034E-05
1492	6.19558E-05
1493	6.19027E-05
1494	6.18442E-05
1495	6.1812E-05
1496	6.17711E-05
1497	6.1721E-05
1498	6.16679E-05
1499	6.16108E-05
1500	6.15513E-05


==> Data/Example3_loss,N50-1.dat <==
1	1
2	0.606806695
3	0.305953354
4	0.229579374
5	0.197813362
6	0.148956671
7	0.127775446
8	0.097683132
9	0.066551715
10	0.058300514
11	0.047517288
12	0.038804535
13	0.034209915
14	0.032439511
15	0.030265389
16	0.026771605
17	0.023427814
18	0.021003049
19	0.018864106
20	0.016449889
21	0.015034284
22	0.014132787
23	0.013136794
24	0.011723387
25	0.010734423
26	0.009839406
27	0.009503682
28	0.008941351
29	0.008198524
30	0.007441828
31	0.006408853
32	0.005942569
33	0.005643612
34	0.00546778
35	0.005239055
36	0.004961073
37	0.004584661
38	0.004351778
39	0.004118578
40	0.004033626
41	0.003884214
42	0.003633898
43	0.003536108
44	0.003490022
45	0.003414169
46	0.003346631
47	0.003254235
48	0.003207615
49	0.003140043
50	0.003091498
51	0.003028929
52	0.002979596
53	0.002940415
54	0.002921242
55	0.00289227
56	0.002856717
57	0.002849162
58	0.002835007
59	0.002808055
60	0.002756385
61	0.002699589
62	0.00268372
63	0.002656399
64	0.00263169
65	0.002598531
66	0.00257844
67	0.002553343
68	0.002534451
69	0.002515986
70	0.002484935
71	0.00245358
72	0.002406287
73	0.002382088
74	0.002350879
75	0.002328805
76	0.002312707
77	0.002290024
78	0.00226785
79	0.002245481
80	0.002211654
81	0.002192299
82	0.002161077
83	0.002120335
84	0.002101375
85	0.002090847
86	0.002075764
87	0.002058486
88	0.002041541
89	0.002019747
90	0.002003124
91	0.001982901
92	0.001967479
93	0.001949588
94	0.001930298
95	0.00190297
96	0.00186928
97	0.00183959
98	0.001829779
99	0.001812725
100	0.001785787
101	0.001748389
102	0.001719309
103	0.00168353
104	0.001644233
105	0.001599716
106	0.001540864
107	0.0014851
108	0.001433347
109	0.001401874
110	0.001359944
111	0.001313102
112	0.00125941
113	0.001245966
114	0.001224729
115	0.001190356
116	0.001147127
117	0.001127578
118	0.001094674
119	0.001047946
120	0.001016544
121	0.000984582
122	0.000966182
123	0.000945415
124	0.000918671
125	0.000901829
126	0.000885854
127	0.0008709
128	0.000856538
129	0.000844104
130	0.000828817
131	0.000820456
132	0.000806885
133	0.000787177
134	0.000762361
135	0.000753312
136	0.000739111
137	0.000725505
138	0.000711412
139	0.000703023
140	0.000693501
141	0.000684185
142	0.000672084
143	0.000657973
144	0.000646864
145	0.000632475
146	0.000620224
147	0.000610534
148	0.000603282
149	0.000594455
150	0.000587889
151	0.000582251
152	0.000575568
153	0.000568102
154	0.000561927
155	0.000557915
156	0.000553043
157	0.000548708
158	0.000543462
159	0.00053685
160	0.000532501
161	0.000526848
162	0.000520285
163	0.000513242
164	0.000510554
165	0.000507088
166	0.000502643
167	0.000500838
168	0.000497911
169	0.000494466
170	0.000490626
171	0.000486868
172	0.000483594
173	0.000479336
174	0.000475066
175	0.000471265
176	0.000467247
177	0.000463631
178	0.00045974
179	0.000457621
180	0.000455013
181	0.000452071
182	0.000449939
183	0.000447615
184	0.000445145
185	0.000442022
186	0.000440318
187	0.000438212
188	0.000436398
189	0.000434319
190	0.000433368
191	0.000431768
192	0.000429303
193	0.000425886
194	0.000423693
195	0.000420917
196	0.000418876
197	0.00041659
198	0.000414639
199	0.000412298
200	0.000410296
201	0.000407778
202	0.000406598
203	0.000405169
204	0.000403885
205	0.000402477
206	0.000400676
207	0.000398187
208	0.000395612
209	0.0003926
210	0.000390997
211	0.000388757
212	0.000386262
213	0.000384453
214	0.000382811
215	0.000381087
216	0.000379166
217	0.000377168
218	0.000375305
219	0.000374412
220	0.000373103
221	0.000371325
222	0.000369206
223	0.000367958
224	0.000366044
225	0.000363089
226	0.000360453
227	0.000359446
228	0.000357789
229	0.000355314
230	0.000352491
231	0.000349584
232	0.000348201
233	0.000346326
234	0.000343475
235	0.000340714
236	0.000339247
237	0.000337463
238	0.000336363
239	0.0003347
240	0.000332718
241	0.000330311
242	0.000329304
243	0.000327766
244	0.000325528
245	0.000322821
246	0.00032132
247	0.000318957
248	0.000316083
249	0.000314123
250	0.00031166
251	0.00030863
252	0.000305129
253	0.000303396
254	0.000300542
255	0.000296823
256	0.000294436
257	0.000292932
258	0.000290865
259	0.000288581
260	0.000286418
261	0.000284236
262	0.000282158
263	0.000279836
264	0.000278889
265	0.000277692
266	0.000275969
267	0.000274534
268	0.000273044
269	0.000271539
270	0.000269823
271	0.00026807
272	0.000266971
273	0.000265538
274	0.000264125
275	0.000262862
276	0.000261631
277	0.000260062
278	0.000258516
279	0.00025693
280	0.000255179
281	0.000254525
282	0.000253479
283	0.000251974
284	0.000250415
285	0.000249661
286	0.000248587
287	0.000247436
288	0.000246165
289	0.000245073
290	0.000244246
291	0.000243283
292	0.00024266
293	0.000241909
294	0.000241132
295	0.00024025
296	0.00023937
297	0.00023887
298	0.000238149
299	0.000237171
300	0.0002364
301	0.000235497
302	0.00023491
303	0.000234258
304	0.00023348
305	0.000232783
306	0.000232049
307	0.00023118
308	0.000230482
309	0.00022966
310	0.000228792
311	0.000228053
312	0.000227317
313	0.00022642
314	0.000225888
315	0.000225307
316	0.000224613
317	0.000223952
318	0.000223229
319	0.000222557
320	0.000221976
321	0.000221566
322	0.000221041
323	0.000220554
324	0.000220131
325	0.000219712
326	0.000219299
327	0.000218783
328	0.000218177
329	0.000217758
330	0.000217213
331	0.000216661
332	0.000216308
333	0.000215925
334	0.00021544
335	0.000215076
336	0.000214671
337	0.000214253
338	0.000213897
339	0.000213698
340	0.000213372
341	0.000212871
342	0.000212353
343	0.000212001
344	0.0002116
345	0.000211111
346	0.000210829
347	0.000210437
348	0.000209962
349	0.000209636
350	0.000209196
351	0.000208693
352	0.000208279
353	0.000207917
354	0.000207551
355	0.000207204
356	0.000206832
357	0.000206436
358	0.000206029
359	0.000205655
360	0.000205203
361	0.000205099
362	0.000204913
363	0.000204622
364	0.000204217
365	0.000203873
366	0.000203512
367	0.00020302
368	0.000202421
369	0.000201943
370	0.000201652
371	0.000201526
372	0.000201324
373	0.000201076
374	0.000200876
375	0.00020066
376	0.000200445
377	0.000200121
378	0.000199673
379	0.000199334
380	0.000198899
381	0.000198385
382	0.000197996
383	0.000197527
384	0.000197095
385	0.000196722
386	0.000196294
387	0.000195761
388	0.000195299
389	0.000195004
390	0.00019467
391	0.000194356
392	0.000194198
393	0.000193989
394	0.000193731
395	0.000193434
396	0.000193101
397	0.000192659
398	0.00019216
399	0.000191815
400	0.00019167
401	0.000191427
402	0.000191052
403	0.000190629
404	0.000190317
405	0.000189963
406	0.000189575
407	0.00018932
408	0.00018901
409	0.000188683
410	0.000188513
411	0.000188276
412	0.000187966
413	0.000187612
414	0.000187381
415	0.00018701
416	0.00018664
417	0.000186502
418	0.000186289
419	0.000186007
420	0.000185698
421	0.000185534
422	0.000185295
423	0.000185
424	0.000184732
425	0.000184614
426	0.000184416
427	0.000184107
428	0.000183711
429	0.000183505
430	0.000183184
431	0.000182748
432	0.000182331
433	0.000181993
434	0.000181633
435	0.000181337
436	0.000181031
437	0.000180708
438	0.000180303
439	0.000179936
440	0.000179595
441	0.000179277
442	0.000179054
443	0.000178762
444	0.000178444
445	0.000178159
446	0.000177861
447	0.000177603
448	0.000177338
449	0.000177081
450	0.000176774
451	0.000176554
452	0.000176316
453	0.000176018
454	0.000175781
455	0.00017551
456	0.00017518
457	0.00017483
458	0.000174448
459	0.000174012
460	0.000173674
461	0.000173285
462	0.000172892
463	0.000172447
464	0.000172147
465	0.000171869
466	0.000171515
467	0.000171143
468	0.000170968
469	0.000170691
470	0.000170325
471	0.000170054
472	0.000169756
473	0.000169587
474	0.000169343
475	0.000168993
476	0.000168535
477	0.000168146
478	0.00016774
479	0.000167242
480	0.000167137
481	0.000166948
482	0.00016662
483	0.000166103
484	0.000165509
485	0.000165173
486	0.000164697
487	0.00016439
488	0.000163957
489	0.000163691
490	0.000163366
491	0.000162951
492	0.000162485
493	0.000162111
494	0.000161592
495	0.000161265
496	0.000160817
497	0.000160533
498	0.000160279
499	0.000159977
500	0.000159704
501	0.000159433
502	0.00015914
503	0.000158799
504	0.000158542
505	0.000158154
506	0.000157864
507	0.000157466
508	0.000157103
509	0.000156911
510	0.000156629
511	0.000156221
512	0.000155843
513	0.000155683
514	0.000155463
515	0.000155191
516	0.000154882
517	0.000154564
518	0.000154392
519	0.000154148
520	0.000153823
521	0.000153507
522	0.000153335
523	0.000153094
524	0.000152851
525	0.000152492
526	0.000152137
527	0.00015182
528	0.000151716
529	0.000151539
530	0.000151258
531	0.000150928
532	0.000150661
533	0.000150425
534	0.000150184
535	0.000149913
536	0.000149703
537	0.000149399
538	0.000149059
539	0.000148925
540	0.000148704
541	0.000148362
542	0.00014795
543	0.000147732
544	0.00014745
545	0.000147112
546	0.000146983
547	0.000146801
548	0.000146537
549	0.000146203
550	0.000146028
551	0.000145771
552	0.000145448
553	0.000145052
554	0.000144785
555	0.00014445
556	0.00014413
557	0.000143844
558	0.000143556
559	0.00014328
560	0.000142935
561	0.000142604
562	0.000142446
563	0.000142242
564	0.000141987
565	0.000141706
566	0.000141523
567	0.000141255
568	0.000140934
569	0.000140576
570	0.000140508
571	0.000140392
572	0.000140191
573	0.000139901
574	0.000139621
575	0.00013945
576	0.00013923
577	0.000139012
578	0.000138741
579	0.000138636
580	0.000138466
581	0.000138206
582	0.000138015
583	0.000137854
584	0.000137751
585	0.000137622
586	0.000137486
587	0.000137339
588	0.000137143
589	0.000136901
590	0.000136659
591	0.00013636
592	0.000136229
593	0.000136038
594	0.000135768
595	0.000135505
596	0.000135345
597	0.000135153
598	0.000134891
599	0.000134562
600	0.000134396
601	0.000134195
602	0.00013394
603	0.000133725
604	0.000133426
605	0.000133086
606	0.000132735
607	0.000132428
608	0.000132096
609	0.000131775
610	0.000131529
611	0.000131259
612	0.000130986
613	0.000130594
614	0.000130266
615	0.000129959
616	0.000129586
617	0.000129417
618	0.000129187
619	0.000128934
620	0.000128694
621	0.000128391
622	0.000128306
623	0.000128152
624	0.000127888
625	0.000127506
626	0.000127242
627	0.000127085
628	0.000126851
629	0.000126556
630	0.000126208
631	0.000125922
632	0.000125629
633	0.000125293
634	0.000125032
635	0.000124672
636	0.000124377
637	0.000124233
638	0.000124011
639	0.000123695
640	0.00012336
641	0.000123163
642	0.000122935
643	0.000122619
644	0.000122352
645	0.000122138
646	0.00012187
647	0.00012157
648	0.000121325
649	0.000121075
650	0.000120832
651	0.000120534
652	0.000120265
653	0.000119954
654	0.00011954
655	0.000119149
656	0.000118788
657	0.000118486
658	0.000118111
659	0.000117731
660	0.000117397
661	0.00011699
662	0.000116715
663	0.000116402
664	0.000116032
665	0.000115716
666	0.000115468
667	0.000115181
668	0.000114929
669	0.000114702
670	0.00011443
671	0.000114142
672	0.000113892
673	0.000113587
674	0.000113332
675	0.000113116
676	0.000112838
677	0.000112531
678	0.00011222
679	0.000111952
680	0.000111741
681	0.00011146
682	0.000111142
683	0.000110895
684	0.000110628
685	0.000110336
686	0.00011003
687	0.000109695
688	0.000109432
689	0.000109103
690	0.000108846
691	0.000108625
692	0.00010837
693	0.000108078
694	0.000107759
695	0.000107664
696	0.000107501
697	0.000107226
698	0.000106912
699	0.000106613
700	0.000106426
701	0.000106232
702	0.000105992
703	0.000105703
704	0.000105523
705	0.000105255
706	0.000104999
707	0.000104721
708	0.000104487
709	0.000104339
710	0.000104132
711	0.000103838
712	0.000103533
713	0.000103338
714	0.000103133
715	0.000102886
716	0.000102684
717	0.000102505
718	0.000102289
719	0.000102076
720	0.000101825
721	0.000101614
722	0.00010138
723	0.000101105
724	0.000100879
725	0.000100717
726	0.00010058
727	0.000100412
728	0.000100229
729	0.000100045
730	9.98599E-05
731	9.96125E-05
732	9.94177E-05
733	9.92372E-05
734	9.91875E-05
735	9.91012E-05
736	9.89555E-05
737	9.87613E-05
738	9.85999E-05
739	9.84667E-05
740	9.83297E-05
741	9.81407E-05
742	9.79056E-05
743	9.77412E-05
744	9.75824E-05
745	9.74225E-05
746	9.72456E-05
747	9.71013E-05
748	9.69276E-05
749	9.6794E-05
750	9.66765E-05
751	9.6532E-05
752	9.63847E-05
753	9.6233E-05
754	9.60851E-05
755	9.59513E-05
756	9.57908E-05
757	9.56038E-05
758	9.55404E-05
759	9.54341E-05
760	9.52577E-05
761	9.50291E-05
762	9.47989E-05
763	9.46762E-05
764	9.44975E-05
765	9.4269E-05
766	9.4103E-05
767	9.39538E-05
768	9.37907E-05
769	9.36154E-05
770	9.34278E-05
771	9.3328E-05
772	9.31603E-05
773	9.29274E-05
774	9.27556E-05
775	9.25681E-05
776	9.24303E-05
777	9.22778E-05
778	9.21278E-05
779	9.1966E-05
780	9.18286E-05
781	9.16843E-05
782	9.15688E-05
783	9.14296E-05
784	9.13291E-05
785	9.11915E-05
786	9.1037E-05
787	9.09253E-05
788	9.08202E-05
789	9.06869E-05
790	9.0532E-05
791	9.04346E-05
792	9.02996E-05
793	9.01629E-05
794	9.00371E-05
795	8.9929E-05
796	8.98374E-05
797	8.97137E-05
798	8.95529E-05
799	8.95251E-05
800	8.94737E-05
801	8.93823E-05
802	8.9235E-05
803	8.90981E-05
804	8.90186E-05
805	8.892E-05
806	8.88255E-05
807	8.87173E-05
808	8.86013E-05
809	8.84714E-05
810	8.83368E-05
811	8.82367E-05
812	8.81461E-05
813	8.80311E-05
814	8.79079E-05
815	8.77652E-05
816	8.76601E-05
817	8.75237E-05
818	8.73826E-05
819	8.72614E-05
820	8.71432E-05
821	8.70298E-05
822	8.6872E-05
823	8.67049E-05
824	8.66248E-05
825	8.65135E-05
826	8.63726E-05
827	8.62371E-05
828	8.61496E-05
829	8.6025E-05
830	8.58515E-05
831	8.56382E-05
832	8.55089E-05
833	8.53926E-05
834	8.52483E-05
835	8.50981E-05
836	8.49908E-05
837	8.48444E-05
838	8.46846E-05
839	8.45741E-05
840	8.44443E-05
841	8.43378E-05
842	8.42095E-05
843	8.40744E-05
844	8.39545E-05
845	8.3801E-05
846	8.36665E-05
847	8.35111E-05
848	8.34024E-05
849	8.32789E-05
850	8.31288E-05
851	8.30211E-05
852	8.28819E-05
853	8.27762E-05
854	8.2672E-05
855	8.25552E-05
856	8.2434E-05
857	8.23471E-05
858	8.22487E-05
859	8.21286E-05
860	8.19897E-05
861	8.18617E-05
862	8.17369E-05
863	8.15654E-05
864	8.14223E-05
865	8.12556E-05
866	8.11035E-05
867	8.10028E-05
868	8.08562E-05
869	8.06754E-05
870	8.05186E-05
871	8.04214E-05
872	8.02966E-05
873	8.01609E-05
874	8.00181E-05
875	7.98806E-05
876	7.97831E-05
877	7.96648E-05
878	7.95037E-05
879	7.93941E-05
880	7.92911E-05
881	7.91628E-05
882	7.90797E-05
883	7.89659E-05
884	7.88251E-05
885	7.86626E-05
886	7.85418E-05
887	7.84069E-05
888	7.82305E-05
889	7.8031E-05
890	7.7919E-05
891	7.77696E-05
892	7.76434E-05
893	7.75818E-05
894	7.74874E-05
895	7.73544E-05
896	7.72351E-05
897	7.7125E-05
898	7.69727E-05
899	7.6808E-05
900	7.66524E-05
901	7.65424E-05
902	7.63843E-05
903	7.61937E-05
904	7.60825E-05
905	7.59347E-05
906	7.57682E-05
907	7.56164E-05
908	7.55732E-05
909	7.55012E-05
910	7.5381E-05
911	7.52023E-05
912	7.50264E-05
913	7.49576E-05
914	7.48465E-05
915	7.46851E-05
916	7.45233E-05
917	7.44382E-05
918	7.43458E-05
919	7.42236E-05
920	7.40565E-05
921	7.38755E-05
922	7.36963E-05
923	7.35042E-05
924	7.32457E-05
925	7.3034E-05
926	7.28264E-05
927	7.2693E-05
928	7.25107E-05
929	7.23034E-05
930	7.2218E-05
931	7.20763E-05
932	7.19349E-05
933	7.17338E-05
934	7.14686E-05
935	7.12047E-05
936	7.0903E-05
937	7.06298E-05
938	7.03655E-05
939	7.00696E-05
940	6.98668E-05
941	6.96203E-05
942	6.93495E-05
943	6.9116E-05
944	6.89534E-05
945	6.87252E-05
946	6.85103E-05
947	6.83578E-05
948	6.81638E-05
949	6.79245E-05
950	6.7786E-05
951	6.76318E-05
952	6.75088E-05
953	6.73348E-05
954	6.71279E-05
955	6.70212E-05
956	6.68676E-05
957	6.6754E-05
958	6.6615E-05
959	6.64417E-05
960	6.63277E-05
961	6.61961E-05
962	6.60489E-05
963	6.59284E-05
964	6.57722E-05
965	6.56067E-05
966	6.544E-05
967	6.52839E-05
968	6.50776E-05
969	6.48965E-05
970	6.46996E-05
971	6.45395E-05
972	6.43976E-05
973	6.42412E-05
974	6.41082E-05
975	6.39741E-05
976	6.38146E-05
977	6.37013E-05
978	6.35842E-05
979	6.34566E-05
980	6.33372E-05
981	6.3218E-05
982	6.31464E-05
983	6.30535E-05
984	6.29468E-05
985	6.28626E-05
986	6.27585E-05
987	6.26685E-05
988	6.25677E-05
989	6.2436E-05
990	6.23035E-05
991	6.21633E-05
992	6.20694E-05
993	6.1974E-05
994	6.18613E-05
995	6.17466E-05
996	6.16139E-05
997	6.14979E-05
998	6.13242E-05
999	6.11203E-05
1000	6.10372E-05


==> Data/Example3_loss,N50-5.dat <==
1	1
2	0.509021044
3	0.365969867
4	0.164113596
5	0.039028175
6	0.022606816
7	0.016416455
8	0.015536195
9	0.013920853
10	0.010825283
11	0.006324134
12	0.005282161
13	0.004306167
14	0.003254635
15	0.002955439
16	0.002556229
17	0.002284802
18	0.001890085
19	0.001657708
20	0.001559248
21	0.001424856
22	0.001213258
23	0.001083818
24	0.001045677
25	0.00097967
26	0.000892106
27	0.000854557
28	0.000795528
29	0.000734207
30	0.000700503
31	0.00068097
32	0.000651859
33	0.000617661
34	0.000591123
35	0.000557795
36	0.000542164
37	0.000518097
38	0.000510348
39	0.000499866
40	0.000497111
41	0.00049193
42	0.000482916
43	0.000466726
44	0.000460713
45	0.000452066
46	0.000439357
47	0.00043212
48	0.000423481
49	0.00041573
50	0.000406699
51	0.000402783
52	0.00039612
53	0.000385345
54	0.000378339
55	0.000369225
56	0.000365719
57	0.000360708
58	0.000354456
59	0.000346835
60	0.00033783
61	0.000334904
62	0.000330079
63	0.000323564
64	0.000315693
65	0.000312153
66	0.000306839
67	0.000303726
68	0.000300119
69	0.000296388
70	0.000293135
71	0.000289534
72	0.000287116
73	0.000284262
74	0.000280473
75	0.000277522
76	0.000274341
77	0.0002711
78	0.000267415
79	0.000264668
80	0.000262607
81	0.000259974
82	0.000256591
83	0.000254181
84	0.000250888
85	0.000247209
86	0.000244341
87	0.000240471
88	0.000234276
89	0.000225905
90	0.000218662
91	0.000215392
92	0.000210684
93	0.000205371
94	0.00019915
95	0.000194201
96	0.00019054
97	0.000185039
98	0.000179178
99	0.000174924
100	0.000169474
101	0.000165354
102	0.000159152
103	0.000152928
104	0.000145867
105	0.000141872
106	0.000138277
107	0.00013565
108	0.000132969
109	0.000129425
110	0.000126495
111	0.000123794
112	0.000122372
113	0.000120252
114	0.000117913
115	0.000116636
116	0.000114653
117	0.000113159
118	0.000110852
119	0.000108044
120	0.000105013
121	0.000102362
122	0.00010129
123	9.94414E-05
124	9.64737E-05
125	9.26026E-05
126	9.09381E-05
127	9.00824E-05
128	8.88305E-05
129	8.71801E-05
130	8.53648E-05
131	8.47318E-05
132	8.3807E-05
133	8.26649E-05
134	8.12987E-05
135	8.01168E-05
136	7.94118E-05
137	7.87227E-05
138	7.80207E-05
139	7.70409E-05
140	7.61723E-05
141	7.56493E-05
142	7.49045E-05
143	7.3907E-05
144	7.30017E-05
145	7.18896E-05
146	7.12155E-05
147	7.02605E-05
148	6.90832E-05
149	6.81106E-05
150	6.78984E-05
151	6.75146E-05
152	6.68671E-05
153	6.57761E-05
154	6.46496E-05
155	6.37014E-05
156	6.33142E-05
157	6.27375E-05
158	6.21533E-05
159	6.13943E-05
160	6.08682E-05
161	6.01093E-05
162	5.92436E-05
163	5.85883E-05
164	5.77508E-05
165	5.71118E-05
166	5.66081E-05
167	5.61082E-05
168	5.55337E-05
169	5.52978E-05
170	5.49518E-05
171	5.45063E-05
172	5.42195E-05
173	5.38103E-05
174	5.34981E-05
175	5.31562E-05
176	5.28498E-05
177	5.25342E-05
178	5.24284E-05
179	5.22369E-05
180	5.19011E-05
181	5.13886E-05
182	5.0692E-05
183	5.01859E-05
184	4.95829E-05
185	4.91117E-05
186	4.87196E-05
187	4.83801E-05
188	4.8022E-05
189	4.7635E-05
190	4.72998E-05
191	4.69081E-05
192	4.65487E-05
193	4.62742E-05
194	4.59895E-05
195	4.5692E-05
196	4.537E-05
197	4.50085E-05
198	4.4727E-05
199	4.443E-05
200	4.41294E-05
201	4.39759E-05
202	4.37753E-05
203	4.35376E-05
204	4.32798E-05
205	4.32345E-05
206	4.31509E-05
207	4.30033E-05
208	4.27673E-05
209	4.24513E-05
210	4.22736E-05
211	4.21034E-05
212	4.19067E-05
213	4.17277E-05
214	4.15532E-05
215	4.13449E-05
216	4.10667E-05
217	4.07389E-05
218	4.05178E-05
219	4.02885E-05
220	4.00429E-05
221	3.98499E-05
222	3.96362E-05
223	3.94308E-05
224	3.92317E-05
225	3.91078E-05
226	3.89289E-05
227	3.87669E-05
228	3.86435E-05
229	3.85188E-05
230	3.83965E-05
231	3.82877E-05
232	3.81436E-05
233	3.80005E-05
234	3.7819E-05
235	3.76779E-05
236	3.7539E-05
237	3.74063E-05
238	3.72388E-05
239	3.7071E-05
240	3.68809E-05
241	3.67646E-05
242	3.6607E-05
243	3.64289E-05
244	3.62297E-05
245	3.60437E-05
246	3.59033E-05
247	3.57254E-05
248	3.5501E-05
249	3.53722E-05
250	3.51917E-05
251	3.5012E-05
252	3.48151E-05
253	3.47317E-05
254	3.45971E-05
255	3.43889E-05
256	3.41369E-05
257	3.39404E-05
258	3.387E-05
259	3.376E-05
260	3.35933E-05
261	3.3382E-05
262	3.32816E-05
263	3.31534E-05
264	3.3022E-05
265	3.29022E-05
266	3.27767E-05
267	3.26786E-05
268	3.25582E-05
269	3.24043E-05
270	3.22333E-05
271	3.21138E-05
272	3.19816E-05
273	3.18574E-05
274	3.17589E-05
275	3.1613E-05
276	3.14426E-05
277	3.13487E-05
278	3.12212E-05
279	3.10623E-05
280	3.10015E-05
281	3.0897E-05
282	3.07473E-05
283	3.05731E-05
284	3.04338E-05
285	3.03406E-05
286	3.02295E-05
287	3.01043E-05
288	3.00086E-05
289	2.99002E-05
290	2.98007E-05
291	2.96767E-05
292	2.95079E-05
293	2.93813E-05
294	2.92325E-05
295	2.91267E-05
296	2.8999E-05
297	2.88458E-05
298	2.87267E-05
299	2.85852E-05
300	2.85493E-05
301	2.84857E-05
302	2.83844E-05
303	2.82863E-05
304	2.81913E-05
305	2.8132E-05
306	2.80669E-05
307	2.79953E-05
308	2.79122E-05
309	2.78267E-05
310	2.77275E-05
311	2.76631E-05
312	2.75687E-05
313	2.74658E-05
314	2.73937E-05
315	2.73185E-05
316	2.72437E-05
317	2.7169E-05
318	2.71113E-05
319	2.70433E-05
320	2.69619E-05
321	2.68674E-05
322	2.67566E-05
323	2.67051E-05
324	2.66308E-05
325	2.65305E-05
326	2.64472E-05
327	2.63882E-05
328	2.63142E-05
329	2.62486E-05
330	2.6174E-05
331	2.6135E-05
332	2.6076E-05
333	2.59962E-05
334	2.59426E-05
335	2.59009E-05
336	2.58629E-05
337	2.58184E-05
338	2.57762E-05
339	2.57249E-05
340	2.56777E-05
341	2.56208E-05
342	2.55438E-05
343	2.54733E-05
344	2.54089E-05
345	2.53267E-05
346	2.5244E-05
347	2.51751E-05
348	2.50709E-05
349	2.49527E-05
350	2.48391E-05
351	2.48036E-05
352	2.47454E-05
353	2.46583E-05
354	2.45359E-05
355	2.44812E-05
356	2.44148E-05
357	2.4365E-05
358	2.4302E-05
359	2.42474E-05
360	2.41802E-05
361	2.4106E-05
362	2.40305E-05
363	2.39597E-05
364	2.38992E-05
365	2.38424E-05
366	2.37798E-05
367	2.37265E-05
368	2.3673E-05
369	2.36227E-05
370	2.35658E-05
371	2.34972E-05
372	2.34238E-05
373	2.33525E-05
374	2.32759E-05
375	2.31862E-05
376	2.31024E-05
377	2.30331E-05
378	2.29522E-05
379	2.28822E-05
380	2.28689E-05
381	2.28445E-05
382	2.28011E-05
383	2.27278E-05
384	2.26366E-05
385	2.25547E-05
386	2.25128E-05
387	2.24812E-05
388	2.24434E-05
389	2.24083E-05
390	2.23728E-05
391	2.23263E-05
392	2.22714E-05
393	2.2213E-05
394	2.21664E-05
395	2.21041E-05
396	2.2039E-05
397	2.19752E-05
398	2.19211E-05
399	2.18781E-05
400	2.18239E-05
401	2.17724E-05
402	2.1709E-05
403	2.16418E-05
404	2.15796E-05
405	2.15157E-05
406	2.14372E-05
407	2.13764E-05
408	2.13212E-05
409	2.12787E-05
410	2.12349E-05
411	2.11866E-05
412	2.11307E-05
413	2.10945E-05
414	2.1047E-05
415	2.09894E-05
416	2.09248E-05
417	2.08839E-05
418	2.0838E-05
419	2.07925E-05
420	2.07564E-05
421	2.07114E-05
422	2.06547E-05
423	2.06138E-05
424	2.05662E-05
425	2.05068E-05
426	2.04618E-05
427	2.04109E-05
428	2.03697E-05
429	2.03203E-05
430	2.02869E-05
431	2.02469E-05
432	2.02103E-05
433	2.01639E-05
434	2.01226E-05
435	2.00991E-05
436	2.00656E-05
437	2.00193E-05
438	1.99718E-05
439	1.99361E-05
440	1.98991E-05
441	1.9867E-05
442	1.98307E-05
443	1.97991E-05
444	1.97638E-05
445	1.97291E-05
446	1.96894E-05
447	1.96443E-05
448	1.96173E-05
449	1.95855E-05
450	1.95565E-05
451	1.95334E-05
452	1.95084E-05
453	1.94834E-05
454	1.94556E-05
455	1.94255E-05
456	1.93908E-05
457	1.93603E-05
458	1.93331E-05
459	1.93085E-05
460	1.92798E-05
461	1.92523E-05
462	1.92273E-05
463	1.92008E-05
464	1.91645E-05
465	1.91284E-05
466	1.9097E-05
467	1.90617E-05
468	1.90372E-05
469	1.90098E-05
470	1.89714E-05
471	1.89373E-05
472	1.8892E-05
473	1.88548E-05
474	1.88379E-05
475	1.88127E-05
476	1.87783E-05
477	1.87525E-05
478	1.87234E-05
479	1.86995E-05
480	1.86702E-05
481	1.86336E-05
482	1.85961E-05
483	1.85534E-05
484	1.85155E-05
485	1.84855E-05
486	1.84533E-05
487	1.84114E-05
488	1.83708E-05
489	1.8346E-05
490	1.8318E-05
491	1.82817E-05
492	1.82518E-05
493	1.82288E-05
494	1.82029E-05
495	1.81778E-05
496	1.81501E-05
497	1.81272E-05
498	1.80963E-05
499	1.80763E-05
500	1.80455E-05
501	1.80027E-05
502	1.79508E-05
503	1.79374E-05
504	1.79145E-05
505	1.78787E-05
506	1.78311E-05
507	1.78098E-05
508	1.77804E-05
509	1.77497E-05
510	1.77268E-05
511	1.76971E-05
512	1.76673E-05
513	1.76333E-05
514	1.75941E-05
515	1.75608E-05
516	1.7525E-05
517	1.74825E-05
518	1.7449E-05
519	1.74245E-05
520	1.73979E-05
521	1.73697E-05
522	1.73504E-05
523	1.73242E-05
524	1.72922E-05
525	1.72548E-05
526	1.72274E-05
527	1.7197E-05
528	1.71675E-05
529	1.71416E-05
530	1.71251E-05
531	1.71061E-05
532	1.70843E-05
533	1.70596E-05
534	1.70328E-05
535	1.70154E-05
536	1.69927E-05
537	1.69655E-05
538	1.69552E-05
539	1.69398E-05
540	1.692E-05
541	1.68984E-05
542	1.68823E-05
543	1.68664E-05
544	1.68429E-05
545	1.68122E-05
546	1.67849E-05
547	1.67566E-05
548	1.67367E-05
549	1.67123E-05
550	1.66901E-05
551	1.66712E-05
552	1.66563E-05
553	1.66352E-05
554	1.66131E-05
555	1.65989E-05
556	1.65817E-05
557	1.65656E-05
558	1.65533E-05
559	1.65369E-05
560	1.6519E-05
561	1.64982E-05
562	1.64706E-05
563	1.64416E-05
564	1.64227E-05
565	1.64002E-05
566	1.63816E-05
567	1.63622E-05
568	1.63441E-05
569	1.63284E-05
570	1.63106E-05
571	1.62921E-05
572	1.62725E-05
573	1.62653E-05
574	1.62543E-05
575	1.6239E-05
576	1.62196E-05
577	1.62001E-05
578	1.61899E-05
579	1.6178E-05
580	1.61638E-05
581	1.61451E-05
582	1.61237E-05
583	1.61073E-05
584	1.60913E-05
585	1.60714E-05
586	1.60507E-05
587	1.6036E-05
588	1.6016E-05
589	1.59916E-05
590	1.59756E-05
591	1.59551E-05
592	1.59334E-05
593	1.59126E-05
594	1.58948E-05
595	1.5871E-05
596	1.58451E-05
597	1.5816E-05
598	1.5798E-05
599	1.57718E-05
600	1.5741E-05
601	1.57147E-05
602	1.57017E-05
603	1.56852E-05
604	1.56656E-05
605	1.56424E-05
606	1.5628E-05
607	1.56142E-05
608	1.5598E-05
609	1.55767E-05
610	1.55589E-05
611	1.55421E-05
612	1.55261E-05
613	1.55062E-05
614	1.54881E-05
615	1.54719E-05
616	1.54578E-05
617	1.54376E-05
618	1.5419E-05
619	1.54044E-05
620	1.53887E-05
621	1.53699E-05
622	1.53502E-05
623	1.53337E-05
624	1.53116E-05
625	1.52872E-05
626	1.52634E-05
627	1.52393E-05
628	1.5231E-05
629	1.52169E-05
630	1.51944E-05
631	1.51644E-05
632	1.51506E-05
633	1.51307E-05
634	1.51057E-05
635	1.50909E-05
636	1.50728E-05
637	1.5051E-05
638	1.50228E-05
639	1.49943E-05
640	1.49698E-05
641	1.49459E-05
642	1.49314E-05
643	1.49134E-05
644	1.48952E-05
645	1.48763E-05
646	1.48557E-05
647	1.4833E-05
648	1.48187E-05
649	1.47995E-05
650	1.47799E-05
651	1.47724E-05
652	1.47607E-05
653	1.47438E-05
654	1.4727E-05
655	1.47125E-05
656	1.4698E-05
657	1.46803E-05
658	1.4666E-05
659	1.46471E-05
660	1.46307E-05
661	1.4615E-05
662	1.45993E-05
663	1.45854E-05
664	1.45681E-05
665	1.455E-05
666	1.45322E-05
667	1.45189E-05
668	1.45064E-05
669	1.44886E-05
670	1.44743E-05
671	1.44567E-05
672	1.44378E-05
673	1.44305E-05
674	1.44187E-05
675	1.44023E-05
676	1.43833E-05
677	1.43657E-05
678	1.43506E-05
679	1.4331E-05
680	1.43185E-05
681	1.43038E-05
682	1.4293E-05
683	1.4281E-05
684	1.42707E-05
685	1.42563E-05
686	1.42413E-05
687	1.42203E-05
688	1.41981E-05
689	1.41768E-05
690	1.41595E-05
691	1.41431E-05
692	1.41249E-05
693	1.41039E-05
694	1.408E-05
695	1.40628E-05
696	1.40415E-05
697	1.40216E-05
698	1.40015E-05
699	1.39895E-05
700	1.39744E-05
701	1.39564E-05
702	1.39358E-05
703	1.39234E-05
704	1.3909E-05
705	1.38925E-05
706	1.38798E-05
707	1.3863E-05
708	1.3846E-05
709	1.38241E-05
710	1.38003E-05
711	1.37789E-05
712	1.37575E-05
713	1.37355E-05
714	1.37195E-05
715	1.37009E-05
716	1.36838E-05
717	1.36691E-05
718	1.36517E-05
719	1.36386E-05
720	1.36209E-05
721	1.3607E-05
722	1.35921E-05
723	1.35735E-05
724	1.35596E-05
725	1.35421E-05
726	1.35198E-05
727	1.34998E-05
728	1.34761E-05
729	1.34517E-05
730	1.34334E-05
731	1.34094E-05
732	1.33907E-05
733	1.33672E-05
734	1.33508E-05
735	1.33305E-05
736	1.33149E-05
737	1.32956E-05
738	1.3281E-05
739	1.32679E-05
740	1.32537E-05
741	1.32398E-05
742	1.32239E-05
743	1.32123E-05
744	1.31987E-05
745	1.31804E-05
746	1.31608E-05
747	1.31483E-05
748	1.31354E-05
749	1.31195E-05
750	1.31027E-05
751	1.30895E-05
752	1.30734E-05
753	1.30562E-05
754	1.30366E-05
755	1.3021E-05
756	1.30027E-05
757	1.29847E-05
758	1.29688E-05
759	1.29559E-05
760	1.29394E-05
761	1.29217E-05
762	1.29016E-05
763	1.28785E-05
764	1.28646E-05
765	1.2844E-05
766	1.2818E-05
767	1.27964E-05
768	1.27786E-05
769	1.27618E-05
770	1.27414E-05
771	1.27203E-05
772	1.27083E-05
773	1.26917E-05
774	1.26718E-05
775	1.26609E-05
776	1.26465E-05
777	1.26315E-05
778	1.26131E-05
779	1.25934E-05
780	1.25794E-05
781	1.25594E-05
782	1.25394E-05
783	1.2514E-05
784	1.2501E-05
785	1.24857E-05
786	1.24687E-05
787	1.24525E-05
788	1.24368E-05
789	1.24178E-05
790	1.23986E-05
791	1.23766E-05
792	1.23517E-05
793	1.23382E-05
794	1.23224E-05
795	1.23063E-05
796	1.22872E-05
797	1.22697E-05
798	1.22497E-05
799	1.22311E-05
800	1.22141E-05
801	1.21939E-05
802	1.21758E-05
803	1.21541E-05
804	1.21326E-05
805	1.21084E-05
806	1.20918E-05
807	1.2072E-05
808	1.20598E-05
809	1.20439E-05
810	1.20257E-05
811	1.20059E-05
812	1.19832E-05
813	1.19607E-05
814	1.19334E-05
815	1.19111E-05
816	1.1888E-05
817	1.18711E-05
818	1.18542E-05
819	1.18341E-05
820	1.18153E-05
821	1.17957E-05
822	1.17748E-05
823	1.17488E-05
824	1.17333E-05
825	1.17099E-05
826	1.16893E-05
827	1.16657E-05
828	1.16479E-05
829	1.16284E-05
830	1.1612E-05
831	1.15909E-05
832	1.15645E-05
833	1.15429E-05
834	1.15286E-05
835	1.15114E-05
836	1.14883E-05
837	1.1467E-05
838	1.14454E-05
839	1.14298E-05
840	1.14114E-05
841	1.13869E-05
842	1.13673E-05
843	1.13537E-05
844	1.13356E-05
845	1.13153E-05
846	1.12938E-05
847	1.12708E-05
848	1.12458E-05
849	1.12202E-05
850	1.1191E-05
851	1.11656E-05
852	1.11365E-05
853	1.11168E-05
854	1.11009E-05
855	1.10787E-05
856	1.10521E-05
857	1.1024E-05
858	1.1001E-05
859	1.09804E-05
860	1.09635E-05
861	1.09468E-05
862	1.0921E-05
863	1.08899E-05
864	1.08624E-05
865	1.08279E-05
866	1.08066E-05
867	1.07813E-05
868	1.07539E-05
869	1.07389E-05
870	1.07157E-05
871	1.06962E-05
872	1.0673E-05
873	1.06643E-05
874	1.06499E-05
875	1.0629E-05
876	1.06074E-05
877	1.05833E-05
878	1.05705E-05
879	1.0553E-05
880	1.05278E-05
881	1.05028E-05
882	1.04855E-05
883	1.04625E-05
884	1.04415E-05
885	1.04204E-05
886	1.04018E-05
887	1.03807E-05
888	1.03577E-05
889	1.03366E-05
890	1.03172E-05
891	1.03074E-05
892	1.02949E-05
893	1.0279E-05
894	1.02643E-05
895	1.02471E-05
896	1.02375E-05
897	1.0224E-05
898	1.02053E-05
899	1.01851E-05
900	1.01732E-05
901	1.0158E-05
902	1.0137E-05
903	1.01157E-05
904	1.00958E-05
905	1.00786E-05
906	1.00543E-05
907	1.00264E-05
908	9.9962E-06
909	9.96465E-06
910	9.95179E-06
911	9.93314E-06
912	9.9029E-06
913	9.8658E-06
914	9.83414E-06
915	9.81666E-06
916	9.80088E-06
917	9.78392E-06
918	9.76311E-06
919	9.73792E-06
920	9.72526E-06
921	9.70494E-06
922	9.6792E-06
923	9.65009E-06
924	9.63299E-06
925	9.62006E-06
926	9.60226E-06
927	9.57634E-06
928	9.55441E-06
929	9.53385E-06
930	9.51106E-06
931	9.4942E-06
932	9.47693E-06
933	9.45612E-06
934	9.43927E-06
935	9.42765E-06
936	9.41142E-06
937	9.39487E-06
938	9.37611E-06
939	9.36248E-06
940	9.34706E-06
941	9.32599E-06
942	9.30436E-06
943	9.28234E-06
944	9.27097E-06
945	9.25464E-06
946	9.23902E-06
947	9.21871E-06
948	9.19694E-06
949	9.18002E-06
950	9.16203E-06
951	9.14127E-06
952	9.1224E-06
953	9.10191E-06
954	9.09186E-06
955	9.07837E-06
956	9.06175E-06
957	9.04284E-06
958	9.02766E-06
959	9.01067E-06
960	8.99373E-06
961	8.97534E-06
962	8.95578E-06
963	8.94479E-06
964	8.92946E-06
965	8.91301E-06
966	8.89353E-06
967	8.87806E-06
968	8.87085E-06
969	8.85853E-06
970	8.83779E-06
971	8.80977E-06
972	8.78951E-06
973	8.77493E-06
974	8.76248E-06
975	8.74694E-06
976	8.73207E-06
977	8.71658E-06
978	8.70133E-06
979	8.68703E-06
980	8.66922E-06
981	8.64893E-06
982	8.63011E-06
983	8.61985E-06
984	8.60531E-06
985	8.58758E-06
986	8.57631E-06
987	8.56309E-06
988	8.55103E-06
989	8.53774E-06
990	8.52685E-06
991	8.51418E-06
992	8.50095E-06
993	8.48592E-06
994	8.46999E-06
995	8.45822E-06
996	8.44209E-06
997	8.42373E-06
998	8.40729E-06
999	8.40004E-06
1000	8.39162E-06
1001	8.38088E-06
1002	8.37026E-06
1003	8.35919E-06
1004	8.34856E-06
1005	8.33785E-06
1006	8.32355E-06
1007	8.30649E-06
1008	8.2904E-06
1009	8.27645E-06
1010	8.27053E-06
1011	8.26033E-06
1012	8.24504E-06
1013	8.22739E-06
1014	8.21821E-06
1015	8.20573E-06
1016	8.19063E-06
1017	8.17522E-06
1018	8.16474E-06
1019	8.14894E-06
1020	8.12891E-06
1021	8.11231E-06
1022	8.09883E-06
1023	8.08702E-06
1024	8.07168E-06
1025	8.05779E-06
1026	8.04377E-06
1027	8.02877E-06
1028	8.01444E-06
1029	7.99847E-06
1030	7.98803E-06
1031	7.97239E-06
1032	7.95408E-06
1033	7.94788E-06
1034	7.9374E-06
1035	7.92089E-06
1036	7.89939E-06
1037	7.88911E-06
1038	7.87635E-06
1039	7.85887E-06
1040	7.84589E-06
1041	7.82829E-06
1042	7.80924E-06
1043	7.78786E-06
1044	7.77191E-06
1045	7.75281E-06
1046	7.74483E-06
1047	7.73342E-06
1048	7.71949E-06
1049	7.70495E-06
1050	7.69862E-06
1051	7.68855E-06
1052	7.67418E-06
1053	7.65224E-06
1054	7.6418E-06
1055	7.62725E-06
1056	7.61025E-06
1057	7.60286E-06
1058	7.59179E-06
1059	7.57497E-06
1060	7.56132E-06
1061	7.54354E-06
1062	7.52739E-06
1063	7.51151E-06
1064	7.49643E-06
1065	7.47828E-06
1066	7.46029E-06
1067	7.44883E-06
1068	7.43585E-06
1069	7.41912E-06
1070	7.40323E-06
1071	7.3845E-06
1072	7.36713E-06
1073	7.34532E-06
1074	7.32124E-06
1075	7.29643E-06
1076	7.27665E-06
1077	7.26244E-06
1078	7.24582E-06
1079	7.22866E-06
1080	7.2097E-06
1081	7.19364E-06
1082	7.17667E-06
1083	7.15545E-06
1084	7.14046E-06
1085	7.1219E-06
1086	7.10244E-06
1087	7.08296E-06
1088	7.07562E-06
1089	7.063E-06
1090	7.04336E-06
1091	7.01508E-06
1092	7.00499E-06
1093	6.98969E-06
1094	6.96731E-06
1095	6.94898E-06
1096	6.93066E-06
1097	6.90929E-06
1098	6.89255E-06
1099	6.87152E-06
1100	6.84915E-06
1101	6.83588E-06
1102	6.82314E-06
1103	6.80913E-06
1104	6.79222E-06
1105	6.77706E-06
1106	6.7617E-06
1107	6.74496E-06
1108	6.72153E-06
1109	6.6943E-06
1110	6.68462E-06
1111	6.66987E-06
1112	6.64794E-06
1113	6.62156E-06
1114	6.60912E-06
1115	6.59127E-06
1116	6.57451E-06
1117	6.55731E-06
1118	6.54235E-06
1119	6.52796E-06
1120	6.51324E-06
1121	6.49535E-06
1122	6.47626E-06
1123	6.46528E-06
1124	6.44987E-06
1125	6.43135E-06
1126	6.41775E-06
1127	6.4054E-06
1128	6.39516E-06
1129	6.3832E-06
1130	6.37287E-06
1131	6.36111E-06
1132	6.35207E-06
1133	6.33918E-06
1134	6.32775E-06
1135	6.31304E-06
1136	6.30014E-06
1137	6.28538E-06
1138	6.26955E-06
1139	6.25312E-06
1140	6.24423E-06
1141	6.23115E-06
1142	6.2169E-06
1143	6.20047E-06
1144	6.19484E-06
1145	6.18529E-06
1146	6.17246E-06
1147	6.15722E-06
1148	6.14267E-06
1149	6.13485E-06
1150	6.1241E-06
1151	6.11141E-06
1152	6.10316E-06
1153	6.09225E-06
1154	6.07952E-06
1155	6.06757E-06
1156	6.05821E-06
1157	6.04784E-06
1158	6.03538E-06
1159	6.02293E-06
1160	6.01297E-06
1161	6.00224E-06
1162	5.99214E-06
1163	5.98314E-06
1164	5.97077E-06
1165	5.95976E-06
1166	5.94588E-06
1167	5.92913E-06
1168	5.91835E-06
1169	5.90439E-06
1170	5.89206E-06
1171	5.88568E-06
1172	5.87769E-06
1173	5.86854E-06
1174	5.85638E-06
1175	5.8497E-06
1176	5.83996E-06
1177	5.82787E-06
1178	5.81474E-06
1179	5.80903E-06
1180	5.80066E-06
1181	5.79106E-06
1182	5.7797E-06
1183	5.77491E-06
1184	5.76778E-06
1185	5.7574E-06
1186	5.74542E-06
1187	5.73584E-06
1188	5.72635E-06
1189	5.71518E-06
1190	5.70655E-06
1191	5.69968E-06
1192	5.69101E-06
1193	5.68119E-06
1194	5.67709E-06
1195	5.67069E-06
1196	5.66144E-06
1197	5.65257E-06
1198	5.64517E-06
1199	5.63713E-06
1200	5.62912E-06
1201	5.62153E-06
1202	5.61191E-06
1203	5.60484E-06
1204	5.59536E-06
1205	5.5869E-06
1206	5.57973E-06
1207	5.57119E-06
1208	5.56166E-06
1209	5.55403E-06
1210	5.54534E-06
1211	5.5392E-06
1212	5.5313E-06
1213	5.52154E-06
1214	5.51283E-06
1215	5.50404E-06
1216	5.4952E-06
1217	5.48604E-06
1218	5.47871E-06
1219	5.47163E-06
1220	5.464E-06
1221	5.45657E-06
1222	5.44929E-06
1223	5.44413E-06
1224	5.43668E-06
1225	5.42778E-06
1226	5.41795E-06
1227	5.40802E-06
1228	5.39801E-06
1229	5.39046E-06
1230	5.37997E-06
1231	5.36658E-06
1232	5.35574E-06
1233	5.34769E-06
1234	5.33825E-06
1235	5.32876E-06
1236	5.31889E-06
1237	5.31214E-06
1238	5.304E-06
1239	5.29405E-06
1240	5.28252E-06
1241	5.27468E-06
1242	5.26537E-06
1243	5.25932E-06
1244	5.24997E-06
1245	5.2389E-06
1246	5.22922E-06
1247	5.22053E-06
1248	5.21214E-06
1249	5.20048E-06
1250	5.18557E-06
1251	5.17753E-06
1252	5.16716E-06
1253	5.15675E-06
1254	5.14601E-06
1255	5.13947E-06
1256	5.13039E-06
1257	5.11927E-06
1258	5.11048E-06
1259	5.101E-06
1260	5.09469E-06
1261	5.08643E-06
1262	5.07778E-06
1263	5.06784E-06
1264	5.05822E-06
1265	5.05109E-06
1266	5.0418E-06
1267	5.03112E-06
1268	5.02286E-06
1269	5.01688E-06
1270	5.00918E-06
1271	4.99988E-06
1272	4.99121E-06
1273	4.98452E-06
1274	4.97717E-06
1275	4.96762E-06
1276	4.95948E-06
1277	4.95138E-06
1278	4.9426E-06
1279	4.93735E-06
1280	4.93045E-06
1281	4.92132E-06
1282	4.91323E-06
1283	4.90843E-06
1284	4.90154E-06
1285	4.89348E-06
1286	4.88376E-06
1287	4.87713E-06
1288	4.86864E-06
1289	4.86004E-06
1290	4.84798E-06
1291	4.83702E-06
1292	4.82865E-06
1293	4.81882E-06
1294	4.81175E-06
1295	4.80463E-06
1296	4.79733E-06
1297	4.78807E-06
1298	4.77848E-06
1299	4.77118E-06
1300	4.76244E-06
1301	4.75425E-06
1302	4.74643E-06
1303	4.73782E-06
1304	4.72847E-06
1305	4.71676E-06
1306	4.70796E-06
1307	4.69748E-06
1308	4.69099E-06
1309	4.68461E-06
1310	4.67623E-06
1311	4.67142E-06
1312	4.66505E-06
1313	4.65665E-06
1314	4.65005E-06
1315	4.64187E-06
1316	4.63235E-06
1317	4.62383E-06
1318	4.61543E-06
1319	4.60564E-06
1320	4.59323E-06
1321	4.58404E-06
1322	4.57409E-06
1323	4.56748E-06
1324	4.55863E-06
1325	4.54944E-06
1326	4.53794E-06
1327	4.52645E-06
1328	4.51698E-06
1329	4.5047E-06
1330	4.49517E-06
1331	4.48789E-06
1332	4.48241E-06
1333	4.47716E-06
1334	4.47021E-06
1335	4.46279E-06
1336	4.45617E-06
1337	4.44969E-06
1338	4.44121E-06
1339	4.43093E-06
1340	4.42138E-06
1341	4.41572E-06
1342	4.40738E-06
1343	4.3976E-06
1344	4.39247E-06
1345	4.38585E-06
1346	4.37925E-06
1347	4.37342E-06
1348	4.36874E-06
1349	4.36213E-06
1350	4.35356E-06
1351	4.34317E-06
1352	4.33392E-06
1353	4.32861E-06
1354	4.32122E-06
1355	4.31216E-06
1356	4.30333E-06
1357	4.29579E-06
1358	4.2884E-06
1359	4.2807E-06
1360	4.2738E-06
1361	4.26629E-06
1362	4.26093E-06
1363	4.25493E-06
1364	4.24728E-06
1365	4.23917E-06
1366	4.22984E-06
1367	4.22626E-06
1368	4.21998E-06
1369	4.21001E-06
1370	4.20089E-06
1371	4.19666E-06
1372	4.1914E-06
1373	4.1842E-06
1374	4.1758E-06
1375	4.16958E-06
1376	4.16074E-06
1377	4.15009E-06
1378	4.13726E-06
1379	4.12838E-06
1380	4.11737E-06
1381	4.10617E-06
1382	4.09699E-06
1383	4.09021E-06
1384	4.0844E-06
1385	4.07765E-06
1386	4.06904E-06
1387	4.06358E-06
1388	4.05684E-06
1389	4.04901E-06
1390	4.03863E-06
1391	4.02755E-06
1392	4.01605E-06
1393	4.00278E-06
1394	3.99912E-06
1395	3.99287E-06
1396	3.98366E-06
1397	3.97328E-06
1398	3.96851E-06
1399	3.96279E-06
1400	3.95436E-06
1401	3.94501E-06
1402	3.93733E-06
1403	3.92788E-06
1404	3.91914E-06
1405	3.91014E-06
1406	3.90579E-06
1407	3.89924E-06
1408	3.88943E-06
1409	3.87839E-06
1410	3.87156E-06
1411	3.86357E-06
1412	3.85481E-06
1413	3.84472E-06
1414	3.83935E-06
1415	3.83172E-06
1416	3.82251E-06
1417	3.81733E-06
1418	3.81076E-06
1419	3.80313E-06
1420	3.79541E-06
1421	3.78896E-06
1422	3.78203E-06
1423	3.77429E-06
1424	3.76767E-06
1425	3.76239E-06
1426	3.75718E-06
1427	3.75122E-06
1428	3.74419E-06
1429	3.73694E-06
1430	3.73052E-06
1431	3.72248E-06
1432	3.71361E-06
1433	3.70742E-06
1434	3.70154E-06
1435	3.69422E-06
1436	3.6865E-06
1437	3.6786E-06
1438	3.66961E-06
1439	3.66236E-06
1440	3.65297E-06
1441	3.64336E-06
1442	3.63947E-06
1443	3.6334E-06
1444	3.62515E-06
1445	3.61514E-06
1446	3.60677E-06
1447	3.60509E-06
1448	3.602E-06
1449	3.59657E-06
1450	3.58801E-06
1451	3.57883E-06
1452	3.57521E-06
1453	3.56993E-06
1454	3.5627E-06
1455	3.55444E-06
1456	3.5466E-06
1457	3.53951E-06
1458	3.53184E-06
1459	3.52368E-06
1460	3.52138E-06
1461	3.51765E-06
1462	3.512E-06
1463	3.50578E-06
1464	3.50109E-06
1465	3.49686E-06
1466	3.49096E-06
1467	3.48315E-06
1468	3.47516E-06
1469	3.46858E-06
1470	3.46223E-06
1471	3.45719E-06
1472	3.45243E-06
1473	3.44657E-06
1474	3.43967E-06
1475	3.43374E-06
1476	3.42646E-06
1477	3.41694E-06
1478	3.41031E-06
1479	3.40114E-06
1480	3.39278E-06
1481	3.38483E-06
1482	3.37712E-06
1483	3.36908E-06
1484	3.3612E-06
1485	3.35501E-06
1486	3.3488E-06
1487	3.34166E-06
1488	3.33415E-06
1489	3.32764E-06
1490	3.32138E-06
1491	3.31517E-06
1492	3.30828E-06
1493	3.30095E-06
1494	3.2932E-06
1495	3.28692E-06
1496	3.2799E-06
1497	3.27282E-06
1498	3.26624E-06
1499	3.26229E-06
1500	3.25658E-06
1501	3.24879E-06
1502	3.24354E-06
1503	3.23665E-06
1504	3.23092E-06
1505	3.22518E-06
1506	3.21876E-06
1507	3.2144E-06
1508	3.20769E-06
1509	3.20024E-06
1510	3.19301E-06
1511	3.18805E-06
1512	3.18203E-06
1513	3.17528E-06
1514	3.1691E-06
1515	3.16322E-06
1516	3.15758E-06
1517	3.15131E-06
1518	3.14513E-06
1519	3.1392E-06
1520	3.13311E-06
1521	3.12717E-06
1522	3.11951E-06
1523	3.11391E-06
1524	3.10843E-06
1525	3.10278E-06
1526	3.09747E-06
1527	3.0909E-06
1528	3.08314E-06
1529	3.0751E-06
1530	3.06706E-06
1531	3.05906E-06
1532	3.05088E-06
1533	3.04193E-06
1534	3.03527E-06
1535	3.02864E-06
1536	3.0213E-06
1537	3.01614E-06
1538	3.00993E-06
1539	3.00337E-06
1540	2.99743E-06
1541	2.99052E-06
1542	2.98247E-06
1543	2.97363E-06
1544	2.96376E-06
1545	2.95927E-06
1546	2.95261E-06
1547	2.94382E-06
1548	2.93687E-06
1549	2.93043E-06
1550	2.92247E-06
1551	2.91563E-06
1552	2.90879E-06
1553	2.90603E-06
1554	2.9014E-06
1555	2.89448E-06
1556	2.88748E-06
1557	2.87962E-06
1558	2.87433E-06
1559	2.86695E-06
1560	2.86003E-06
1561	2.85227E-06
1562	2.84776E-06
1563	2.84191E-06
1564	2.83471E-06
1565	2.82739E-06
1566	2.82093E-06
1567	2.81306E-06
1568	2.80448E-06
1569	2.79713E-06
1570	2.78832E-06
1571	2.78124E-06
1572	2.77295E-06
1573	2.76346E-06
1574	2.7538E-06
1575	2.74751E-06
1576	2.74017E-06
1577	2.73145E-06
1578	2.72434E-06
1579	2.71572E-06
1580	2.70828E-06
1581	2.7013E-06
1582	2.69381E-06
1583	2.68655E-06
1584	2.68048E-06
1585	2.67442E-06
1586	2.66875E-06
1587	2.66179E-06
1588	2.65584E-06
1589	2.64926E-06
1590	2.64191E-06
1591	2.63585E-06
1592	2.62803E-06
1593	2.62048E-06
1594	2.61223E-06
1595	2.6041E-06
1596	2.59749E-06
1597	2.5914E-06
1598	2.58434E-06
1599	2.57914E-06
1600	2.57298E-06
1601	2.56656E-06
1602	2.55977E-06
1603	2.55293E-06
1604	2.54722E-06
1605	2.53965E-06
1606	2.53086E-06
1607	2.52131E-06
1608	2.51465E-06
1609	2.50786E-06
1610	2.50318E-06
1611	2.49745E-06
1612	2.49212E-06
1613	2.48609E-06
1614	2.48039E-06
1615	2.47292E-06
1616	2.46569E-06
1617	2.4595E-06
1618	2.45368E-06
1619	2.44694E-06
1620	2.44075E-06
1621	2.4352E-06
1622	2.4277E-06
1623	2.41786E-06
1624	2.40867E-06
1625	2.39962E-06
1626	2.39396E-06
1627	2.38598E-06
1628	2.3778E-06
1629	2.37104E-06
1630	2.36538E-06
1631	2.35927E-06
1632	2.35203E-06
1633	2.34289E-06
1634	2.33177E-06
1635	2.3198E-06
1636	2.31312E-06
1637	2.30541E-06
1638	2.29929E-06
1639	2.29418E-06
1640	2.28884E-06
1641	2.28224E-06
1642	2.27615E-06
1643	2.26947E-06
1644	2.26301E-06
1645	2.25655E-06
1646	2.25121E-06
1647	2.24512E-06
1648	2.23882E-06
1649	2.23133E-06
1650	2.22297E-06
1651	2.21481E-06
1652	2.20783E-06
1653	2.20202E-06
1654	2.1961E-06
1655	2.18909E-06
1656	2.1817E-06
1657	2.17944E-06
1658	2.17571E-06
1659	2.17103E-06
1660	2.16578E-06
1661	2.16341E-06
1662	2.16025E-06
1663	2.15623E-06
1664	2.15133E-06
1665	2.14652E-06
1666	2.14317E-06
1667	2.1394E-06
1668	2.13582E-06
1669	2.132E-06
1670	2.12808E-06
1671	2.12414E-06
1672	2.12063E-06
1673	2.11662E-06
1674	2.11247E-06
1675	2.10917E-06
1676	2.1047E-06
1677	2.09963E-06
1678	2.0947E-06
1679	2.09093E-06
1680	2.08658E-06
1681	2.08228E-06
1682	2.07821E-06
1683	2.07606E-06
1684	2.07344E-06
1685	2.07054E-06
1686	2.06691E-06
1687	2.06345E-06
1688	2.05908E-06
1689	2.05428E-06
1690	2.04997E-06
1691	2.04544E-06
1692	2.04038E-06
1693	2.0351E-06
1694	2.03068E-06
1695	2.02513E-06
1696	2.02108E-06
1697	2.01564E-06
1698	2.01053E-06
1699	2.00521E-06
1700	1.99916E-06
1701	1.99376E-06
1702	1.98825E-06
1703	1.98508E-06
1704	1.9805E-06
1705	1.97499E-06
1706	1.97205E-06
1707	1.96808E-06
1708	1.96381E-06
1709	1.96025E-06
1710	1.95596E-06
1711	1.95114E-06
1712	1.9449E-06
1713	1.93985E-06
1714	1.93551E-06
1715	1.93097E-06
1716	1.92596E-06
1717	1.92086E-06
1718	1.91597E-06
1719	1.91191E-06
1720	1.90727E-06
1721	1.90395E-06
1722	1.90022E-06
1723	1.89759E-06
1724	1.89447E-06
1725	1.89165E-06
1726	1.88867E-06
1727	1.88578E-06
1728	1.88211E-06
1729	1.8775E-06
1730	1.87303E-06
1731	1.869E-06
1732	1.86605E-06
1733	1.86288E-06
1734	1.85937E-06
1735	1.8564E-06
1736	1.85335E-06
1737	1.84985E-06
1738	1.84566E-06
1739	1.8419E-06
1740	1.83788E-06
1741	1.83405E-06
1742	1.82971E-06
1743	1.82767E-06
1744	1.8246E-06
1745	1.82069E-06
1746	1.81891E-06
1747	1.81623E-06
1748	1.81286E-06
1749	1.81072E-06
1750	1.80816E-06
1751	1.80468E-06
1752	1.8007E-06
1753	1.79718E-06
1754	1.79327E-06
1755	1.79013E-06
1756	1.78668E-06
1757	1.78323E-06
1758	1.77992E-06
1759	1.77725E-06
1760	1.77396E-06
1761	1.77045E-06
1762	1.76827E-06
1763	1.76587E-06
1764	1.76302E-06
1765	1.76073E-06
1766	1.75816E-06
1767	1.75539E-06
1768	1.75231E-06
1769	1.74864E-06
1770	1.74486E-06
1771	1.74215E-06
1772	1.7392E-06
1773	1.73593E-06
1774	1.73378E-06
1775	1.73076E-06
1776	1.72724E-06
1777	1.72357E-06
1778	1.72052E-06
1779	1.717E-06
1780	1.71358E-06
1781	1.71163E-06
1782	1.70887E-06
1783	1.70552E-06
1784	1.70269E-06
1785	1.69973E-06
1786	1.69703E-06
1787	1.69428E-06
1788	1.69122E-06
1789	1.68822E-06
1790	1.68485E-06
1791	1.6813E-06
1792	1.67803E-06
1793	1.67504E-06
1794	1.67157E-06
1795	1.66882E-06
1796	1.66559E-06
1797	1.66171E-06
1798	1.65791E-06
1799	1.65477E-06
1800	1.65176E-06
1801	1.64881E-06
1802	1.64673E-06
1803	1.64436E-06
1804	1.64164E-06
1805	1.63924E-06
1806	1.63593E-06
1807	1.63252E-06
1808	1.63064E-06
1809	1.62829E-06
1810	1.62615E-06
1811	1.62449E-06
1812	1.62256E-06
1813	1.62006E-06
1814	1.61695E-06
1815	1.61437E-06
1816	1.61189E-06
1817	1.60926E-06
1818	1.60641E-06
1819	1.60419E-06
1820	1.60126E-06
1821	1.59783E-06
1822	1.59462E-06
1823	1.59173E-06
1824	1.58957E-06
1825	1.5868E-06
1826	1.58551E-06
1827	1.58345E-06
1828	1.58062E-06
1829	1.57774E-06
1830	1.57602E-06
1831	1.57376E-06
1832	1.57103E-06
1833	1.5686E-06
1834	1.5669E-06
1835	1.56455E-06
1836	1.56196E-06
1837	1.56076E-06
1838	1.55897E-06
1839	1.55672E-06
1840	1.55447E-06
1841	1.55288E-06
1842	1.55071E-06
1843	1.54796E-06
1844	1.54491E-06
1845	1.54349E-06
1846	1.54147E-06
1847	1.53886E-06
1848	1.53742E-06
1849	1.53566E-06
1850	1.53347E-06
1851	1.53181E-06
1852	1.52971E-06
1853	1.52708E-06
1854	1.52419E-06
1855	1.52225E-06
1856	1.51979E-06
1857	1.51733E-06
1858	1.51528E-06
1859	1.51374E-06
1860	1.51201E-06
1861	1.51032E-06
1862	1.50865E-06
1863	1.50704E-06
1864	1.50519E-06
1865	1.50354E-06
1866	1.50198E-06
1867	1.50056E-06
1868	1.49886E-06
1869	1.49706E-06
1870	1.49537E-06
1871	1.49393E-06
1872	1.4922E-06
1873	1.49055E-06
1874	1.48947E-06
1875	1.48833E-06
1876	1.48703E-06
1877	1.48544E-06
1878	1.4835E-06
1879	1.48158E-06
1880	1.47942E-06
1881	1.47748E-06
1882	1.47606E-06
1883	1.47446E-06
1884	1.47277E-06
1885	1.47123E-06
1886	1.46951E-06
1887	1.46723E-06
1888	1.46543E-06
1889	1.46391E-06
1890	1.46198E-06
1891	1.45981E-06
1892	1.45763E-06
1893	1.45587E-06
1894	1.45394E-06
1895	1.45187E-06
1896	1.45003E-06
1897	1.44832E-06
1898	1.44646E-06
1899	1.44473E-06
1900	1.44299E-06
1901	1.44079E-06
1902	1.43909E-06
1903	1.43787E-06
1904	1.43638E-06
1905	1.4346E-06
1906	1.43279E-06
1907	1.43093E-06
1908	1.42936E-06
1909	1.42773E-06
1910	1.42621E-06
1911	1.42461E-06
1912	1.42282E-06
1913	1.42096E-06
1914	1.41908E-06
1915	1.41735E-06
1916	1.41502E-06
1917	1.4133E-06
1918	1.41135E-06
1919	1.40962E-06
1920	1.40788E-06
1921	1.40588E-06
1922	1.40405E-06
1923	1.40253E-06
1924	1.40079E-06
1925	1.39897E-06
1926	1.39699E-06
1927	1.39528E-06
1928	1.39357E-06
1929	1.39196E-06
1930	1.39023E-06
1931	1.38849E-06
1932	1.38686E-06
1933	1.38491E-06
1934	1.38311E-06
1935	1.38115E-06
1936	1.37962E-06
1937	1.37799E-06
1938	1.37657E-06
1939	1.37484E-06
1940	1.37297E-06
1941	1.37098E-06
1942	1.36913E-06
1943	1.36742E-06
1944	1.36593E-06
1945	1.36409E-06
1946	1.36199E-06
1947	1.35959E-06
1948	1.35761E-06
1949	1.35532E-06
1950	1.35405E-06
1951	1.35246E-06
1952	1.35046E-06
1953	1.34844E-06
1954	1.34627E-06
1955	1.34419E-06
1956	1.34184E-06
1957	1.34041E-06
1958	1.33833E-06
1959	1.33614E-06
1960	1.33463E-06
1961	1.33283E-06
1962	1.33091E-06
1963	1.32931E-06
1964	1.32803E-06
1965	1.32668E-06
1966	1.32532E-06
1967	1.32424E-06
1968	1.32292E-06
1969	1.32124E-06
1970	1.31935E-06
1971	1.31803E-06
1972	1.31627E-06
1973	1.31443E-06
1974	1.31253E-06
1975	1.31034E-06
1976	1.30792E-06
1977	1.30576E-06
1978	1.30427E-06
1979	1.30274E-06
1980	1.30158E-06
1981	1.30008E-06
1982	1.29851E-06
1983	1.29723E-06
1984	1.29567E-06
1985	1.29433E-06
1986	1.2928E-06
1987	1.29124E-06
1988	1.2899E-06
1989	1.28822E-06
1990	1.28718E-06
1991	1.28577E-06
1992	1.28437E-06
1993	1.28297E-06
1994	1.28167E-06
1995	1.28006E-06
1996	1.27828E-06
1997	1.27671E-06
1998	1.27567E-06
1999	1.27427E-06
2000	1.27283E-06
2001	1.27232E-06
2002	1.27146E-06
2003	1.27016E-06
2004	1.26851E-06
2005	1.26767E-06
2006	1.2665E-06
2007	1.26524E-06
2008	1.26399E-06
2009	1.2629E-06
2010	1.26167E-06
2011	1.26049E-06
2012	1.25917E-06
2013	1.25746E-06
2014	1.25537E-06
2015	1.25377E-06
2016	1.2526E-06
2017	1.25111E-06
2018	1.24978E-06
2019	1.24858E-06
2020	1.24712E-06
2021	1.24594E-06
2022	1.2447E-06
2023	1.24348E-06
2024	1.24216E-06
2025	1.24063E-06
2026	1.23914E-06
2027	1.23758E-06
2028	1.23617E-06
2029	1.23476E-06
2030	1.23301E-06
2031	1.2316E-06
2032	1.2301E-06
2033	1.2288E-06
2034	1.22719E-06
2035	1.22552E-06
2036	1.22387E-06
2037	1.22292E-06
2038	1.22169E-06
2039	1.22046E-06
2040	1.2192E-06
2041	1.21789E-06
2042	1.21622E-06
2043	1.2148E-06
2044	1.21353E-06
2045	1.21213E-06
2046	1.21069E-06
2047	1.20959E-06
2048	1.20813E-06
2049	1.20682E-06
2050	1.20618E-06
2051	1.20516E-06
2052	1.20398E-06
2053	1.20282E-06
2054	1.20179E-06
2055	1.20049E-06
2056	1.19887E-06
2057	1.19756E-06
2058	1.19643E-06
2059	1.195E-06
2060	1.19351E-06
2061	1.192E-06
2062	1.19054E-06
2063	1.18911E-06
2064	1.18755E-06
2065	1.18628E-06
2066	1.18476E-06
2067	1.18328E-06
2068	1.18212E-06
2069	1.18075E-06
2070	1.17945E-06
2071	1.17848E-06
2072	1.17738E-06
2073	1.17607E-06
2074	1.17487E-06
2075	1.17371E-06
2076	1.17256E-06
2077	1.17152E-06
2078	1.17088E-06
2079	1.17008E-06
2080	1.16908E-06
2081	1.16826E-06
2082	1.16725E-06
2083	1.16585E-06
2084	1.1645E-06
2085	1.16316E-06
2086	1.16192E-06
2087	1.16056E-06
2088	1.15929E-06
2089	1.15805E-06
2090	1.15663E-06
2091	1.1556E-06
2092	1.15434E-06
2093	1.15303E-06
2094	1.15172E-06
2095	1.1502E-06
2096	1.14838E-06
2097	1.14678E-06
2098	1.14533E-06
2099	1.14417E-06
2100	1.14278E-06
2101	1.14151E-06
2102	1.14026E-06
2103	1.13899E-06
2104	1.13771E-06
2105	1.13618E-06
2106	1.1349E-06
2107	1.13338E-06
2108	1.13185E-06
2109	1.1305E-06
2110	1.12891E-06
2111	1.12719E-06
2112	1.1259E-06
2113	1.12475E-06
2114	1.12341E-06
2115	1.12254E-06
2116	1.12149E-06
2117	1.12027E-06
2118	1.11895E-06
2119	1.11785E-06
2120	1.11639E-06
2121	1.11488E-06
2122	1.11391E-06
2123	1.11271E-06
2124	1.11127E-06
2125	1.10983E-06
2126	1.1082E-06
2127	1.10648E-06
2128	1.10495E-06
2129	1.10348E-06
2130	1.10225E-06
2131	1.10085E-06
2132	1.09979E-06
2133	1.09852E-06
2134	1.09708E-06
2135	1.09577E-06
2136	1.0945E-06
2137	1.09326E-06
2138	1.09209E-06
2139	1.09108E-06
2140	1.08984E-06
2141	1.08873E-06
2142	1.08763E-06
2143	1.08638E-06
2144	1.08521E-06
2145	1.08448E-06
2146	1.08358E-06
2147	1.08245E-06
2148	1.08159E-06
2149	1.08043E-06
2150	1.07906E-06
2151	1.07771E-06
2152	1.07632E-06
2153	1.07507E-06
2154	1.07385E-06
2155	1.07271E-06
2156	1.07152E-06
2157	1.07032E-06
2158	1.06914E-06
2159	1.06781E-06
2160	1.06651E-06
2161	1.06548E-06
2162	1.06428E-06
2163	1.0632E-06
2164	1.06201E-06
2165	1.06083E-06
2166	1.05952E-06
2167	1.05845E-06
2168	1.05713E-06
2169	1.05603E-06
2170	1.05503E-06
2171	1.05403E-06
2172	1.05291E-06
2173	1.05179E-06
2174	1.05069E-06
2175	1.04933E-06
2176	1.04784E-06
2177	1.04643E-06
2178	1.04548E-06
2179	1.04427E-06
2180	1.04337E-06
2181	1.04246E-06
2182	1.04139E-06
2183	1.04036E-06
2184	1.03922E-06
2185	1.03772E-06
2186	1.03593E-06
2187	1.03453E-06
2188	1.03318E-06
2189	1.03193E-06
2190	1.03076E-06
2191	1.02975E-06
2192	1.02875E-06
2193	1.02764E-06
2194	1.02688E-06
2195	1.02597E-06
2196	1.02519E-06
2197	1.02426E-06
2198	1.02304E-06
2199	1.02142E-06
2200	1.02032E-06
2201	1.01929E-06
2202	1.01822E-06
2203	1.01714E-06
2204	1.01596E-06
2205	1.01479E-06
2206	1.0134E-06
2207	1.01254E-06
2208	1.01135E-06
2209	1.00998E-06
2210	1.00943E-06
2211	1.00865E-06
2212	1.00757E-06
2213	1.0069E-06
2214	1.00588E-06
2215	1.00484E-06
2216	1.00381E-06
2217	1.00258E-06
2218	1.00135E-06
2219	1.00034E-06
2220	9.99447E-07
2221	9.98543E-07
2222	9.97531E-07
2223	9.96622E-07
2224	9.95602E-07
2225	9.94337E-07
2226	9.93016E-07
2227	9.92271E-07
2228	9.91456E-07
2229	9.90633E-07
2230	9.89956E-07
2231	9.89064E-07
2232	9.87951E-07
2233	9.87127E-07
2234	9.86113E-07
2235	9.8514E-07
2236	9.84188E-07
2237	9.83079E-07
2238	9.82336E-07
2239	9.81422E-07
2240	9.80508E-07
2241	9.79756E-07
2242	9.78775E-07
2243	9.77847E-07
2244	9.77053E-07
2245	9.76236E-07
2246	9.75293E-07
2247	9.7445E-07
2248	9.73415E-07
2249	9.72624E-07
2250	9.7185E-07
2251	9.71075E-07
2252	9.70392E-07
2253	9.69499E-07
2254	9.68488E-07
2255	9.67522E-07
2256	9.66622E-07
2257	9.65627E-07
2258	9.64739E-07
2259	9.64271E-07
2260	9.63598E-07
2261	9.62857E-07
2262	9.62199E-07
2263	9.615E-07
2264	9.60716E-07
2265	9.59939E-07
2266	9.59209E-07
2267	9.58477E-07
2268	9.57637E-07
2269	9.56776E-07
2270	9.55902E-07
2271	9.55081E-07
2272	9.543E-07
2273	9.53437E-07
2274	9.52566E-07
2275	9.51651E-07
2276	9.50826E-07
2277	9.4974E-07
2278	9.48836E-07
2279	9.48096E-07
2280	9.47403E-07
2281	9.466E-07
2282	9.45825E-07
2283	9.44777E-07
2284	9.436E-07
2285	9.42538E-07
2286	9.41645E-07
2287	9.40743E-07
2288	9.39909E-07
2289	9.39335E-07
2290	9.38555E-07
2291	9.37713E-07
2292	9.37146E-07
2293	9.36324E-07
2294	9.35389E-07
2295	9.34946E-07
2296	9.34264E-07
2297	9.33286E-07
2298	9.32401E-07
2299	9.31486E-07
2300	9.30623E-07
2301	9.29648E-07
2302	9.28871E-07
2303	9.27889E-07
2304	9.27075E-07
2305	9.26136E-07
2306	9.25144E-07
2307	9.24379E-07
2308	9.23731E-07
2309	9.23015E-07
2310	9.22211E-07
2311	9.21671E-07
2312	9.21062E-07
2313	9.20394E-07
2314	9.19783E-07
2315	9.19258E-07
2316	9.18694E-07
2317	9.18242E-07
2318	9.17715E-07
2319	9.17105E-07
2320	9.16379E-07
2321	9.15571E-07
2322	9.14638E-07
2323	9.13716E-07
2324	9.12911E-07
2325	9.12114E-07
2326	9.11391E-07
2327	9.10764E-07
2328	9.09906E-07
2329	9.08982E-07
2330	9.0799E-07
2331	9.06842E-07
2332	9.05577E-07
2333	9.0437E-07
2334	9.03744E-07
2335	9.02855E-07
2336	9.01939E-07
2337	9.01546E-07
2338	9.00997E-07
2339	9.0029E-07
2340	8.9965E-07
2341	8.99234E-07
2342	8.98705E-07
2343	8.98177E-07
2344	8.97727E-07
2345	8.97315E-07
2346	8.96841E-07
2347	8.96337E-07
2348	8.95876E-07
2349	8.95237E-07
2350	8.94544E-07
2351	8.93962E-07
2352	8.93339E-07
2353	8.92662E-07
2354	8.92239E-07
2355	8.91711E-07
2356	8.91195E-07
2357	8.90593E-07
2358	8.89872E-07
2359	8.89124E-07
2360	8.88728E-07
2361	8.88216E-07
2362	8.876E-07
2363	8.87045E-07
2364	8.86469E-07
2365	8.85727E-07
2366	8.84923E-07
2367	8.84587E-07
2368	8.83992E-07
2369	8.83272E-07
2370	8.82629E-07
2371	8.82024E-07
2372	8.81477E-07
2373	8.80912E-07
2374	8.80372E-07
2375	8.79899E-07
2376	8.79409E-07
2377	8.78755E-07
2378	8.78017E-07
2379	8.77502E-07
2380	8.76903E-07
2381	8.76146E-07
2382	8.75553E-07
2383	8.74921E-07
2384	8.74266E-07
2385	8.73781E-07
2386	8.73227E-07
2387	8.72587E-07
2388	8.72077E-07
2389	8.71444E-07
2390	8.7069E-07
2391	8.6983E-07
2392	8.69084E-07
2393	8.68351E-07
2394	8.67657E-07
2395	8.67015E-07
2396	8.66297E-07
2397	8.65789E-07
2398	8.65345E-07
2399	8.64854E-07
2400	8.64299E-07
2401	8.6371E-07
2402	8.62986E-07
2403	8.62203E-07
2404	8.61587E-07
2405	8.60945E-07
2406	8.60572E-07
2407	8.60071E-07
2408	8.59556E-07
2409	8.59166E-07
2410	8.58665E-07
2411	8.58178E-07
2412	8.57627E-07
2413	8.57148E-07
2414	8.56566E-07
2415	8.56069E-07
2416	8.55452E-07
2417	8.54837E-07
2418	8.53998E-07
2419	8.53412E-07
2420	8.52952E-07
2421	8.52414E-07
2422	8.52E-07
2423	8.51509E-07
2424	8.50862E-07
2425	8.50208E-07
2426	8.4976E-07
2427	8.49219E-07
2428	8.48797E-07
2429	8.48275E-07
2430	8.47872E-07
2431	8.47353E-07
2432	8.46833E-07
2433	8.46325E-07
2434	8.45813E-07
2435	8.45158E-07
2436	8.44519E-07
2437	8.43884E-07
2438	8.43288E-07
2439	8.42847E-07
2440	8.42261E-07
2441	8.41595E-07
2442	8.41084E-07
2443	8.40729E-07
2444	8.40324E-07
2445	8.39874E-07
2446	8.39512E-07
2447	8.39102E-07
2448	8.38728E-07
2449	8.38243E-07
2450	8.37764E-07
2451	8.37169E-07
2452	8.36592E-07
2453	8.36001E-07
2454	8.35467E-07
2455	8.34939E-07
2456	8.34534E-07
2457	8.34097E-07
2458	8.33771E-07
2459	8.33309E-07
2460	8.32839E-07
2461	8.32391E-07
2462	8.31791E-07
2463	8.31244E-07
2464	8.30777E-07
2465	8.30385E-07
2466	8.30152E-07
2467	8.29801E-07
2468	8.29452E-07
2469	8.29149E-07
2470	8.28852E-07
2471	8.28415E-07
2472	8.28109E-07
2473	8.27665E-07
2474	8.27232E-07
2475	8.26818E-07
2476	8.26372E-07
2477	8.25906E-07
2478	8.25474E-07
2479	8.24833E-07
2480	8.24143E-07
2481	8.23599E-07
2482	8.23202E-07
2483	8.22777E-07
2484	8.22389E-07
2485	8.22E-07
2486	8.2152E-07
2487	8.21015E-07
2488	8.20518E-07
2489	8.20015E-07
2490	8.19572E-07
2491	8.19196E-07
2492	8.18733E-07
2493	8.18443E-07
2494	8.18007E-07
2495	8.17639E-07
2496	8.17379E-07
2497	8.17065E-07
2498	8.1685E-07
2499	8.1657E-07
2500	8.16295E-07


==> Data/Example3_time,N50-0.2.dat <==
3.65	1
7.3	0.509790421
10.95	0.382680386
14.6	0.330875874
18.25	0.267582923
21.9	0.231138065
25.55	0.195248082
29.2	0.191345111
32.85	0.184296042
36.5	0.174673945
40.15	0.160246
43.8	0.14593412
47.45	0.136027947
51.1	0.130020291
54.75	0.126051158
58.4	0.120283447
62.05	0.110852011
65.7	0.104558393
69.35	0.099956587
73	0.095548719
76.65	0.089456774
80.3	0.086005799
83.95	0.081350349
87.6	0.074181132
91.25	0.06871108
94.9	0.060264587
98.55	0.056521654
102.2	0.055042658
105.85	0.053016473
109.5	0.049629595
113.15	0.044186156
116.8	0.041400656
120.45	0.040009107
124.1	0.037868332
127.75	0.035046715
131.4	0.033702534
135.05	0.03193165
138.7	0.031002589
142.35	0.03034021
146	0.02929879
149.65	0.027498603
153.3	0.02523225
156.95	0.023921471
160.6	0.021934912
164.25	0.020463599
167.9	0.019525062
171.55	0.017951751
175.2	0.016632475
178.85	0.015667761
182.5	0.015258797
186.15	0.014679167
189.8	0.013952727
193.45	0.01338829
197.1	0.01301429
200.75	0.012560247
204.4	0.012274421
208.05	0.0119775
211.7	0.011646045
215.35	0.011411001
219	0.011169486
222.65	0.011023125
226.3	0.010935087
229.95	0.010823176
233.6	0.01064243
237.25	0.010460629
240.9	0.010363208
244.55	0.010239774
248.2	0.010170425
251.85	0.010064456
255.5	0.009949383
259.15	0.009851911
262.8	0.009713769
266.45	0.009572065
270.1	0.009520803
273.75	0.009429925
277.4	0.009312398
281.05	0.009180879
284.7	0.009036864
288.35	0.008978044
292	0.008888215
295.65	0.008823793
299.3	0.008718898
302.95	0.008582781
306.6	0.008514315
310.25	0.008402106
313.9	0.008295761
317.55	0.008206337
321.2	0.008123713
324.85	0.007999777
328.5	0.007866574
332.15	0.007781453
335.8	0.007648179
339.45	0.007436736
343.1	0.007238491
346.75	0.006993614
350.4	0.00689711
354.05	0.006786642
357.7	0.006647286
361.35	0.006509351
365	0.006274544
368.65	0.005900093
372.3	0.005491563
375.95	0.00517306
379.6	0.00489072
383.25	0.004588899
386.9	0.004481945
390.55	0.00431266
394.2	0.004070439
397.85	0.003802557
401.5	0.003698204
405.15	0.003535065
408.8	0.0033936
412.45	0.003190727
416.1	0.003092668
419.75	0.002983689
423.4	0.002838476
427.05	0.002781711
430.7	0.002693886
434.35	0.002595652
438	0.002511937
441.65	0.00241694
445.3	0.002359101
448.95	0.002305761
452.6	0.002244791
456.25	0.002212022
459.9	0.002170339
463.55	0.002114381
467.2	0.002068949
470.85	0.002033975
474.5	0.001992706
478.15	0.001962568
481.8	0.00192769
485.45	0.001906071
489.1	0.001876251
492.75	0.001846304
496.4	0.001831636
500.05	0.001812912
503.7	0.001791572
507.35	0.001771232
511	0.001757832
514.65	0.001741121
518.3	0.00172392
521.95	0.001712698
525.6	0.001700545
529.25	0.001685761
532.9	0.001673031
536.55	0.001664324
540.2	0.001654604
543.85	0.001643548
547.5	0.001635445
551.15	0.001625062
554.8	0.001614732
558.45	0.001604898
562.1	0.001598992
565.75	0.001589305
569.4	0.001574753
573.05	0.001559368
576.7	0.001550897
580.35	0.0015417
584	0.00153372
587.65	0.001523569
591.3	0.001520399
594.95	0.001514597
598.6	0.001504563
602.25	0.001490014
605.9	0.001479169
609.55	0.001465936
613.2	0.001460595
616.85	0.001451983
620.5	0.001440717
624.15	0.001435687
627.8	0.001428972
631.45	0.00142197
635.1	0.001417465
638.75	0.001411977
642.4	0.001406027
646.05	0.001401364
649.7	0.001394639
653.35	0.001389133
657	0.001384262
660.65	0.001379295
664.3	0.001374331
667.95	0.001368582
671.6	0.001362405
675.25	0.001355815
678.9	0.001347304
682.55	0.001339726
686.2	0.001333783
689.85	0.001328563
693.5	0.001322066
697.15	0.001314191
700.8	0.001304722
704.45	0.0012939
708.1	0.001287598
711.75	0.001282334
715.4	0.00127681
719.05	0.001271676
722.7	0.001265257
726.35	0.001260307
730	0.001254687
733.65	0.001248938
737.3	0.001241962
740.95	0.001234343
744.6	0.001227236
748.25	0.001221272
751.9	0.001216128
755.55	0.001209802
759.2	0.001202434
762.85	0.001195607
766.5	0.00118801
770.15	0.00118315
773.8	0.001175874
777.45	0.001165492
781.1	0.001154501
784.75	0.001147587
788.4	0.0011371
792.05	0.001126633
795.7	0.001118811
799.35	0.001109346
803	0.001098775
806.65	0.00109534
810.3	0.001089826
813.95	0.001081115
817.6	0.001071643
821.25	0.001064867
824.9	0.001056601
828.55	0.001047703
832.2	0.001041504
835.85	0.001035878
839.5	0.001029314
843.15	0.001023376
846.8	0.001017003
850.45	0.001008322
854.1	0.00099789
857.75	0.000988975
861.4	0.000980014
865.05	0.000970528
868.7	0.000964555
872.35	0.0009571
876	0.000948363
879.65	0.00094611
883.3	0.000942101
886.95	0.000935209
890.6	0.000925139
894.25	0.000919382
897.9	0.000912136
901.55	0.00090688
905.2	0.000900943
908.85	0.00089472
912.5	0.00088837
916.15	0.00088373
919.8	0.000877332
923.45	0.000870761
927.1	0.000865341
930.75	0.000859595
934.4	0.000854417
938.05	0.000848996
941.7	0.000843904
945.35	0.000839689
949	0.00083532
952.65	0.000830916
956.3	0.000826343
959.95	0.000822414
963.6	0.000820936
967.25	0.000818901
970.9	0.000816787
974.55	0.000815301
978.2	0.000813154
981.85	0.000810225
985.5	0.000808017
989.15	0.000805861
992.8	0.000803847
996.45	0.000801028
1000.1	0.000797896
1003.75	0.000795892
1007.4	0.000793397
1011.05	0.000790381
1014.7	0.000787588
1018.35	0.000784701
1022	0.000782446
1025.65	0.000779842
1029.3	0.000776754
1032.95	0.000773367
1036.6	0.00077119
1040.25	0.000768494
1043.9	0.000766006
1047.55	0.000763161
1051.2	0.00076013
1054.85	0.000757224
1058.5	0.000755588
1062.15	0.000753427
1065.8	0.000750832
1069.45	0.000748332
1073.1	0.000746082
1076.75	0.000742951
1080.4	0.000740056
1084.05	0.000738408
1087.7	0.000736562
1091.35	0.000734464
1095	0.00073328
1098.65	0.000731446
1102.3	0.00072906
1105.95	0.000727829
1109.6	0.000726018
1113.25	0.00072379
1116.9	0.000722194
1120.55	0.000720271
1124.2	0.000719169
1127.85	0.000717652
1131.5	0.000716317
1135.15	0.000714908
1138.8	0.000714042
1142.45	0.000712749
1146.1	0.000710854
1149.75	0.000709304
1153.4	0.000708106
1157.05	0.00070678
1160.7	0.000705373
1164.35	0.000703885
1168	0.000702143
1171.65	0.000700586
1175.3	0.000698723
1178.95	0.000697421
1182.6	0.000695756
1186.25	0.000694143
1189.9	0.000692891
1193.55	0.000691433
1197.2	0.000690243
1200.85	0.000688878
1204.5	0.000687027
1208.15	0.000684981
1211.8	0.000683808
1215.45	0.000682421
1219.1	0.000680717
1222.75	0.000678847
1226.4	0.000676457
1230.05	0.000674423
1233.7	0.000673744
1237.35	0.00067257
1241	0.000670726
1244.65	0.000669147
1248.3	0.000667824
1251.95	0.0006665
1255.6	0.000664869
1259.25	0.000663117
1262.9	0.000662408
1266.55	0.000661339
1270.2	0.000660063
1273.85	0.000659122
1277.5	0.00065781
1281.15	0.00065613
1284.8	0.000654702
1288.45	0.000653814
1292.1	0.000652749
1295.75	0.00065161
1299.4	0.000650271
1303.05	0.000648756
1306.7	0.000647352
1310.35	0.000646109
1314	0.000644955
1317.65	0.000643583
1321.3	0.000642068
1324.95	0.000640966
1328.6	0.000639733
1332.25	0.000638425
1335.9	0.0006372
1339.55	0.000635739
1343.2	0.000634699
1346.85	0.000633491
1350.5	0.000632401
1354.15	0.000631327
1357.8	0.000630028
1361.45	0.000628808
1365.1	0.000627818
1368.75	0.000626699
1372.4	0.000625479
1376.05	0.000624278
1379.7	0.000622927
1383.35	0.000621811
1387	0.000620765
1390.65	0.000619481
1394.3	0.000618169
1397.95	0.00061705
1401.6	0.000616009
1405.25	0.000614964
1408.9	0.000613843
1412.55	0.000612738
1416.2	0.000611597
1419.85	0.000610491
1423.5	0.000609469
1427.15	0.000608539
1430.8	0.000607334
1434.45	0.000605839
1438.1	0.000603976
1441.75	0.000602787
1445.4	0.000601358
1449.05	0.00060042
1452.7	0.000599119
1456.35	0.000597543
1460	0.000596321
1463.65	0.000594787
1467.3	0.000592716
1470.95	0.000590423
1474.6	0.000589296
1478.25	0.00058776
1481.9	0.000586316
1485.55	0.00058575
1489.2	0.000584828
1492.85	0.00058341
1496.5	0.000581567
1500.15	0.000580391
1503.8	0.000579283
1507.45	0.000578549
1511.1	0.000577626
1514.75	0.00057647
1518.4	0.000575139
1522.05	0.000573887
1525.7	0.000572626
1529.35	0.000571247
1533	0.000570028
1536.65	0.00056864
1540.3	0.000567208
1543.95	0.000566034
1547.6	0.000564689
1551.25	0.000563286
1554.9	0.000561681
1558.55	0.000560104
1562.2	0.000558894
1565.85	0.00055757
1569.5	0.000555955
1573.15	0.000554244
1576.8	0.00055286
1580.45	0.000551553
1584.1	0.000549945
1587.75	0.000548548
1591.4	0.000547065
1595.05	0.000545892
1598.7	0.000544719
1602.35	0.000543213
1606	0.000541395
1609.65	0.000539374
1613.3	0.000537302
1616.95	0.000535844
1620.6	0.000533918
1624.25	0.000532383
1627.9	0.000530821
1631.55	0.000529234
1635.2	0.000527651
1638.85	0.000525804
1642.5	0.000524606
1646.15	0.000523012
1649.8	0.000521742
1653.45	0.000520183
1657.1	0.000518525
1660.75	0.000516938
1664.4	0.000515444
1668.05	0.000514044
1671.7	0.000512661
1675.35	0.000511835
1679	0.000510622
1682.65	0.000508982
1686.3	0.000507751
1689.95	0.000506311
1693.6	0.000505012
1697.25	0.000503647
1700.9	0.000502046
1704.55	0.000500205
1708.2	0.000498551
1711.85	0.000496742
1715.5	0.000494657
1719.15	0.00049355
1722.8	0.000492046
1726.45	0.000490391
1730.1	0.000488845
1733.75	0.000487315
1737.4	0.000485299
1741.05	0.000483979
1744.7	0.000482509
1748.35	0.000481047
1752	0.000480067
1755.65	0.000478601
1759.3	0.000476566
1762.95	0.000475246
1766.6	0.000473799
1770.25	0.000472489
1773.9	0.000470998
1777.55	0.000470133
1781.2	0.000468742
1784.85	0.000466957
1788.5	0.000466115
1792.15	0.000464919
1795.8	0.000463337
1799.45	0.000461778
1803.1	0.000459963
1806.75	0.000458276
1810.4	0.000456202
1814.05	0.000454389
1817.7	0.000452507
1821.35	0.000450438
1825	0.000449508
1828.65	0.000447979
1832.3	0.000445674
1835.95	0.000443013
1839.6	0.000440593
1843.25	0.00043865
1846.9	0.000436266
1850.55	0.000433263
1854.2	0.000431401
1857.85	0.000429299
1861.5	0.00042725
1865.15	0.000426476
1868.8	0.000425204
1872.45	0.000423303
1876.1	0.000421098
1879.75	0.000419749
1883.4	0.000418059
1887.05	0.000416299
1890.7	0.000415493
1894.35	0.000414236
1898	0.00041268
1901.65	0.000410834
1905.3	0.000410046
1908.95	0.000408847
1912.6	0.000407078
1916.25	0.000405153
1919.9	0.000403346
1923.55	0.000401383
1927.2	0.000399217
1930.85	0.000397039
1934.5	0.000395041
1938.15	0.000393105
1941.8	0.000390644
1945.45	0.000388915
1949.1	0.000386799
1952.75	0.000385247
1956.4	0.000383443
1960.05	0.000381582
1963.7	0.000379551
1967.35	0.000377859
1971	0.00037612
1974.65	0.000374233
1978.3	0.000372273
1981.95	0.000370304
1985.6	0.000368543
1989.25	0.000366705
1992.9	0.000365048
1996.55	0.00036351
2000.2	0.000361615
2003.85	0.000359151
2007.5	0.000357045
2011.15	0.000355614
2014.8	0.000353946
2018.45	0.000352066
2022.1	0.000349852
2025.75	0.000347732
2029.4	0.000345611
2033.05	0.000344342
2036.7	0.000342576
2040.35	0.000340444
2044	0.00033806
2047.65	0.00033626
2051.3	0.000334242
2054.95	0.000332049
2058.6	0.000330143
2062.25	0.00032887
2065.9	0.000327258
2069.55	0.000325594
2073.2	0.000324479
2076.85	0.000323205
2080.5	0.000321447
2084.15	0.000319618
2087.8	0.000318502
2091.45	0.000317095
2095.1	0.000315376
2098.75	0.000313971
2102.4	0.000312974
2106.05	0.000311618
2109.7	0.000310192
2113.35	0.000308688
2117	0.000307369
2120.65	0.000306167
2124.3	0.000304666
2127.95	0.000303139
2131.6	0.000301468
2135.25	0.000299919
2138.9	0.000298576
2142.55	0.000297158
2146.2	0.000296035
2149.85	0.00029458
2153.5	0.000292952
2157.15	0.000291622
2160.8	0.000290757
2164.45	0.00028962
2168.1	0.00028822
2171.75	0.000286972
2175.4	0.000286011
2179.05	0.000284834
2182.7	0.000283654
2186.35	0.000282528
2190	0.000281364
2193.65	0.000279986
2197.3	0.00027842
2200.95	0.000277252
2204.6	0.000275856
2208.25	0.000274603
2211.9	0.000273341
2215.55	0.000272305
2219.2	0.000271293
2222.85	0.000270231
2226.5	0.000269136
2230.15	0.000268066
2233.8	0.000267087
2237.45	0.000265994
2241.1	0.000265144
2244.75	0.000264286
2248.4	0.000263328
2252.05	0.000262275
2255.7	0.000261302
2259.35	0.000260201
2263	0.000259358
2266.65	0.000258575
2270.3	0.000257857
2273.95	0.000257074
2277.6	0.000256234
2281.25	0.000255474
2284.9	0.000254864
2288.55	0.000254153
2292.2	0.000253375
2295.85	0.000252619
2299.5	0.000251711
2303.15	0.000250859
2306.8	0.00024997
2310.45	0.000248979
2314.1	0.000248151
2317.75	0.000247048
2321.4	0.000245872
2325.05	0.000244802
2328.7	0.000244529
2332.35	0.00024406
2336	0.000243269
2339.65	0.000242135
2343.3	0.000241092
2346.95	0.000240749
2350.6	0.000240231
2354.25	0.000239491
2357.9	0.000238611
2361.55	0.000238125
2365.2	0.000237441
2368.85	0.000236705
2372.5	0.000236055
2376.15	0.000235553
2379.8	0.00023492
2383.45	0.000234119
2387.1	0.000233404
2390.75	0.000232859
2394.4	0.000232191
2398.05	0.000231718
2401.7	0.0002311
2405.35	0.000230476
2409	0.000229857
2412.65	0.000229301
2416.3	0.000228717
2419.95	0.000228127
2423.6	0.000227606
2427.25	0.000226995
2430.9	0.000226463
2434.55	0.000225812
2438.2	0.000225249
2441.85	0.000224557
2445.5	0.000223858
2449.15	0.000223355
2452.8	0.00022282
2456.45	0.000222359
2460.1	0.000221882
2463.75	0.000221315
2467.4	0.000220695
2471.05	0.000220013
2474.7	0.000219329
2478.35	0.000218701
2482	0.000218296
2485.65	0.00021782
2489.3	0.000217357
2492.95	0.000217052
2496.6	0.000216659
2500.25	0.000216155
2503.9	0.000215626
2507.55	0.000215181
2511.2	0.000214652
2514.85	0.000214107
2518.5	0.00021372
2522.15	0.000213259
2525.8	0.000212723
2529.45	0.000212217
2533.1	0.000211687
2536.75	0.000211112
2540.4	0.000210591
2544.05	0.000210074
2547.7	0.000209563
2551.35	0.000209068
2555	0.000208613
2558.65	0.000208184
2562.3	0.000207879
2565.95	0.000207468
2569.6	0.000207036
2573.25	0.000206683
2576.9	0.000206338
2580.55	0.000205937
2584.2	0.000205461
2587.85	0.00020496
2591.5	0.000204512
2595.15	0.000204006
2598.8	0.000203491
2602.45	0.000203176
2606.1	0.000202776
2609.75	0.000202231
2613.4	0.000201717
2617.05	0.000201377
2620.7	0.000200966
2624.35	0.000200535
2628	0.000200075
2631.65	0.000199645
2635.3	0.000199214
2638.95	0.000198847
2642.6	0.000198454
2646.25	0.000198018
2649.9	0.000197611
2653.55	0.000197093
2657.2	0.000196666
2660.85	0.000196275
2664.5	0.000195887
2668.15	0.000195499
2671.8	0.000195037
2675.45	0.000194533
2679.1	0.000194046
2682.75	0.000193606
2686.4	0.000193097
2690.05	0.000192748
2693.7	0.000192447
2697.35	0.000192139
2701	0.000191887
2704.65	0.000191619
2708.3	0.000191266
2711.95	0.000190918
2715.6	0.000190643
2719.25	0.000190369
2722.9	0.000190059
2726.55	0.000189807
2730.2	0.000189492
2733.85	0.000189078
2737.5	0.000188709
2741.15	0.000188379
2744.8	0.000188098
2748.45	0.000187795
2752.1	0.000187512
2755.75	0.000187252
2759.4	0.000187004
2763.05	0.000186759
2766.7	0.000186495
2770.35	0.000186166
2774	0.00018581
2777.65	0.000185601
2781.3	0.000185316
2784.95	0.000184948
2788.6	0.000184692
2792.25	0.000184397
2795.9	0.000184114
2799.55	0.000183825
2803.2	0.000183471
2806.85	0.000183031
2810.5	0.000182578
2814.15	0.000182272
2817.8	0.000181907
2821.45	0.000181544
2825.1	0.00018125
2828.75	0.000180943
2832.4	0.000180596
2836.05	0.000180253
2839.7	0.000179951
2843.35	0.000179609
2847	0.000179324
2850.65	0.000179042
2854.3	0.000178733
2857.95	0.000178543
2861.6	0.000178266
2865.25	0.000177961
2868.9	0.000177723
2872.55	0.000177469
2876.2	0.000177172
2879.85	0.000176813
2883.5	0.000176441
2887.15	0.000176015
2890.8	0.000175609
2894.45	0.000175328
2898.1	0.000174966
2901.75	0.000174546
2905.4	0.000174268
2909.05	0.000173998
2912.7	0.000173663
2916.35	0.000173284
2920	0.000172949
2923.65	0.000172601
2927.3	0.00017221
2930.95	0.000171787
2934.6	0.000171501
2938.25	0.000171125
2941.9	0.000170691
2945.55	0.00017037
2949.2	0.000170047
2952.85	0.000169664
2956.5	0.000169388
2960.15	0.000169095
2963.8	0.000168741
2967.45	0.000168293
2971.1	0.000167873
2974.75	0.000167471
2978.4	0.000167111
2982.05	0.000166716
2985.7	0.000166418
2989.35	0.000165983
2993	0.000165518
2996.65	0.000165157
3000.3	0.000164797
3003.95	0.000164497
3007.6	0.000164181
3011.25	0.000163853
3014.9	0.000163621
3018.55	0.000163292
3022.2	0.000162841
3025.85	0.000162413
3029.5	0.000162173
3033.15	0.000161847
3036.8	0.000161431
3040.45	0.000161076
3044.1	0.000160737
3047.75	0.000160318
3051.4	0.000159925
3055.05	0.000159476
3058.7	0.000159107
3062.35	0.000158739
3066	0.000158564
3069.65	0.000158279
3073.3	0.000157876
3076.95	0.000157427
3080.6	0.000157062
3084.25	0.000156671
3087.9	0.000156244
3091.55	0.00015605
3095.2	0.000155766
3098.85	0.00015541
3102.5	0.000155141
3106.15	0.000154884
3109.8	0.000154629
3113.45	0.000154311
3117.1	0.000153936
3120.75	0.00015353
3124.4	0.000153196
3128.05	0.000152847
3131.7	0.000152468
3135.35	0.000152167
3139	0.000151794
3142.65	0.000151377
3146.3	0.000150977
3149.95	0.000150638
3153.6	0.000150333
3157.25	0.00015002
3160.9	0.000149664
3164.55	0.000149297
3168.2	0.000148907
3171.85	0.000148644
3175.5	0.000148322
3179.15	0.000147961
3182.8	0.000147606
3186.45	0.000147239
3190.1	0.000146811
3193.75	0.000146392
3197.4	0.000146088
3201.05	0.000145723
3204.7	0.000145401
3208.35	0.000145051
3212	0.000144839
3215.65	0.00014452
3219.3	0.000144063
3222.95	0.000143695
3226.6	0.00014339
3230.25	0.000142998
3233.9	0.000142641
3237.55	0.000142263
3241.2	0.000141934
3244.85	0.00014166
3248.5	0.000141365
3252.15	0.000141069
3255.8	0.000140816
3259.45	0.000140508
3263.1	0.000140133
3266.75	0.000139779
3270.4	0.000139475
3274.05	0.000139183
3277.7	0.000138949
3281.35	0.000138681
3285	0.000138409
3288.65	0.000138124
3292.3	0.000137855
3295.95	0.000137537
3299.6	0.000137204
3303.25	0.000136932
3306.9	0.000136646
3310.55	0.000136293
3314.2	0.000135888
3317.85	0.000135534
3321.5	0.000135259
3325.15	0.000134946
3328.8	0.000134694
3332.45	0.000134467
3336.1	0.00013421
3339.75	0.00013396
3343.4	0.000133701
3347.05	0.000133439
3350.7	0.000133194
3354.35	0.000132913
3358	0.000132658
3361.65	0.000132338
3365.3	0.000132046
3368.95	0.000131662
3372.6	0.000131338
3376.25	0.000131169
3379.9	0.000130929
3383.55	0.000130658
3387.2	0.000130465
3390.85	0.000130329
3394.5	0.000130141
3398.15	0.000129895
3401.8	0.00012965
3405.45	0.000129421
3409.1	0.000129143
3412.75	0.00012888
3416.4	0.000128616
3420.05	0.000128346
3423.7	0.000128067
3427.35	0.000127884
3431	0.000127649
3434.65	0.000127443
3438.3	0.000127208
3441.95	0.000127016
3445.6	0.000126748
3449.25	0.000126367
3452.9	0.000126022
3456.55	0.000125769
3460.2	0.000125516
3463.85	0.000125314
3467.5	0.000125083
3471.15	0.000124819
3474.8	0.000124526
3478.45	0.000124222
3482.1	0.00012389
3485.75	0.000123566
3489.4	0.00012335
3493.05	0.000123086
3496.7	0.0001228
3500.35	0.000122635
3504	0.000122422
3507.65	0.000122142
3511.3	0.000121947
3514.95	0.000121706
3518.6	0.000121434
3522.25	0.000121202
3525.9	0.000121037
3529.55	0.000120795
3533.2	0.000120485
3536.85	0.000120262
3540.5	0.000120097
3544.15	0.000119909
3547.8	0.000119659
3551.45	0.000119401
3555.1	0.000119118
3558.75	0.000118788
3562.4	0.000118556
3566.05	0.000118343
3569.7	0.000118174
3573.35	0.000117989
3577	0.000117848
3580.65	0.000117663
3584.3	0.000117442
3587.95	0.000117199
3591.6	0.000116996
3595.25	0.000116759
3598.9	0.000116572
3602.55	0.000116396
3606.2	0.000116189
3609.85	0.000115959
3613.5	0.000115724
3617.15	0.000115468
3620.8	0.000115256
3624.45	0.000114997
3628.1	0.000114732
3631.75	0.000114488
3635.4	0.000114291
3639.05	0.000114132
3642.7	0.000113957
3646.35	0.000113792
3650	0.00011363
3653.65	0.00011343
3657.3	0.000113184
3660.95	0.000112915
3664.6	0.000112671
3668.25	0.000112442
3671.9	0.000112243
3675.55	0.000112047
3679.2	0.000111825
3682.85	0.00011168
3686.5	0.000111489
3690.15	0.000111272
3693.8	0.00011107
3697.45	0.00011087
3701.1	0.000110659
3704.75	0.000110435
3708.4	0.000110236
3712.05	0.000110032
3715.7	0.000109869
3719.35	0.000109727
3723	0.000109593
3726.65	0.000109454
3730.3	0.00010928
3733.95	0.000109124
3737.6	0.000108968
3741.25	0.000108802
3744.9	0.000108738
3748.55	0.000108639
3752.2	0.000108494
3755.85	0.000108317
3759.5	0.000108193
3763.15	0.000108048
3766.8	0.000107875
3770.45	0.000107673
3774.1	0.000107484
3777.75	0.000107249
3781.4	0.000107143
3785.05	0.000106985
3788.7	0.000106768
3792.35	0.000106526
3796	0.000106305
3799.65	0.00010614
3803.3	0.000105945
3806.95	0.000105805
3810.6	0.000105668
3814.25	0.000105508
3817.9	0.000105342
3821.55	0.000105192
3825.2	0.000105023
3828.85	0.000104847
3832.5	0.000104683
3836.15	0.000104554
3839.8	0.000104373
3843.45	0.000104158
3847.1	0.000103947
3850.75	0.000103789
3854.4	0.000103628
3858.05	0.00010346
3861.7	0.000103314
3865.35	0.00010322
3869	0.000103085
3872.65	0.000102915
3876.3	0.000102778
3879.95	0.000102635
3883.6	0.000102485
3887.25	0.00010229
3890.9	0.000102063
3894.55	0.000101948
3898.2	0.000101802
3901.85	0.000101653
3905.5	0.000101526
3909.15	0.000101435
3912.8	0.000101303
3916.45	0.000101134
3920.1	0.000101017
3923.75	0.000100906
3927.4	0.000100802
3931.05	0.000100671
3934.7	0.000100532
3938.35	0.0001004
3942	0.0001003
3945.65	0.000100192
3949.3	0.000100118
3952.95	0.000100014
3956.6	9.99106E-05
3960.25	9.98132E-05
3963.9	9.97063E-05
3967.55	9.95909E-05
3971.2	9.94661E-05
3974.85	9.93263E-05
3978.5	9.91855E-05
3982.15	9.90943E-05
3985.8	9.89749E-05
3989.45	9.88355E-05
3993.1	9.87318E-05
3996.75	9.86026E-05
4000.4	9.84984E-05
4004.05	9.83943E-05
4007.7	9.83034E-05
4011.35	9.81898E-05
4015	9.80552E-05
4018.65	9.78983E-05
4022.3	9.77462E-05
4025.95	9.75604E-05
4029.6	9.73657E-05
4033.25	9.73045E-05
4036.9	9.71994E-05
4040.55	9.70399E-05
4044.2	9.69022E-05
4047.85	9.67982E-05
4051.5	9.67105E-05
4055.15	9.66058E-05
4058.8	9.64846E-05
4062.45	9.63806E-05
4066.1	9.62528E-05
4069.75	9.61118E-05
4073.4	9.59983E-05
4077.05	9.58725E-05
4080.7	9.57407E-05
4084.35	9.56193E-05
4088	9.54917E-05
4091.65	9.53403E-05
4095.3	9.51804E-05
4098.95	9.51332E-05
4102.6	9.50469E-05
4106.25	9.48984E-05
4109.9	9.46836E-05
4113.55	9.44733E-05
4117.2	9.43569E-05
4120.85	9.42129E-05
4124.5	9.40509E-05
4128.15	9.38888E-05
4131.8	9.37512E-05
4135.45	9.36367E-05
4139.1	9.34808E-05
4142.75	9.33236E-05
4146.4	9.31919E-05
4150.05	9.30828E-05
4153.7	9.29588E-05
4157.35	9.27812E-05
4161	9.26093E-05
4164.65	9.25508E-05
4168.3	9.24569E-05
4171.95	9.23199E-05
4175.6	9.21642E-05
4179.25	9.20409E-05
4182.9	9.19188E-05
4186.55	9.17933E-05
4190.2	9.16431E-05
4193.85	9.15381E-05
4197.5	9.14098E-05
4201.15	9.12779E-05
4204.8	9.1225E-05
4208.45	9.11447E-05
4212.1	9.10186E-05
4215.75	9.0864E-05
4219.4	9.079E-05
4223.05	9.06872E-05
4226.7	9.05493E-05
4230.35	9.04423E-05
4234	9.03502E-05
4237.65	9.0206E-05
4241.3	9.00307E-05
4244.95	8.99428E-05
4248.6	8.98458E-05
4252.25	8.97254E-05
4255.9	8.9643E-05
4259.55	8.95442E-05
4263.2	8.94239E-05
4266.85	8.93041E-05
4270.5	8.92312E-05
4274.15	8.91279E-05
4277.8	8.8994E-05
4281.45	8.88536E-05
4285.1	8.8724E-05
4288.75	8.8593E-05
4292.4	8.84921E-05
4296.05	8.83772E-05
4299.7	8.82848E-05
4303.35	8.81593E-05
4307	8.802E-05
4310.65	8.78854E-05
4314.3	8.77445E-05
4317.95	8.76741E-05
4321.6	8.75653E-05
4325.25	8.74151E-05
4328.9	8.73034E-05
4332.55	8.7194E-05
4336.2	8.70826E-05
4339.85	8.69679E-05
4343.5	8.68337E-05
4347.15	8.67314E-05
4350.8	8.65991E-05
4354.45	8.65025E-05
4358.1	8.639E-05
4361.75	8.62652E-05
4365.4	8.61382E-05
4369.05	8.60009E-05
4372.7	8.58805E-05
4376.35	8.57861E-05
4380	8.56713E-05
4383.65	8.55476E-05
4387.3	8.54333E-05
4390.95	8.53259E-05
4394.6	8.52392E-05
4398.25	8.51291E-05
4401.9	8.50205E-05
4405.55	8.49166E-05
4409.2	8.47942E-05
4412.85	8.46662E-05
4416.5	8.45488E-05
4420.15	8.44755E-05
4423.8	8.43718E-05
4427.45	8.4241E-05
4431.1	8.40844E-05
4434.75	8.40047E-05
4438.4	8.38881E-05
4442.05	8.37398E-05
4445.7	8.36131E-05
4449.35	8.35389E-05
4453	8.34323E-05
4456.65	8.32889E-05
4460.3	8.31784E-05
4463.95	8.30759E-05
4467.6	8.29663E-05
4471.25	8.28442E-05
4474.9	8.2728E-05
4478.55	8.25919E-05
4482.2	8.24474E-05
4485.85	8.22833E-05
4489.5	8.21343E-05
4493.15	8.20234E-05
4496.8	8.19207E-05
4500.45	8.17826E-05
4504.1	8.16531E-05
4507.75	8.15144E-05
4511.4	8.14842E-05
4515.05	8.14304E-05
4518.7	8.13413E-05
4522.35	8.12123E-05
4526	8.10636E-05
4529.65	8.1E-05
4533.3	8.09216E-05
4536.95	8.08141E-05
4540.6	8.06848E-05
4544.25	8.0595E-05
4547.9	8.05166E-05
4551.55	8.04273E-05
4555.2	8.03587E-05
4558.85	8.0284E-05
4562.5	8.02258E-05
4566.15	8.01527E-05
4569.8	8.00479E-05
4573.45	7.99276E-05
4577.1	7.98073E-05
4580.75	7.96961E-05
4584.4	7.96031E-05
4588.05	7.94974E-05
4591.7	7.93629E-05
4595.35	7.92395E-05
4599	7.91129E-05
4602.65	7.90174E-05
4606.3	7.89191E-05
4609.95	7.87969E-05
4613.6	7.86855E-05
4617.25	7.85684E-05
4620.9	7.84901E-05
4624.55	7.84134E-05
4628.2	7.83258E-05
4631.85	7.82309E-05
4635.5	7.81444E-05
4639.15	7.80206E-05
4642.8	7.7885E-05
4646.45	7.77313E-05
4650.1	7.7682E-05
4653.75	7.76049E-05
4657.4	7.74865E-05
4661.05	7.73362E-05
4664.7	7.72468E-05
4668.35	7.71265E-05
4672	7.7004E-05
4675.65	7.68935E-05
4679.3	7.67993E-05
4682.95	7.66834E-05
4686.6	7.65633E-05
4690.25	7.64678E-05
4693.9	7.63753E-05
4697.55	7.62812E-05
4701.2	7.61763E-05
4704.85	7.60764E-05
4708.5	7.59623E-05
4712.15	7.58436E-05
4715.8	7.57519E-05
4719.45	7.56655E-05
4723.1	7.55703E-05
4726.75	7.54814E-05
4730.4	7.53677E-05
4734.05	7.52743E-05
4737.7	7.51573E-05
4741.35	7.50388E-05
4745	7.49166E-05
4748.65	7.47962E-05
4752.3	7.46948E-05
4755.95	7.45622E-05
4759.6	7.44454E-05
4763.25	7.43784E-05
4766.9	7.42884E-05
4770.55	7.417E-05
4774.2	7.40515E-05
4777.85	7.39449E-05
4781.5	7.3836E-05
4785.15	7.36956E-05
4788.8	7.35694E-05
4792.45	7.35009E-05
4796.1	7.33965E-05
4799.75	7.32499E-05
4803.4	7.3147E-05
4807.05	7.30285E-05
4810.7	7.29208E-05
4814.35	7.28047E-05
4818	7.26916E-05
4821.65	7.26041E-05
4825.3	7.24925E-05
4828.95	7.23872E-05
4832.6	7.23015E-05
4836.25	7.2197E-05
4839.9	7.20721E-05
4843.55	7.1948E-05
4847.2	7.18897E-05
4850.85	7.18114E-05
4854.5	7.17206E-05
4858.15	7.16295E-05
4861.8	7.15762E-05
4865.45	7.15089E-05
4869.1	7.14132E-05
4872.75	7.1301E-05
4876.4	7.12306E-05
4880.05	7.11479E-05
4883.7	7.10445E-05
4887.35	7.09703E-05
4891	7.08746E-05
4894.65	7.07549E-05
4898.3	7.06422E-05
4901.95	7.05624E-05
4905.6	7.04533E-05
4909.25	7.03522E-05
4912.9	7.03069E-05
4916.55	7.02412E-05
4920.2	7.01466E-05
4923.85	7.00425E-05
4927.5	6.99684E-05
4931.15	6.98949E-05
4934.8	6.98188E-05
4938.45	6.97333E-05
4942.1	6.96647E-05
4945.75	6.95806E-05
4949.4	6.94864E-05
4953.05	6.94279E-05
4956.7	6.93499E-05
4960.35	6.92565E-05
4964	6.91868E-05
4967.65	6.91301E-05
4971.3	6.90539E-05
4974.95	6.8973E-05
4978.6	6.89448E-05
4982.25	6.88971E-05
4985.9	6.88252E-05
4989.55	6.87538E-05
4993.2	6.86931E-05
4996.85	6.86394E-05
5000.5	6.85775E-05
5004.15	6.85038E-05
5007.8	6.84359E-05
5011.45	6.83709E-05
5015.1	6.83196E-05
5018.75	6.8256E-05
5022.4	6.8191E-05
5026.05	6.81223E-05
5029.7	6.80567E-05
5033.35	6.79907E-05
5037	6.79482E-05
5040.65	6.78949E-05
5044.3	6.78345E-05
5047.95	6.77717E-05
5051.6	6.7718E-05
5055.25	6.76514E-05
5058.9	6.76036E-05
5062.55	6.75447E-05
5066.2	6.75026E-05
5069.85	6.74468E-05
5073.5	6.73951E-05
5077.15	6.73483E-05
5080.8	6.72984E-05
5084.45	6.72464E-05
5088.1	6.72059E-05
5091.75	6.71763E-05
5095.4	6.71364E-05
5099.05	6.70898E-05
5102.7	6.70441E-05
5106.35	6.69892E-05
5110	6.69326E-05
5113.65	6.68745E-05
5117.3	6.6844E-05
5120.95	6.67988E-05
5124.6	6.67408E-05
5128.25	6.66812E-05
5131.9	6.6618E-05
5135.55	6.65553E-05
5139.2	6.64863E-05
5142.85	6.64306E-05
5146.5	6.63798E-05
5150.15	6.63285E-05
5153.8	6.62874E-05
5157.45	6.624E-05
5161.1	6.61936E-05
5164.75	6.61505E-05
5168.4	6.60957E-05
5172.05	6.60455E-05
5175.7	6.59885E-05
5179.35	6.59461E-05
5183	6.58814E-05
5186.65	6.57882E-05
5190.3	6.56939E-05
5193.95	6.56445E-05
5197.6	6.55865E-05
5201.25	6.55107E-05
5204.9	6.54539E-05
5208.55	6.53872E-05
5212.2	6.53422E-05
5215.85	6.52815E-05
5219.5	6.52051E-05
5223.15	6.51746E-05
5226.8	6.51291E-05
5230.45	6.50663E-05
5234.1	6.50164E-05
5237.75	6.49688E-05
5241.4	6.49234E-05
5245.05	6.48648E-05
5248.7	6.48054E-05
5252.35	6.47641E-05
5256	6.47086E-05
5259.65	6.46617E-05
5263.3	6.46097E-05
5266.95	6.45587E-05
5270.6	6.4495E-05
5274.25	6.44116E-05
5277.9	6.43193E-05
5281.55	6.42971E-05
5285.2	6.42568E-05
5288.85	6.41899E-05
5292.5	6.4099E-05
5296.15	6.40474E-05
5299.8	6.39978E-05
5303.45	6.39372E-05
5307.1	6.38747E-05
5310.75	6.3822E-05
5314.4	6.3758E-05
5318.05	6.36795E-05
5321.7	6.36421E-05
5325.35	6.35893E-05
5329	6.35269E-05
5332.65	6.34719E-05
5336.3	6.34606E-05
5339.95	6.34396E-05
5343.6	6.3401E-05
5347.25	6.33353E-05
5350.9	6.32488E-05
5354.55	6.31798E-05
5358.2	6.31284E-05
5361.85	6.30741E-05
5365.5	6.30198E-05
5369.15	6.29666E-05
5372.8	6.29039E-05
5376.45	6.28434E-05
5380.1	6.27874E-05
5383.75	6.27366E-05
5387.4	6.26915E-05
5391.05	6.26448E-05
5394.7	6.25848E-05
5398.35	6.25239E-05
5402	6.24899E-05
5405.65	6.24467E-05
5409.3	6.24085E-05
5412.95	6.23597E-05
5416.6	6.23124E-05
5420.25	6.22782E-05
5423.9	6.22377E-05
5427.55	6.21941E-05
5431.2	6.21469E-05
5434.85	6.20937E-05
5438.5	6.20491E-05
5442.15	6.20034E-05
5445.8	6.19558E-05
5449.45	6.19027E-05
5453.1	6.18442E-05
5456.75	6.1812E-05
5460.4	6.17711E-05
5464.05	6.1721E-05
5467.7	6.16679E-05
5471.35	6.16108E-05
5475	6.15513E-05


==> Data/Example3_time,N50-1.dat <==
3.51	1
7.02	0.606806695
10.53	0.305953354
14.04	0.229579374
17.55	0.197813362
21.06	0.148956671
24.57	0.127775446
28.08	0.097683132
31.59	0.066551715
35.1	0.058300514
38.61	0.047517288
42.12	0.038804535
45.63	0.034209915
49.14	0.032439511
52.65	0.030265389
56.16	0.026771605
59.67	0.023427814
63.18	0.021003049
66.69	0.018864106
70.2	0.016449889
73.71	0.015034284
77.22	0.014132787
80.73	0.013136794
84.24	0.011723387
87.75	0.010734423
91.26	0.009839406
94.77	0.009503682
98.28	0.008941351
101.79	0.008198524
105.3	0.007441828
108.81	0.006408853
112.32	0.005942569
115.83	0.005643612
119.34	0.00546778
122.85	0.005239055
126.36	0.004961073
129.87	0.004584661
133.38	0.004351778
136.89	0.004118578
140.4	0.004033626
143.91	0.003884214
147.42	0.003633898
150.93	0.003536108
154.44	0.003490022
157.95	0.003414169
161.46	0.003346631
164.97	0.003254235
168.48	0.003207615
171.99	0.003140043
175.5	0.003091498
179.01	0.003028929
182.52	0.002979596
186.03	0.002940415
189.54	0.002921242
193.05	0.00289227
196.56	0.002856717
200.07	0.002849162
203.58	0.002835007
207.09	0.002808055
210.6	0.002756385
214.11	0.002699589
217.62	0.00268372
221.13	0.002656399
224.64	0.00263169
228.15	0.002598531
231.66	0.00257844
235.17	0.002553343
238.68	0.002534451
242.19	0.002515986
245.7	0.002484935
249.21	0.00245358
252.72	0.002406287
256.23	0.002382088
259.74	0.002350879
263.25	0.002328805
266.76	0.002312707
270.27	0.002290024
273.78	0.00226785
277.29	0.002245481
280.8	0.002211654
284.31	0.002192299
287.82	0.002161077
291.33	0.002120335
294.84	0.002101375
298.35	0.002090847
301.86	0.002075764
305.37	0.002058486
308.88	0.002041541
312.39	0.002019747
315.9	0.002003124
319.41	0.001982901
322.92	0.001967479
326.43	0.001949588
329.94	0.001930298
333.45	0.00190297
336.96	0.00186928
340.47	0.00183959
343.98	0.001829779
347.49	0.001812725
351	0.001785787
354.51	0.001748389
358.02	0.001719309
361.53	0.00168353
365.04	0.001644233
368.55	0.001599716
372.06	0.001540864
375.57	0.0014851
379.08	0.001433347
382.59	0.001401874
386.1	0.001359944
389.61	0.001313102
393.12	0.00125941
396.63	0.001245966
400.14	0.001224729
403.65	0.001190356
407.16	0.001147127
410.67	0.001127578
414.18	0.001094674
417.69	0.001047946
421.2	0.001016544
424.71	0.000984582
428.22	0.000966182
431.73	0.000945415
435.24	0.000918671
438.75	0.000901829
442.26	0.000885854
445.77	0.0008709
449.28	0.000856538
452.79	0.000844104
456.3	0.000828817
459.81	0.000820456
463.32	0.000806885
466.83	0.000787177
470.34	0.000762361
473.85	0.000753312
477.36	0.000739111
480.87	0.000725505
484.38	0.000711412
487.89	0.000703023
491.4	0.000693501
494.91	0.000684185
498.42	0.000672084
501.93	0.000657973
505.44	0.000646864
508.95	0.000632475
512.46	0.000620224
515.97	0.000610534
519.48	0.000603282
522.99	0.000594455
526.5	0.000587889
530.01	0.000582251
533.52	0.000575568
537.03	0.000568102
540.54	0.000561927
544.05	0.000557915
547.56	0.000553043
551.07	0.000548708
554.58	0.000543462
558.09	0.00053685
561.6	0.000532501
565.11	0.000526848
568.62	0.000520285
572.13	0.000513242
575.64	0.000510554
579.15	0.000507088
582.66	0.000502643
586.17	0.000500838
589.68	0.000497911
593.19	0.000494466
596.7	0.000490626
600.21	0.000486868
603.72	0.000483594
607.23	0.000479336
610.74	0.000475066
614.25	0.000471265
617.76	0.000467247
621.27	0.000463631
624.78	0.00045974
628.29	0.000457621
631.8	0.000455013
635.31	0.000452071
638.82	0.000449939
642.33	0.000447615
645.84	0.000445145
649.35	0.000442022
652.86	0.000440318
656.37	0.000438212
659.88	0.000436398
663.39	0.000434319
666.9	0.000433368
670.41	0.000431768
673.92	0.000429303
677.43	0.000425886
680.94	0.000423693
684.45	0.000420917
687.96	0.000418876
691.47	0.00041659
694.98	0.000414639
698.49	0.000412298
702	0.000410296
705.51	0.000407778
709.02	0.000406598
712.53	0.000405169
716.04	0.000403885
719.55	0.000402477
723.06	0.000400676
726.57	0.000398187
730.08	0.000395612
733.59	0.0003926
737.1	0.000390997
740.61	0.000388757
744.12	0.000386262
747.63	0.000384453
751.14	0.000382811
754.65	0.000381087
758.16	0.000379166
761.67	0.000377168
765.18	0.000375305
768.69	0.000374412
772.2	0.000373103
775.71	0.000371325
779.22	0.000369206
782.73	0.000367958
786.24	0.000366044
789.75	0.000363089
793.26	0.000360453
796.77	0.000359446
800.28	0.000357789
803.79	0.000355314
807.3	0.000352491
810.81	0.000349584
814.32	0.000348201
817.83	0.000346326
821.34	0.000343475
824.85	0.000340714
828.36	0.000339247
831.87	0.000337463
835.38	0.000336363
838.89	0.0003347
842.4	0.000332718
845.91	0.000330311
849.42	0.000329304
852.93	0.000327766
856.44	0.000325528
859.95	0.000322821
863.46	0.00032132
866.97	0.000318957
870.48	0.000316083
873.99	0.000314123
877.5	0.00031166
881.01	0.00030863
884.52	0.000305129
888.03	0.000303396
891.54	0.000300542
895.05	0.000296823
898.56	0.000294436
902.07	0.000292932
905.58	0.000290865
909.09	0.000288581
912.6	0.000286418
916.11	0.000284236
919.62	0.000282158
923.13	0.000279836
926.64	0.000278889
930.15	0.000277692
933.66	0.000275969
937.17	0.000274534
940.68	0.000273044
944.19	0.000271539
947.7	0.000269823
951.21	0.00026807
954.72	0.000266971
958.23	0.000265538
961.74	0.000264125
965.25	0.000262862
968.76	0.000261631
972.27	0.000260062
975.78	0.000258516
979.29	0.00025693
982.8	0.000255179
986.31	0.000254525
989.82	0.000253479
993.33	0.000251974
996.84	0.000250415
1000.35	0.000249661
1003.86	0.000248587
1007.37	0.000247436
1010.88	0.000246165
1014.39	0.000245073
1017.9	0.000244246
1021.41	0.000243283
1024.92	0.00024266
1028.43	0.000241909
1031.94	0.000241132
1035.45	0.00024025
1038.96	0.00023937
1042.47	0.00023887
1045.98	0.000238149
1049.49	0.000237171
1053	0.0002364
1056.51	0.000235497
1060.02	0.00023491
1063.53	0.000234258
1067.04	0.00023348
1070.55	0.000232783
1074.06	0.000232049
1077.57	0.00023118
1081.08	0.000230482
1084.59	0.00022966
1088.1	0.000228792
1091.61	0.000228053
1095.12	0.000227317
1098.63	0.00022642
1102.14	0.000225888
1105.65	0.000225307
1109.16	0.000224613
1112.67	0.000223952
1116.18	0.000223229
1119.69	0.000222557
1123.2	0.000221976
1126.71	0.000221566
1130.22	0.000221041
1133.73	0.000220554
1137.24	0.000220131
1140.75	0.000219712
1144.26	0.000219299
1147.77	0.000218783
1151.28	0.000218177
1154.79	0.000217758
1158.3	0.000217213
1161.81	0.000216661
1165.32	0.000216308
1168.83	0.000215925
1172.34	0.00021544
1175.85	0.000215076
1179.36	0.000214671
1182.87	0.000214253
1186.38	0.000213897
1189.89	0.000213698
1193.4	0.000213372
1196.91	0.000212871
1200.42	0.000212353
1203.93	0.000212001
1207.44	0.0002116
1210.95	0.000211111
1214.46	0.000210829
1217.97	0.000210437
1221.48	0.000209962
1224.99	0.000209636
1228.5	0.000209196
1232.01	0.000208693
1235.52	0.000208279
1239.03	0.000207917
1242.54	0.000207551
1246.05	0.000207204
1249.56	0.000206832
1253.07	0.000206436
1256.58	0.000206029
1260.09	0.000205655
1263.6	0.000205203
1267.11	0.000205099
1270.62	0.000204913
1274.13	0.000204622
1277.64	0.000204217
1281.15	0.000203873
1284.66	0.000203512
1288.17	0.00020302
1291.68	0.000202421
1295.19	0.000201943
1298.7	0.000201652
1302.21	0.000201526
1305.72	0.000201324
1309.23	0.000201076
1312.74	0.000200876
1316.25	0.00020066
1319.76	0.000200445
1323.27	0.000200121
1326.78	0.000199673
1330.29	0.000199334
1333.8	0.000198899
1337.31	0.000198385
1340.82	0.000197996
1344.33	0.000197527
1347.84	0.000197095
1351.35	0.000196722
1354.86	0.000196294
1358.37	0.000195761
1361.88	0.000195299
1365.39	0.000195004
1368.9	0.00019467
1372.41	0.000194356
1375.92	0.000194198
1379.43	0.000193989
1382.94	0.000193731
1386.45	0.000193434
1389.96	0.000193101
1393.47	0.000192659
1396.98	0.00019216
1400.49	0.000191815
1404	0.00019167
1407.51	0.000191427
1411.02	0.000191052
1414.53	0.000190629
1418.04	0.000190317
1421.55	0.000189963
1425.06	0.000189575
1428.57	0.00018932
1432.08	0.00018901
1435.59	0.000188683
1439.1	0.000188513
1442.61	0.000188276
1446.12	0.000187966
1449.63	0.000187612
1453.14	0.000187381
1456.65	0.00018701
1460.16	0.00018664
1463.67	0.000186502
1467.18	0.000186289
1470.69	0.000186007
1474.2	0.000185698
1477.71	0.000185534
1481.22	0.000185295
1484.73	0.000185
1488.24	0.000184732
1491.75	0.000184614
1495.26	0.000184416
1498.77	0.000184107
1502.28	0.000183711
1505.79	0.000183505
1509.3	0.000183184
1512.81	0.000182748
1516.32	0.000182331
1519.83	0.000181993
1523.34	0.000181633
1526.85	0.000181337
1530.36	0.000181031
1533.87	0.000180708
1537.38	0.000180303
1540.89	0.000179936
1544.4	0.000179595
1547.91	0.000179277
1551.42	0.000179054
1554.93	0.000178762
1558.44	0.000178444
1561.95	0.000178159
1565.46	0.000177861
1568.97	0.000177603
1572.48	0.000177338
1575.99	0.000177081
1579.5	0.000176774
1583.01	0.000176554
1586.52	0.000176316
1590.03	0.000176018
1593.54	0.000175781
1597.05	0.00017551
1600.56	0.00017518
1604.07	0.00017483
1607.58	0.000174448
1611.09	0.000174012
1614.6	0.000173674
1618.11	0.000173285
1621.62	0.000172892
1625.13	0.000172447
1628.64	0.000172147
1632.15	0.000171869
1635.66	0.000171515
1639.17	0.000171143
1642.68	0.000170968
1646.19	0.000170691
1649.7	0.000170325
1653.21	0.000170054
1656.72	0.000169756
1660.23	0.000169587
1663.74	0.000169343
1667.25	0.000168993
1670.76	0.000168535
1674.27	0.000168146
1677.78	0.00016774
1681.29	0.000167242
1684.8	0.000167137
1688.31	0.000166948
1691.82	0.00016662
1695.33	0.000166103
1698.84	0.000165509
1702.35	0.000165173
1705.86	0.000164697
1709.37	0.00016439
1712.88	0.000163957
1716.39	0.000163691
1719.9	0.000163366
1723.41	0.000162951
1726.92	0.000162485
1730.43	0.000162111
1733.94	0.000161592
1737.45	0.000161265
1740.96	0.000160817
1744.47	0.000160533
1747.98	0.000160279
1751.49	0.000159977
1755	0.000159704
1758.51	0.000159433
1762.02	0.00015914
1765.53	0.000158799
1769.04	0.000158542
1772.55	0.000158154
1776.06	0.000157864
1779.57	0.000157466
1783.08	0.000157103
1786.59	0.000156911
1790.1	0.000156629
1793.61	0.000156221
1797.12	0.000155843
1800.63	0.000155683
1804.14	0.000155463
1807.65	0.000155191
1811.16	0.000154882
1814.67	0.000154564
1818.18	0.000154392
1821.69	0.000154148
1825.2	0.000153823
1828.71	0.000153507
1832.22	0.000153335
1835.73	0.000153094
1839.24	0.000152851
1842.75	0.000152492
1846.26	0.000152137
1849.77	0.00015182
1853.28	0.000151716
1856.79	0.000151539
1860.3	0.000151258
1863.81	0.000150928
1867.32	0.000150661
1870.83	0.000150425
1874.34	0.000150184
1877.85	0.000149913
1881.36	0.000149703
1884.87	0.000149399
1888.38	0.000149059
1891.89	0.000148925
1895.4	0.000148704
1898.91	0.000148362
1902.42	0.00014795
1905.93	0.000147732
1909.44	0.00014745
1912.95	0.000147112
1916.46	0.000146983
1919.97	0.000146801
1923.48	0.000146537
1926.99	0.000146203
1930.5	0.000146028
1934.01	0.000145771
1937.52	0.000145448
1941.03	0.000145052
1944.54	0.000144785
1948.05	0.00014445
1951.56	0.00014413
1955.07	0.000143844
1958.58	0.000143556
1962.09	0.00014328
1965.6	0.000142935
1969.11	0.000142604
1972.62	0.000142446
1976.13	0.000142242
1979.64	0.000141987
1983.15	0.000141706
1986.66	0.000141523
1990.17	0.000141255
1993.68	0.000140934
1997.19	0.000140576
2000.7	0.000140508
2004.21	0.000140392
2007.72	0.000140191
2011.23	0.000139901
2014.74	0.000139621
2018.25	0.00013945
2021.76	0.00013923
2025.27	0.000139012
2028.78	0.000138741
2032.29	0.000138636
2035.8	0.000138466
2039.31	0.000138206
2042.82	0.000138015
2046.33	0.000137854
2049.84	0.000137751
2053.35	0.000137622
2056.86	0.000137486
2060.37	0.000137339
2063.88	0.000137143
2067.39	0.000136901
2070.9	0.000136659
2074.41	0.00013636
2077.92	0.000136229
2081.43	0.000136038
2084.94	0.000135768
2088.45	0.000135505
2091.96	0.000135345
2095.47	0.000135153
2098.98	0.000134891
2102.49	0.000134562
2106	0.000134396
2109.51	0.000134195
2113.02	0.00013394
2116.53	0.000133725
2120.04	0.000133426
2123.55	0.000133086
2127.06	0.000132735
2130.57	0.000132428
2134.08	0.000132096
2137.59	0.000131775
2141.1	0.000131529
2144.61	0.000131259
2148.12	0.000130986
2151.63	0.000130594
2155.14	0.000130266
2158.65	0.000129959
2162.16	0.000129586
2165.67	0.000129417
2169.18	0.000129187
2172.69	0.000128934
2176.2	0.000128694
2179.71	0.000128391
2183.22	0.000128306
2186.73	0.000128152
2190.24	0.000127888
2193.75	0.000127506
2197.26	0.000127242
2200.77	0.000127085
2204.28	0.000126851
2207.79	0.000126556
2211.3	0.000126208
2214.81	0.000125922
2218.32	0.000125629
2221.83	0.000125293
2225.34	0.000125032
2228.85	0.000124672
2232.36	0.000124377
2235.87	0.000124233
2239.38	0.000124011
2242.89	0.000123695
2246.4	0.00012336
2249.91	0.000123163
2253.42	0.000122935
2256.93	0.000122619
2260.44	0.000122352
2263.95	0.000122138
2267.46	0.00012187
2270.97	0.00012157
2274.48	0.000121325
2277.99	0.000121075
2281.5	0.000120832
2285.01	0.000120534
2288.52	0.000120265
2292.03	0.000119954
2295.54	0.00011954
2299.05	0.000119149
2302.56	0.000118788
2306.07	0.000118486
2309.58	0.000118111
2313.09	0.000117731
2316.6	0.000117397
2320.11	0.00011699
2323.62	0.000116715
2327.13	0.000116402
2330.64	0.000116032
2334.15	0.000115716
2337.66	0.000115468
2341.17	0.000115181
2344.68	0.000114929
2348.19	0.000114702
2351.7	0.00011443
2355.21	0.000114142
2358.72	0.000113892
2362.23	0.000113587
2365.74	0.000113332
2369.25	0.000113116
2372.76	0.000112838
2376.27	0.000112531
2379.78	0.00011222
2383.29	0.000111952
2386.8	0.000111741
2390.31	0.00011146
2393.82	0.000111142
2397.33	0.000110895
2400.84	0.000110628
2404.35	0.000110336
2407.86	0.00011003
2411.37	0.000109695
2414.88	0.000109432
2418.39	0.000109103
2421.9	0.000108846
2425.41	0.000108625
2428.92	0.00010837
2432.43	0.000108078
2435.94	0.000107759
2439.45	0.000107664
2442.96	0.000107501
2446.47	0.000107226
2449.98	0.000106912
2453.49	0.000106613
2457	0.000106426
2460.51	0.000106232
2464.02	0.000105992
2467.53	0.000105703
2471.04	0.000105523
2474.55	0.000105255
2478.06	0.000104999
2481.57	0.000104721
2485.08	0.000104487
2488.59	0.000104339
2492.1	0.000104132
2495.61	0.000103838
2499.12	0.000103533
2502.63	0.000103338
2506.14	0.000103133
2509.65	0.000102886
2513.16	0.000102684
2516.67	0.000102505
2520.18	0.000102289
2523.69	0.000102076
2527.2	0.000101825
2530.71	0.000101614
2534.22	0.00010138
2537.73	0.000101105
2541.24	0.000100879
2544.75	0.000100717
2548.26	0.00010058
2551.77	0.000100412
2555.28	0.000100229
2558.79	0.000100045
2562.3	9.98599E-05
2565.81	9.96125E-05
2569.32	9.94177E-05
2572.83	9.92372E-05
2576.34	9.91875E-05
2579.85	9.91012E-05
2583.36	9.89555E-05
2586.87	9.87613E-05
2590.38	9.85999E-05
2593.89	9.84667E-05
2597.4	9.83297E-05
2600.91	9.81407E-05
2604.42	9.79056E-05
2607.93	9.77412E-05
2611.44	9.75824E-05
2614.95	9.74225E-05
2618.46	9.72456E-05
2621.97	9.71013E-05
2625.48	9.69276E-05
2628.99	9.6794E-05
2632.5	9.66765E-05
2636.01	9.6532E-05
2639.52	9.63847E-05
2643.03	9.6233E-05
2646.54	9.60851E-05
2650.05	9.59513E-05
2653.56	9.57908E-05
2657.07	9.56038E-05
2660.58	9.55404E-05
2664.09	9.54341E-05
2667.6	9.52577E-05
2671.11	9.50291E-05
2674.62	9.47989E-05
2678.13	9.46762E-05
2681.64	9.44975E-05
2685.15	9.4269E-05
2688.66	9.4103E-05
2692.17	9.39538E-05
2695.68	9.37907E-05
2699.19	9.36154E-05
2702.7	9.34278E-05
2706.21	9.3328E-05
2709.72	9.31603E-05
2713.23	9.29274E-05
2716.74	9.27556E-05
2720.25	9.25681E-05
2723.76	9.24303E-05
2727.27	9.22778E-05
2730.78	9.21278E-05
2734.29	9.1966E-05
2737.8	9.18286E-05
2741.31	9.16843E-05
2744.82	9.15688E-05
2748.33	9.14296E-05
2751.84	9.13291E-05
2755.35	9.11915E-05
2758.86	9.1037E-05
2762.37	9.09253E-05
2765.88	9.08202E-05
2769.39	9.06869E-05
2772.9	9.0532E-05
2776.41	9.04346E-05
2779.92	9.02996E-05
2783.43	9.01629E-05
2786.94	9.00371E-05
2790.45	8.9929E-05
2793.96	8.98374E-05
2797.47	8.97137E-05
2800.98	8.95529E-05
2804.49	8.95251E-05
2808	8.94737E-05
2811.51	8.93823E-05
2815.02	8.9235E-05
2818.53	8.90981E-05
2822.04	8.90186E-05
2825.55	8.892E-05
2829.06	8.88255E-05
2832.57	8.87173E-05
2836.08	8.86013E-05
2839.59	8.84714E-05
2843.1	8.83368E-05
2846.61	8.82367E-05
2850.12	8.81461E-05
2853.63	8.80311E-05
2857.14	8.79079E-05
2860.65	8.77652E-05
2864.16	8.76601E-05
2867.67	8.75237E-05
2871.18	8.73826E-05
2874.69	8.72614E-05
2878.2	8.71432E-05
2881.71	8.70298E-05
2885.22	8.6872E-05
2888.73	8.67049E-05
2892.24	8.66248E-05
2895.75	8.65135E-05
2899.26	8.63726E-05
2902.77	8.62371E-05
2906.28	8.61496E-05
2909.79	8.6025E-05
2913.3	8.58515E-05
2916.81	8.56382E-05
2920.32	8.55089E-05
2923.83	8.53926E-05
2927.34	8.52483E-05
2930.85	8.50981E-05
2934.36	8.49908E-05
2937.87	8.48444E-05
2941.38	8.46846E-05
2944.89	8.45741E-05
2948.4	8.44443E-05
2951.91	8.43378E-05
2955.42	8.42095E-05
2958.93	8.40744E-05
2962.44	8.39545E-05
2965.95	8.3801E-05
2969.46	8.36665E-05
2972.97	8.35111E-05
2976.48	8.34024E-05
2979.99	8.32789E-05
2983.5	8.31288E-05
2987.01	8.30211E-05
2990.52	8.28819E-05
2994.03	8.27762E-05
2997.54	8.2672E-05
3001.05	8.25552E-05
3004.56	8.2434E-05
3008.07	8.23471E-05
3011.58	8.22487E-05
3015.09	8.21286E-05
3018.6	8.19897E-05
3022.11	8.18617E-05
3025.62	8.17369E-05
3029.13	8.15654E-05
3032.64	8.14223E-05
3036.15	8.12556E-05
3039.66	8.11035E-05
3043.17	8.10028E-05
3046.68	8.08562E-05
3050.19	8.06754E-05
3053.7	8.05186E-05
3057.21	8.04214E-05
3060.72	8.02966E-05
3064.23	8.01609E-05
3067.74	8.00181E-05
3071.25	7.98806E-05
3074.76	7.97831E-05
3078.27	7.96648E-05
3081.78	7.95037E-05
3085.29	7.93941E-05
3088.8	7.92911E-05
3092.31	7.91628E-05
3095.82	7.90797E-05
3099.33	7.89659E-05
3102.84	7.88251E-05
3106.35	7.86626E-05
3109.86	7.85418E-05
3113.37	7.84069E-05
3116.88	7.82305E-05
3120.39	7.8031E-05
3123.9	7.7919E-05
3127.41	7.77696E-05
3130.92	7.76434E-05
3134.43	7.75818E-05
3137.94	7.74874E-05
3141.45	7.73544E-05
3144.96	7.72351E-05
3148.47	7.7125E-05
3151.98	7.69727E-05
3155.49	7.6808E-05
3159	7.66524E-05
3162.51	7.65424E-05
3166.02	7.63843E-05
3169.53	7.61937E-05
3173.04	7.60825E-05
3176.55	7.59347E-05
3180.06	7.57682E-05
3183.57	7.56164E-05
3187.08	7.55732E-05
3190.59	7.55012E-05
3194.1	7.5381E-05
3197.61	7.52023E-05
3201.12	7.50264E-05
3204.63	7.49576E-05
3208.14	7.48465E-05
3211.65	7.46851E-05
3215.16	7.45233E-05
3218.67	7.44382E-05
3222.18	7.43458E-05
3225.69	7.42236E-05
3229.2	7.40565E-05
3232.71	7.38755E-05
3236.22	7.36963E-05
3239.73	7.35042E-05
3243.24	7.32457E-05
3246.75	7.3034E-05
3250.26	7.28264E-05
3253.77	7.2693E-05
3257.28	7.25107E-05
3260.79	7.23034E-05
3264.3	7.2218E-05
3267.81	7.20763E-05
3271.32	7.19349E-05
3274.83	7.17338E-05
3278.34	7.14686E-05
3281.85	7.12047E-05
3285.36	7.0903E-05
3288.87	7.06298E-05
3292.38	7.03655E-05
3295.89	7.00696E-05
3299.4	6.98668E-05
3302.91	6.96203E-05
3306.42	6.93495E-05
3309.93	6.9116E-05
3313.44	6.89534E-05
3316.95	6.87252E-05
3320.46	6.85103E-05
3323.97	6.83578E-05
3327.48	6.81638E-05
3330.99	6.79245E-05
3334.5	6.7786E-05
3338.01	6.76318E-05
3341.52	6.75088E-05
3345.03	6.73348E-05
3348.54	6.71279E-05
3352.05	6.70212E-05
3355.56	6.68676E-05
3359.07	6.6754E-05
3362.58	6.6615E-05
3366.09	6.64417E-05
3369.6	6.63277E-05
3373.11	6.61961E-05
3376.62	6.60489E-05
3380.13	6.59284E-05
3383.64	6.57722E-05
3387.15	6.56067E-05
3390.66	6.544E-05
3394.17	6.52839E-05
3397.68	6.50776E-05
3401.19	6.48965E-05
3404.7	6.46996E-05
3408.21	6.45395E-05
3411.72	6.43976E-05
3415.23	6.42412E-05
3418.74	6.41082E-05
3422.25	6.39741E-05
3425.76	6.38146E-05
3429.27	6.37013E-05
3432.78	6.35842E-05
3436.29	6.34566E-05
3439.8	6.33372E-05
3443.31	6.3218E-05
3446.82	6.31464E-05
3450.33	6.30535E-05
3453.84	6.29468E-05
3457.35	6.28626E-05
3460.86	6.27585E-05
3464.37	6.26685E-05
3467.88	6.25677E-05
3471.39	6.2436E-05
3474.9	6.23035E-05
3478.41	6.21633E-05
3481.92	6.20694E-05
3485.43	6.1974E-05
3488.94	6.18613E-05
3492.45	6.17466E-05
3495.96	6.16139E-05
3499.47	6.14979E-05
3502.98	6.13242E-05
3506.49	6.11203E-05
3510	6.10372E-05


==> Data/Example3_time,N50-5.dat <==
3.72	1
7.44	0.509021044
11.16	0.365969867
14.88	0.164113596
18.6	0.039028175
22.32	0.022606816
26.04	0.016416455
29.76	0.015536195
33.48	0.013920853
37.2	0.010825283
40.92	0.006324134
44.64	0.005282161
48.36	0.004306167
52.08	0.003254635
55.8	0.002955439
59.52	0.002556229
63.24	0.002284802
66.96	0.001890085
70.68	0.001657708
74.4	0.001559248
78.12	0.001424856
81.84	0.001213258
85.56	0.001083818
89.28	0.001045677
93	0.00097967
96.72	0.000892106
100.44	0.000854557
104.16	0.000795528
107.88	0.000734207
111.6	0.000700503
115.32	0.00068097
119.04	0.000651859
122.76	0.000617661
126.48	0.000591123
130.2	0.000557795
133.92	0.000542164
137.64	0.000518097
141.36	0.000510348
145.08	0.000499866
148.8	0.000497111
152.52	0.00049193
156.24	0.000482916
159.96	0.000466726
163.68	0.000460713
167.4	0.000452066
171.12	0.000439357
174.84	0.00043212
178.56	0.000423481
182.28	0.00041573
186	0.000406699
189.72	0.000402783
193.44	0.00039612
197.16	0.000385345
200.88	0.000378339
204.6	0.000369225
208.32	0.000365719
212.04	0.000360708
215.76	0.000354456
219.48	0.000346835
223.2	0.00033783
226.92	0.000334904
230.64	0.000330079
234.36	0.000323564
238.08	0.000315693
241.8	0.000312153
245.52	0.000306839
249.24	0.000303726
252.96	0.000300119
256.68	0.000296388
260.4	0.000293135
264.12	0.000289534
267.84	0.000287116
271.56	0.000284262
275.28	0.000280473
279	0.000277522
282.72	0.000274341
286.44	0.0002711
290.16	0.000267415
293.88	0.000264668
297.6	0.000262607
301.32	0.000259974
305.04	0.000256591
308.76	0.000254181
312.48	0.000250888
316.2	0.000247209
319.92	0.000244341
323.64	0.000240471
327.36	0.000234276
331.08	0.000225905
334.8	0.000218662
338.52	0.000215392
342.24	0.000210684
345.96	0.000205371
349.68	0.00019915
353.4	0.000194201
357.12	0.00019054
360.84	0.000185039
364.56	0.000179178
368.28	0.000174924
372	0.000169474
375.72	0.000165354
379.44	0.000159152
383.16	0.000152928
386.88	0.000145867
390.6	0.000141872
394.32	0.000138277
398.04	0.00013565
401.76	0.000132969
405.48	0.000129425
409.2	0.000126495
412.92	0.000123794
416.64	0.000122372
420.36	0.000120252
424.08	0.000117913
427.8	0.000116636
431.52	0.000114653
435.24	0.000113159
438.96	0.000110852
442.68	0.000108044
446.4	0.000105013
450.12	0.000102362
453.84	0.00010129
457.56	9.94414E-05
461.28	9.64737E-05
465	9.26026E-05
468.72	9.09381E-05
472.44	9.00824E-05
476.16	8.88305E-05
479.88	8.71801E-05
483.6	8.53648E-05
487.32	8.47318E-05
491.04	8.3807E-05
494.76	8.26649E-05
498.48	8.12987E-05
502.2	8.01168E-05
505.92	7.94118E-05
509.64	7.87227E-05
513.36	7.80207E-05
517.08	7.70409E-05
520.8	7.61723E-05
524.52	7.56493E-05
528.24	7.49045E-05
531.96	7.3907E-05
535.68	7.30017E-05
539.4	7.18896E-05
543.12	7.12155E-05
546.84	7.02605E-05
550.56	6.90832E-05
554.28	6.81106E-05
558	6.78984E-05
561.72	6.75146E-05
565.44	6.68671E-05
569.16	6.57761E-05
572.88	6.46496E-05
576.6	6.37014E-05
580.32	6.33142E-05
584.04	6.27375E-05
587.76	6.21533E-05
591.48	6.13943E-05
595.2	6.08682E-05
598.92	6.01093E-05
602.64	5.92436E-05
606.36	5.85883E-05
610.08	5.77508E-05
613.8	5.71118E-05
617.52	5.66081E-05
621.24	5.61082E-05
624.96	5.55337E-05
628.68	5.52978E-05
632.4	5.49518E-05
636.12	5.45063E-05
639.84	5.42195E-05
643.56	5.38103E-05
647.28	5.34981E-05
651	5.31562E-05
654.72	5.28498E-05
658.44	5.25342E-05
662.16	5.24284E-05
665.88	5.22369E-05
669.6	5.19011E-05
673.32	5.13886E-05
677.04	5.0692E-05
680.76	5.01859E-05
684.48	4.95829E-05
688.2	4.91117E-05
691.92	4.87196E-05
695.64	4.83801E-05
699.36	4.8022E-05
703.08	4.7635E-05
706.8	4.72998E-05
710.52	4.69081E-05
714.24	4.65487E-05
717.96	4.62742E-05
721.68	4.59895E-05
725.4	4.5692E-05
729.12	4.537E-05
732.84	4.50085E-05
736.56	4.4727E-05
740.28	4.443E-05
744	4.41294E-05
747.72	4.39759E-05
751.44	4.37753E-05
755.16	4.35376E-05
758.88	4.32798E-05
762.6	4.32345E-05
766.32	4.31509E-05
770.04	4.30033E-05
773.76	4.27673E-05
777.48	4.24513E-05
781.2	4.22736E-05
784.92	4.21034E-05
788.64	4.19067E-05
792.36	4.17277E-05
796.08	4.15532E-05
799.8	4.13449E-05
803.52	4.10667E-05
807.24	4.07389E-05
810.96	4.05178E-05
814.68	4.02885E-05
818.4	4.00429E-05
822.12	3.98499E-05
825.84	3.96362E-05
829.56	3.94308E-05
833.28	3.92317E-05
837	3.91078E-05
840.72	3.89289E-05
844.44	3.87669E-05
848.16	3.86435E-05
851.88	3.85188E-05
855.6	3.83965E-05
859.32	3.82877E-05
863.04	3.81436E-05
866.76	3.80005E-05
870.48	3.7819E-05
874.2	3.76779E-05
877.92	3.7539E-05
881.64	3.74063E-05
885.36	3.72388E-05
889.08	3.7071E-05
892.8	3.68809E-05
896.52	3.67646E-05
900.24	3.6607E-05
903.96	3.64289E-05
907.68	3.62297E-05
911.4	3.60437E-05
915.12	3.59033E-05
918.84	3.57254E-05
922.56	3.5501E-05
926.28	3.53722E-05
930	3.51917E-05
933.72	3.5012E-05
937.44	3.48151E-05
941.16	3.47317E-05
944.88	3.45971E-05
948.6	3.43889E-05
952.32	3.41369E-05
956.04	3.39404E-05
959.76	3.387E-05
963.48	3.376E-05
967.2	3.35933E-05
970.92	3.3382E-05
974.64	3.32816E-05
978.36	3.31534E-05
982.08	3.3022E-05
985.8	3.29022E-05
989.52	3.27767E-05
993.24	3.26786E-05
996.96	3.25582E-05
1000.68	3.24043E-05
1004.4	3.22333E-05
1008.12	3.21138E-05
1011.84	3.19816E-05
1015.56	3.18574E-05
1019.28	3.17589E-05
1023	3.1613E-05
1026.72	3.14426E-05
1030.44	3.13487E-05
1034.16	3.12212E-05
1037.88	3.10623E-05
1041.6	3.10015E-05
1045.32	3.0897E-05
1049.04	3.07473E-05
1052.76	3.05731E-05
1056.48	3.04338E-05
1060.2	3.03406E-05
1063.92	3.02295E-05
1067.64	3.01043E-05
1071.36	3.00086E-05
1075.08	2.99002E-05
1078.8	2.98007E-05
1082.52	2.96767E-05
1086.24	2.95079E-05
1089.96	2.93813E-05
1093.68	2.92325E-05
1097.4	2.91267E-05
1101.12	2.8999E-05
1104.84	2.88458E-05
1108.56	2.87267E-05
1112.28	2.85852E-05
1116	2.85493E-05
1119.72	2.84857E-05
1123.44	2.83844E-05
1127.16	2.82863E-05
1130.88	2.81913E-05
1134.6	2.8132E-05
1138.32	2.80669E-05
1142.04	2.79953E-05
1145.76	2.79122E-05
1149.48	2.78267E-05
1153.2	2.77275E-05
1156.92	2.76631E-05
1160.64	2.75687E-05
1164.36	2.74658E-05
1168.08	2.73937E-05
1171.8	2.73185E-05
1175.52	2.72437E-05
1179.24	2.7169E-05
1182.96	2.71113E-05
1186.68	2.70433E-05
1190.4	2.69619E-05
1194.12	2.68674E-05
1197.84	2.67566E-05
1201.56	2.67051E-05
1205.28	2.66308E-05
1209	2.65305E-05
1212.72	2.64472E-05
1216.44	2.63882E-05
1220.16	2.63142E-05
1223.88	2.62486E-05
1227.6	2.6174E-05
1231.32	2.6135E-05
1235.04	2.6076E-05
1238.76	2.59962E-05
1242.48	2.59426E-05
1246.2	2.59009E-05
1249.92	2.58629E-05
1253.64	2.58184E-05
1257.36	2.57762E-05
1261.08	2.57249E-05
1264.8	2.56777E-05
1268.52	2.56208E-05
1272.24	2.55438E-05
1275.96	2.54733E-05
1279.68	2.54089E-05
1283.4	2.53267E-05
1287.12	2.5244E-05
1290.84	2.51751E-05
1294.56	2.50709E-05
1298.28	2.49527E-05
1302	2.48391E-05
1305.72	2.48036E-05
1309.44	2.47454E-05
1313.16	2.46583E-05
1316.88	2.45359E-05
1320.6	2.44812E-05
1324.32	2.44148E-05
1328.04	2.4365E-05
1331.76	2.4302E-05
1335.48	2.42474E-05
1339.2	2.41802E-05
1342.92	2.4106E-05
1346.64	2.40305E-05
1350.36	2.39597E-05
1354.08	2.38992E-05
1357.8	2.38424E-05
1361.52	2.37798E-05
1365.24	2.37265E-05
1368.96	2.3673E-05
1372.68	2.36227E-05
1376.4	2.35658E-05
1380.12	2.34972E-05
1383.84	2.34238E-05
1387.56	2.33525E-05
1391.28	2.32759E-05
1395	2.31862E-05
1398.72	2.31024E-05
1402.44	2.30331E-05
1406.16	2.29522E-05
1409.88	2.28822E-05
1413.6	2.28689E-05
1417.32	2.28445E-05
1421.04	2.28011E-05
1424.76	2.27278E-05
1428.48	2.26366E-05
1432.2	2.25547E-05
1435.92	2.25128E-05
1439.64	2.24812E-05
1443.36	2.24434E-05
1447.08	2.24083E-05
1450.8	2.23728E-05
1454.52	2.23263E-05
1458.24	2.22714E-05
1461.96	2.2213E-05
1465.68	2.21664E-05
1469.4	2.21041E-05
1473.12	2.2039E-05
1476.84	2.19752E-05
1480.56	2.19211E-05
1484.28	2.18781E-05
1488	2.18239E-05
1491.72	2.17724E-05
1495.44	2.1709E-05
1499.16	2.16418E-05
1502.88	2.15796E-05
1506.6	2.15157E-05
1510.32	2.14372E-05
1514.04	2.13764E-05
1517.76	2.13212E-05
1521.48	2.12787E-05
1525.2	2.12349E-05
1528.92	2.11866E-05
1532.64	2.11307E-05
1536.36	2.10945E-05
1540.08	2.1047E-05
1543.8	2.09894E-05
1547.52	2.09248E-05
1551.24	2.08839E-05
1554.96	2.0838E-05
1558.68	2.07925E-05
1562.4	2.07564E-05
1566.12	2.07114E-05
1569.84	2.06547E-05
1573.56	2.06138E-05
1577.28	2.05662E-05
1581	2.05068E-05
1584.72	2.04618E-05
1588.44	2.04109E-05
1592.16	2.03697E-05
1595.88	2.03203E-05
1599.6	2.02869E-05
1603.32	2.02469E-05
1607.04	2.02103E-05
1610.76	2.01639E-05
1614.48	2.01226E-05
1618.2	2.00991E-05
1621.92	2.00656E-05
1625.64	2.00193E-05
1629.36	1.99718E-05
1633.08	1.99361E-05
1636.8	1.98991E-05
1640.52	1.9867E-05
1644.24	1.98307E-05
1647.96	1.97991E-05
1651.68	1.97638E-05
1655.4	1.97291E-05
1659.12	1.96894E-05
1662.84	1.96443E-05
1666.56	1.96173E-05
1670.28	1.95855E-05
1674	1.95565E-05
1677.72	1.95334E-05
1681.44	1.95084E-05
1685.16	1.94834E-05
1688.88	1.94556E-05
1692.6	1.94255E-05
1696.32	1.93908E-05
1700.04	1.93603E-05
1703.76	1.93331E-05
1707.48	1.93085E-05
1711.2	1.92798E-05
1714.92	1.92523E-05
1718.64	1.92273E-05
1722.36	1.92008E-05
1726.08	1.91645E-05
1729.8	1.91284E-05
1733.52	1.9097E-05
1737.24	1.90617E-05
1740.96	1.90372E-05
1744.68	1.90098E-05
1748.4	1.89714E-05
1752.12	1.89373E-05
1755.84	1.8892E-05
1759.56	1.88548E-05
1763.28	1.88379E-05
1767	1.88127E-05
1770.72	1.87783E-05
1774.44	1.87525E-05
1778.16	1.87234E-05
1781.88	1.86995E-05
1785.6	1.86702E-05
1789.32	1.86336E-05
1793.04	1.85961E-05
1796.76	1.85534E-05
1800.48	1.85155E-05
1804.2	1.84855E-05
1807.92	1.84533E-05
1811.64	1.84114E-05
1815.36	1.83708E-05
1819.08	1.8346E-05
1822.8	1.8318E-05
1826.52	1.82817E-05
1830.24	1.82518E-05
1833.96	1.82288E-05
1837.68	1.82029E-05
1841.4	1.81778E-05
1845.12	1.81501E-05
1848.84	1.81272E-05
1852.56	1.80963E-05
1856.28	1.80763E-05
1860	1.80455E-05
1863.72	1.80027E-05
1867.44	1.79508E-05
1871.16	1.79374E-05
1874.88	1.79145E-05
1878.6	1.78787E-05
1882.32	1.78311E-05
1886.04	1.78098E-05
1889.76	1.77804E-05
1893.48	1.77497E-05
1897.2	1.77268E-05
1900.92	1.76971E-05
1904.64	1.76673E-05
1908.36	1.76333E-05
1912.08	1.75941E-05
1915.8	1.75608E-05
1919.52	1.7525E-05
1923.24	1.74825E-05
1926.96	1.7449E-05
1930.68	1.74245E-05
1934.4	1.73979E-05
1938.12	1.73697E-05
1941.84	1.73504E-05
1945.56	1.73242E-05
1949.28	1.72922E-05
1953	1.72548E-05
1956.72	1.72274E-05
1960.44	1.7197E-05
1964.16	1.71675E-05
1967.88	1.71416E-05
1971.6	1.71251E-05
1975.32	1.71061E-05
1979.04	1.70843E-05
1982.76	1.70596E-05
1986.48	1.70328E-05
1990.2	1.70154E-05
1993.92	1.69927E-05
1997.64	1.69655E-05
2001.36	1.69552E-05
2005.08	1.69398E-05
2008.8	1.692E-05
2012.52	1.68984E-05
2016.24	1.68823E-05
2019.96	1.68664E-05
2023.68	1.68429E-05
2027.4	1.68122E-05
2031.12	1.67849E-05
2034.84	1.67566E-05
2038.56	1.67367E-05
2042.28	1.67123E-05
2046	1.66901E-05
2049.72	1.66712E-05
2053.44	1.66563E-05
2057.16	1.66352E-05
2060.88	1.66131E-05
2064.6	1.65989E-05
2068.32	1.65817E-05
2072.04	1.65656E-05
2075.76	1.65533E-05
2079.48	1.65369E-05
2083.2	1.6519E-05
2086.92	1.64982E-05
2090.64	1.64706E-05
2094.36	1.64416E-05
2098.08	1.64227E-05
2101.8	1.64002E-05
2105.52	1.63816E-05
2109.24	1.63622E-05
2112.96	1.63441E-05
2116.68	1.63284E-05
2120.4	1.63106E-05
2124.12	1.62921E-05
2127.84	1.62725E-05
2131.56	1.62653E-05
2135.28	1.62543E-05
2139	1.6239E-05
2142.72	1.62196E-05
2146.44	1.62001E-05
2150.16	1.61899E-05
2153.88	1.6178E-05
2157.6	1.61638E-05
2161.32	1.61451E-05
2165.04	1.61237E-05
2168.76	1.61073E-05
2172.48	1.60913E-05
2176.2	1.60714E-05
2179.92	1.60507E-05
2183.64	1.6036E-05
2187.36	1.6016E-05
2191.08	1.59916E-05
2194.8	1.59756E-05
2198.52	1.59551E-05
2202.24	1.59334E-05
2205.96	1.59126E-05
2209.68	1.58948E-05
2213.4	1.5871E-05
2217.12	1.58451E-05
2220.84	1.5816E-05
2224.56	1.5798E-05
2228.28	1.57718E-05
2232	1.5741E-05
2235.72	1.57147E-05
2239.44	1.57017E-05
2243.16	1.56852E-05
2246.88	1.56656E-05
2250.6	1.56424E-05
2254.32	1.5628E-05
2258.04	1.56142E-05
2261.76	1.5598E-05
2265.48	1.55767E-05
2269.2	1.55589E-05
2272.92	1.55421E-05
2276.64	1.55261E-05
2280.36	1.55062E-05
2284.08	1.54881E-05
2287.8	1.54719E-05
2291.52	1.54578E-05
2295.24	1.54376E-05
2298.96	1.5419E-05
2302.68	1.54044E-05
2306.4	1.53887E-05
2310.12	1.53699E-05
2313.84	1.53502E-05
2317.56	1.53337E-05
2321.28	1.53116E-05
2325	1.52872E-05
2328.72	1.52634E-05
2332.44	1.52393E-05
2336.16	1.5231E-05
2339.88	1.52169E-05
2343.6	1.51944E-05
2347.32	1.51644E-05
2351.04	1.51506E-05
2354.76	1.51307E-05
2358.48	1.51057E-05
2362.2	1.50909E-05
2365.92	1.50728E-05
2369.64	1.5051E-05
2373.36	1.50228E-05
2377.08	1.49943E-05
2380.8	1.49698E-05
2384.52	1.49459E-05
2388.24	1.49314E-05
2391.96	1.49134E-05
2395.68	1.48952E-05
2399.4	1.48763E-05
2403.12	1.48557E-05
2406.84	1.4833E-05
2410.56	1.48187E-05
2414.28	1.47995E-05
2418	1.47799E-05
2421.72	1.47724E-05
2425.44	1.47607E-05
2429.16	1.47438E-05
2432.88	1.4727E-05
2436.6	1.47125E-05
2440.32	1.4698E-05
2444.04	1.46803E-05
2447.76	1.4666E-05
2451.48	1.46471E-05
2455.2	1.46307E-05
2458.92	1.4615E-05
2462.64	1.45993E-05
2466.36	1.45854E-05
2470.08	1.45681E-05
2473.8	1.455E-05
2477.52	1.45322E-05
2481.24	1.45189E-05
2484.96	1.45064E-05
2488.68	1.44886E-05
2492.4	1.44743E-05
2496.12	1.44567E-05
2499.84	1.44378E-05
2503.56	1.44305E-05
2507.28	1.44187E-05
2511	1.44023E-05
2514.72	1.43833E-05
2518.44	1.43657E-05
2522.16	1.43506E-05
2525.88	1.4331E-05
2529.6	1.43185E-05
2533.32	1.43038E-05
2537.04	1.4293E-05
2540.76	1.4281E-05
2544.48	1.42707E-05
2548.2	1.42563E-05
2551.92	1.42413E-05
2555.64	1.42203E-05
2559.36	1.41981E-05
2563.08	1.41768E-05
2566.8	1.41595E-05
2570.52	1.41431E-05
2574.24	1.41249E-05
2577.96	1.41039E-05
2581.68	1.408E-05
2585.4	1.40628E-05
2589.12	1.40415E-05
2592.84	1.40216E-05
2596.56	1.40015E-05
2600.28	1.39895E-05
2604	1.39744E-05
2607.72	1.39564E-05
2611.44	1.39358E-05
2615.16	1.39234E-05
2618.88	1.3909E-05
2622.6	1.38925E-05
2626.32	1.38798E-05
2630.04	1.3863E-05
2633.76	1.3846E-05
2637.48	1.38241E-05
2641.2	1.38003E-05
2644.92	1.37789E-05
2648.64	1.37575E-05
2652.36	1.37355E-05
2656.08	1.37195E-05
2659.8	1.37009E-05
2663.52	1.36838E-05
2667.24	1.36691E-05
2670.96	1.36517E-05
2674.68	1.36386E-05
2678.4	1.36209E-05
2682.12	1.3607E-05
2685.84	1.35921E-05
2689.56	1.35735E-05
2693.28	1.35596E-05
2697	1.35421E-05
2700.72	1.35198E-05
2704.44	1.34998E-05
2708.16	1.34761E-05
2711.88	1.34517E-05
2715.6	1.34334E-05
2719.32	1.34094E-05
2723.04	1.33907E-05
2726.76	1.33672E-05
2730.48	1.33508E-05
2734.2	1.33305E-05
2737.92	1.33149E-05
2741.64	1.32956E-05
2745.36	1.3281E-05
2749.08	1.32679E-05
2752.8	1.32537E-05
2756.52	1.32398E-05
2760.24	1.32239E-05
2763.96	1.32123E-05
2767.68	1.31987E-05
2771.4	1.31804E-05
2775.12	1.31608E-05
2778.84	1.31483E-05
2782.56	1.31354E-05
2786.28	1.31195E-05
2790	1.31027E-05
2793.72	1.30895E-05
2797.44	1.30734E-05
2801.16	1.30562E-05
2804.88	1.30366E-05
2808.6	1.3021E-05
2812.32	1.30027E-05
2816.04	1.29847E-05
2819.76	1.29688E-05
2823.48	1.29559E-05
2827.2	1.29394E-05
2830.92	1.29217E-05
2834.64	1.29016E-05
2838.36	1.28785E-05
2842.08	1.28646E-05
2845.8	1.2844E-05
2849.52	1.2818E-05
2853.24	1.27964E-05
2856.96	1.27786E-05
2860.68	1.27618E-05
2864.4	1.27414E-05
2868.12	1.27203E-05
2871.84	1.27083E-05
2875.56	1.26917E-05
2879.28	1.26718E-05
2883	1.26609E-05
2886.72	1.26465E-05
2890.44	1.26315E-05
2894.16	1.26131E-05
2897.88	1.25934E-05
2901.6	1.25794E-05
2905.32	1.25594E-05
2909.04	1.25394E-05
2912.76	1.2514E-05
2916.48	1.2501E-05
2920.2	1.24857E-05
2923.92	1.24687E-05
2927.64	1.24525E-05
2931.36	1.24368E-05
2935.08	1.24178E-05
2938.8	1.23986E-05
2942.52	1.23766E-05
2946.24	1.23517E-05
2949.96	1.23382E-05
2953.68	1.23224E-05
2957.4	1.23063E-05
2961.12	1.22872E-05
2964.84	1.22697E-05
2968.56	1.22497E-05
2972.28	1.22311E-05
2976	1.22141E-05
2979.72	1.21939E-05
2983.44	1.21758E-05
2987.16	1.21541E-05
2990.88	1.21326E-05
2994.6	1.21084E-05
2998.32	1.20918E-05
3002.04	1.2072E-05
3005.76	1.20598E-05
3009.48	1.20439E-05
3013.2	1.20257E-05
3016.92	1.20059E-05
3020.64	1.19832E-05
3024.36	1.19607E-05
3028.08	1.19334E-05
3031.8	1.19111E-05
3035.52	1.1888E-05
3039.24	1.18711E-05
3042.96	1.18542E-05
3046.68	1.18341E-05
3050.4	1.18153E-05
3054.12	1.17957E-05
3057.84	1.17748E-05
3061.56	1.17488E-05
3065.28	1.17333E-05
3069	1.17099E-05
3072.72	1.16893E-05
3076.44	1.16657E-05
3080.16	1.16479E-05
3083.88	1.16284E-05
3087.6	1.1612E-05
3091.32	1.15909E-05
3095.04	1.15645E-05
3098.76	1.15429E-05
3102.48	1.15286E-05
3106.2	1.15114E-05
3109.92	1.14883E-05
3113.64	1.1467E-05
3117.36	1.14454E-05
3121.08	1.14298E-05
3124.8	1.14114E-05
3128.52	1.13869E-05
3132.24	1.13673E-05
3135.96	1.13537E-05
3139.68	1.13356E-05
3143.4	1.13153E-05
3147.12	1.12938E-05
3150.84	1.12708E-05
3154.56	1.12458E-05
3158.28	1.12202E-05
3162	1.1191E-05
3165.72	1.11656E-05
3169.44	1.11365E-05
3173.16	1.11168E-05
3176.88	1.11009E-05
3180.6	1.10787E-05
3184.32	1.10521E-05
3188.04	1.1024E-05
3191.76	1.1001E-05
3195.48	1.09804E-05
3199.2	1.09635E-05
3202.92	1.09468E-05
3206.64	1.0921E-05
3210.36	1.08899E-05
3214.08	1.08624E-05
3217.8	1.08279E-05
3221.52	1.08066E-05
3225.24	1.07813E-05
3228.96	1.07539E-05
3232.68	1.07389E-05
3236.4	1.07157E-05
3240.12	1.06962E-05
3243.84	1.0673E-05
3247.56	1.06643E-05
3251.28	1.06499E-05
3255	1.0629E-05
3258.72	1.06074E-05
3262.44	1.05833E-05
3266.16	1.05705E-05
3269.88	1.0553E-05
3273.6	1.05278E-05
3277.32	1.05028E-05
3281.04	1.04855E-05
3284.76	1.04625E-05
3288.48	1.04415E-05
3292.2	1.04204E-05
3295.92	1.04018E-05
3299.64	1.03807E-05
3303.36	1.03577E-05
3307.08	1.03366E-05
3310.8	1.03172E-05
3314.52	1.03074E-05
3318.24	1.02949E-05
3321.96	1.0279E-05
3325.68	1.02643E-05
3329.4	1.02471E-05
3333.12	1.02375E-05
3336.84	1.0224E-05
3340.56	1.02053E-05
3344.28	1.01851E-05
3348	1.01732E-05
3351.72	1.0158E-05
3355.44	1.0137E-05
3359.16	1.01157E-05
3362.88	1.00958E-05
3366.6	1.00786E-05
3370.32	1.00543E-05
3374.04	1.00264E-05
3377.76	9.9962E-06
3381.48	9.96465E-06
3385.2	9.95179E-06
3388.92	9.93314E-06
3392.64	9.9029E-06
3396.36	9.8658E-06
3400.08	9.83414E-06
3403.8	9.81666E-06
3407.52	9.80088E-06
3411.24	9.78392E-06
3414.96	9.76311E-06
3418.68	9.73792E-06
3422.4	9.72526E-06
3426.12	9.70494E-06
3429.84	9.6792E-06
3433.56	9.65009E-06
3437.28	9.63299E-06
3441	9.62006E-06
3444.72	9.60226E-06
3448.44	9.57634E-06
3452.16	9.55441E-06
3455.88	9.53385E-06
3459.6	9.51106E-06
3463.32	9.4942E-06
3467.04	9.47693E-06
3470.76	9.45612E-06
3474.48	9.43927E-06
3478.2	9.42765E-06
3481.92	9.41142E-06
3485.64	9.39487E-06
3489.36	9.37611E-06
3493.08	9.36248E-06
3496.8	9.34706E-06
3500.52	9.32599E-06
3504.24	9.30436E-06
3507.96	9.28234E-06
3511.68	9.27097E-06
3515.4	9.25464E-06
3519.12	9.23902E-06
3522.84	9.21871E-06
3526.56	9.19694E-06
3530.28	9.18002E-06
3534	9.16203E-06
3537.72	9.14127E-06
3541.44	9.1224E-06
3545.16	9.10191E-06
3548.88	9.09186E-06
3552.6	9.07837E-06
3556.32	9.06175E-06
3560.04	9.04284E-06
3563.76	9.02766E-06
3567.48	9.01067E-06
3571.2	8.99373E-06
3574.92	8.97534E-06
3578.64	8.95578E-06
3582.36	8.94479E-06
3586.08	8.92946E-06
3589.8	8.91301E-06
3593.52	8.89353E-06
3597.24	8.87806E-06
3600.96	8.87085E-06
3604.68	8.85853E-06
3608.4	8.83779E-06
3612.12	8.80977E-06
3615.84	8.78951E-06
3619.56	8.77493E-06
3623.28	8.76248E-06
3627	8.74694E-06
3630.72	8.73207E-06
3634.44	8.71658E-06
3638.16	8.70133E-06
3641.88	8.68703E-06
3645.6	8.66922E-06
3649.32	8.64893E-06
3653.04	8.63011E-06
3656.76	8.61985E-06
3660.48	8.60531E-06
3664.2	8.58758E-06
3667.92	8.57631E-06
3671.64	8.56309E-06
3675.36	8.55103E-06
3679.08	8.53774E-06
3682.8	8.52685E-06
3686.52	8.51418E-06
3690.24	8.50095E-06
3693.96	8.48592E-06
3697.68	8.46999E-06
3701.4	8.45822E-06
3705.12	8.44209E-06
3708.84	8.42373E-06
3712.56	8.40729E-06
3716.28	8.40004E-06
3720	8.39162E-06
3723.72	8.38088E-06
3727.44	8.37026E-06
3731.16	8.35919E-06
3734.88	8.34856E-06
3738.6	8.33785E-06
3742.32	8.32355E-06
3746.04	8.30649E-06
3749.76	8.2904E-06
3753.48	8.27645E-06
3757.2	8.27053E-06
3760.92	8.26033E-06
3764.64	8.24504E-06
3768.36	8.22739E-06
3772.08	8.21821E-06
3775.8	8.20573E-06
3779.52	8.19063E-06
3783.24	8.17522E-06
3786.96	8.16474E-06
3790.68	8.14894E-06
3794.4	8.12891E-06
3798.12	8.11231E-06
3801.84	8.09883E-06
3805.56	8.08702E-06
3809.28	8.07168E-06
3813	8.05779E-06
3816.72	8.04377E-06
3820.44	8.02877E-06
3824.16	8.01444E-06
3827.88	7.99847E-06
3831.6	7.98803E-06
3835.32	7.97239E-06
3839.04	7.95408E-06
3842.76	7.94788E-06
3846.48	7.9374E-06
3850.2	7.92089E-06
3853.92	7.89939E-06
3857.64	7.88911E-06
3861.36	7.87635E-06
3865.08	7.85887E-06
3868.8	7.84589E-06
3872.52	7.82829E-06
3876.24	7.80924E-06
3879.96	7.78786E-06
3883.68	7.77191E-06
3887.4	7.75281E-06
3891.12	7.74483E-06
3894.84	7.73342E-06
3898.56	7.71949E-06
3902.28	7.70495E-06
3906	7.69862E-06
3909.72	7.68855E-06
3913.44	7.67418E-06
3917.16	7.65224E-06
3920.88	7.6418E-06
3924.6	7.62725E-06
3928.32	7.61025E-06
3932.04	7.60286E-06
3935.76	7.59179E-06
3939.48	7.57497E-06
3943.2	7.56132E-06
3946.92	7.54354E-06
3950.64	7.52739E-06
3954.36	7.51151E-06
3958.08	7.49643E-06
3961.8	7.47828E-06
3965.52	7.46029E-06
3969.24	7.44883E-06
3972.96	7.43585E-06
3976.68	7.41912E-06
3980.4	7.40323E-06
3984.12	7.3845E-06
3987.84	7.36713E-06
3991.56	7.34532E-06
3995.28	7.32124E-06
3999	7.29643E-06
4002.72	7.27665E-06
4006.44	7.26244E-06
4010.16	7.24582E-06
4013.88	7.22866E-06
4017.6	7.2097E-06
4021.32	7.19364E-06
4025.04	7.17667E-06
4028.76	7.15545E-06
4032.48	7.14046E-06
4036.2	7.1219E-06
4039.92	7.10244E-06
4043.64	7.08296E-06
4047.36	7.07562E-06
4051.08	7.063E-06
4054.8	7.04336E-06
4058.52	7.01508E-06
4062.24	7.00499E-06
4065.96	6.98969E-06
4069.68	6.96731E-06
4073.4	6.94898E-06
4077.12	6.93066E-06
4080.84	6.90929E-06
4084.56	6.89255E-06
4088.28	6.87152E-06
4092	6.84915E-06
4095.72	6.83588E-06
4099.44	6.82314E-06
4103.16	6.80913E-06
4106.88	6.79222E-06
4110.6	6.77706E-06
4114.32	6.7617E-06
4118.04	6.74496E-06
4121.76	6.72153E-06
4125.48	6.6943E-06
4129.2	6.68462E-06
4132.92	6.66987E-06
4136.64	6.64794E-06
4140.36	6.62156E-06
4144.08	6.60912E-06
4147.8	6.59127E-06
4151.52	6.57451E-06
4155.24	6.55731E-06
4158.96	6.54235E-06
4162.68	6.52796E-06
4166.4	6.51324E-06
4170.12	6.49535E-06
4173.84	6.47626E-06
4177.56	6.46528E-06
4181.28	6.44987E-06
4185	6.43135E-06
4188.72	6.41775E-06
4192.44	6.4054E-06
4196.16	6.39516E-06
4199.88	6.3832E-06
4203.6	6.37287E-06
4207.32	6.36111E-06
4211.04	6.35207E-06
4214.76	6.33918E-06
4218.48	6.32775E-06
4222.2	6.31304E-06
4225.92	6.30014E-06
4229.64	6.28538E-06
4233.36	6.26955E-06
4237.08	6.25312E-06
4240.8	6.24423E-06
4244.52	6.23115E-06
4248.24	6.2169E-06
4251.96	6.20047E-06
4255.68	6.19484E-06
4259.4	6.18529E-06
4263.12	6.17246E-06
4266.84	6.15722E-06
4270.56	6.14267E-06
4274.28	6.13485E-06
4278	6.1241E-06
4281.72	6.11141E-06
4285.44	6.10316E-06
4289.16	6.09225E-06
4292.88	6.07952E-06
4296.6	6.06757E-06
4300.32	6.05821E-06
4304.04	6.04784E-06
4307.76	6.03538E-06
4311.48	6.02293E-06
4315.2	6.01297E-06
4318.92	6.00224E-06
4322.64	5.99214E-06
4326.36	5.98314E-06
4330.08	5.97077E-06
4333.8	5.95976E-06
4337.52	5.94588E-06
4341.24	5.92913E-06
4344.96	5.91835E-06
4348.68	5.90439E-06
4352.4	5.89206E-06
4356.12	5.88568E-06
4359.84	5.87769E-06
4363.56	5.86854E-06
4367.28	5.85638E-06
4371	5.8497E-06
4374.72	5.83996E-06
4378.44	5.82787E-06
4382.16	5.81474E-06
4385.88	5.80903E-06
4389.6	5.80066E-06
4393.32	5.79106E-06
4397.04	5.7797E-06
4400.76	5.77491E-06
4404.48	5.76778E-06
4408.2	5.7574E-06
4411.92	5.74542E-06
4415.64	5.73584E-06
4419.36	5.72635E-06
4423.08	5.71518E-06
4426.8	5.70655E-06
4430.52	5.69968E-06
4434.24	5.69101E-06
4437.96	5.68119E-06
4441.68	5.67709E-06
4445.4	5.67069E-06
4449.12	5.66144E-06
4452.84	5.65257E-06
4456.56	5.64517E-06
4460.28	5.63713E-06
4464	5.62912E-06
4467.72	5.62153E-06
4471.44	5.61191E-06
4475.16	5.60484E-06
4478.88	5.59536E-06
4482.6	5.5869E-06
4486.32	5.57973E-06
4490.04	5.57119E-06
4493.76	5.56166E-06
4497.48	5.55403E-06
4501.2	5.54534E-06
4504.92	5.5392E-06
4508.64	5.5313E-06
4512.36	5.52154E-06
4516.08	5.51283E-06
4519.8	5.50404E-06
4523.52	5.4952E-06
4527.24	5.48604E-06
4530.96	5.47871E-06
4534.68	5.47163E-06
4538.4	5.464E-06
4542.12	5.45657E-06
4545.84	5.44929E-06
4549.56	5.44413E-06
4553.28	5.43668E-06
4557	5.42778E-06
4560.72	5.41795E-06
4564.44	5.40802E-06
4568.16	5.39801E-06
4571.88	5.39046E-06
4575.6	5.37997E-06
4579.32	5.36658E-06
4583.04	5.35574E-06
4586.76	5.34769E-06
4590.48	5.33825E-06
4594.2	5.32876E-06
4597.92	5.31889E-06
4601.64	5.31214E-06
4605.36	5.304E-06
4609.08	5.29405E-06
4612.8	5.28252E-06
4616.52	5.27468E-06
4620.24	5.26537E-06
4623.96	5.25932E-06
4627.68	5.24997E-06
4631.4	5.2389E-06
4635.12	5.22922E-06
4638.84	5.22053E-06
4642.56	5.21214E-06
4646.28	5.20048E-06
4650	5.18557E-06
4653.72	5.17753E-06
4657.44	5.16716E-06
4661.16	5.15675E-06
4664.88	5.14601E-06
4668.6	5.13947E-06
4672.32	5.13039E-06
4676.04	5.11927E-06
4679.76	5.11048E-06
4683.48	5.101E-06
4687.2	5.09469E-06
4690.92	5.08643E-06
4694.64	5.07778E-06
4698.36	5.06784E-06
4702.08	5.05822E-06
4705.8	5.05109E-06
4709.52	5.0418E-06
4713.24	5.03112E-06
4716.96	5.02286E-06
4720.68	5.01688E-06
4724.4	5.00918E-06
4728.12	4.99988E-06
4731.84	4.99121E-06
4735.56	4.98452E-06
4739.28	4.97717E-06
4743	4.96762E-06
4746.72	4.95948E-06
4750.44	4.95138E-06
4754.16	4.9426E-06
4757.88	4.93735E-06
4761.6	4.93045E-06
4765.32	4.92132E-06
4769.04	4.91323E-06
4772.76	4.90843E-06
4776.48	4.90154E-06
4780.2	4.89348E-06
4783.92	4.88376E-06
4787.64	4.87713E-06
4791.36	4.86864E-06
4795.08	4.86004E-06
4798.8	4.84798E-06
4802.52	4.83702E-06
4806.24	4.82865E-06
4809.96	4.81882E-06
4813.68	4.81175E-06
4817.4	4.80463E-06
4821.12	4.79733E-06
4824.84	4.78807E-06
4828.56	4.77848E-06
4832.28	4.77118E-06
4836	4.76244E-06
4839.72	4.75425E-06
4843.44	4.74643E-06
4847.16	4.73782E-06
4850.88	4.72847E-06
4854.6	4.71676E-06
4858.32	4.70796E-06
4862.04	4.69748E-06
4865.76	4.69099E-06
4869.48	4.68461E-06
4873.2	4.67623E-06
4876.92	4.67142E-06
4880.64	4.66505E-06
4884.36	4.65665E-06
4888.08	4.65005E-06
4891.8	4.64187E-06
4895.52	4.63235E-06
4899.24	4.62383E-06
4902.96	4.61543E-06
4906.68	4.60564E-06
4910.4	4.59323E-06
4914.12	4.58404E-06
4917.84	4.57409E-06
4921.56	4.56748E-06
4925.28	4.55863E-06
4929	4.54944E-06
4932.72	4.53794E-06
4936.44	4.52645E-06
4940.16	4.51698E-06
4943.88	4.5047E-06
4947.6	4.49517E-06
4951.32	4.48789E-06
4955.04	4.48241E-06
4958.76	4.47716E-06
4962.48	4.47021E-06
4966.2	4.46279E-06
4969.92	4.45617E-06
4973.64	4.44969E-06
4977.36	4.44121E-06
4981.08	4.43093E-06
4984.8	4.42138E-06
4988.52	4.41572E-06
4992.24	4.40738E-06
4995.96	4.3976E-06
4999.68	4.39247E-06
5003.4	4.38585E-06
5007.12	4.37925E-06
5010.84	4.37342E-06
5014.56	4.36874E-06
5018.28	4.36213E-06
5022	4.35356E-06
5025.72	4.34317E-06
5029.44	4.33392E-06
5033.16	4.32861E-06
5036.88	4.32122E-06
5040.6	4.31216E-06
5044.32	4.30333E-06
5048.04	4.29579E-06
5051.76	4.2884E-06
5055.48	4.2807E-06
5059.2	4.2738E-06
5062.92	4.26629E-06
5066.64	4.26093E-06
5070.36	4.25493E-06
5074.08	4.24728E-06
5077.8	4.23917E-06
5081.52	4.22984E-06
5085.24	4.22626E-06
5088.96	4.21998E-06
5092.68	4.21001E-06
5096.4	4.20089E-06
5100.12	4.19666E-06
5103.84	4.1914E-06
5107.56	4.1842E-06
5111.28	4.1758E-06
5115	4.16958E-06
5118.72	4.16074E-06
5122.44	4.15009E-06
5126.16	4.13726E-06
5129.88	4.12838E-06
5133.6	4.11737E-06
5137.32	4.10617E-06
5141.04	4.09699E-06
5144.76	4.09021E-06
5148.48	4.0844E-06
5152.2	4.07765E-06
5155.92	4.06904E-06
5159.64	4.06358E-06
5163.36	4.05684E-06
5167.08	4.04901E-06
5170.8	4.03863E-06
5174.52	4.02755E-06
5178.24	4.01605E-06
5181.96	4.00278E-06
5185.68	3.99912E-06
5189.4	3.99287E-06
5193.12	3.98366E-06
5196.84	3.97328E-06
5200.56	3.96851E-06
5204.28	3.96279E-06
5208	3.95436E-06
5211.72	3.94501E-06
5215.44	3.93733E-06
5219.16	3.92788E-06
5222.88	3.91914E-06
5226.6	3.91014E-06
5230.32	3.90579E-06
5234.04	3.89924E-06
5237.76	3.88943E-06
5241.48	3.87839E-06
5245.2	3.87156E-06
5248.92	3.86357E-06
5252.64	3.85481E-06
5256.36	3.84472E-06
5260.08	3.83935E-06
5263.8	3.83172E-06
5267.52	3.82251E-06
5271.24	3.81733E-06
5274.96	3.81076E-06
5278.68	3.80313E-06
5282.4	3.79541E-06
5286.12	3.78896E-06
5289.84	3.78203E-06
5293.56	3.77429E-06
5297.28	3.76767E-06
5301	3.76239E-06
5304.72	3.75718E-06
5308.44	3.75122E-06
5312.16	3.74419E-06
5315.88	3.73694E-06
5319.6	3.73052E-06
5323.32	3.72248E-06
5327.04	3.71361E-06
5330.76	3.70742E-06
5334.48	3.70154E-06
5338.2	3.69422E-06
5341.92	3.6865E-06
5345.64	3.6786E-06
5349.36	3.66961E-06
5353.08	3.66236E-06
5356.8	3.65297E-06
5360.52	3.64336E-06
5364.24	3.63947E-06
5367.96	3.6334E-06
5371.68	3.62515E-06
5375.4	3.61514E-06
5379.12	3.60677E-06
5382.84	3.60509E-06
5386.56	3.602E-06
5390.28	3.59657E-06
5394	3.58801E-06
5397.72	3.57883E-06
5401.44	3.57521E-06
5405.16	3.56993E-06
5408.88	3.5627E-06
5412.6	3.55444E-06
5416.32	3.5466E-06
5420.04	3.53951E-06
5423.76	3.53184E-06
5427.48	3.52368E-06
5431.2	3.52138E-06
5434.92	3.51765E-06
5438.64	3.512E-06
5442.36	3.50578E-06
5446.08	3.50109E-06
5449.8	3.49686E-06
5453.52	3.49096E-06
5457.24	3.48315E-06
5460.96	3.47516E-06
5464.68	3.46858E-06
5468.4	3.46223E-06
5472.12	3.45719E-06
5475.84	3.45243E-06
5479.56	3.44657E-06
5483.28	3.43967E-06
5487	3.43374E-06
5490.72	3.42646E-06
5494.44	3.41694E-06
5498.16	3.41031E-06
5501.88	3.40114E-06
5505.6	3.39278E-06
5509.32	3.38483E-06
5513.04	3.37712E-06
5516.76	3.36908E-06
5520.48	3.3612E-06
5524.2	3.35501E-06
5527.92	3.3488E-06
5531.64	3.34166E-06
5535.36	3.33415E-06
5539.08	3.32764E-06
5542.8	3.32138E-06
5546.52	3.31517E-06
5550.24	3.30828E-06
5553.96	3.30095E-06
5557.68	3.2932E-06
5561.4	3.28692E-06
5565.12	3.2799E-06
5568.84	3.27282E-06
5572.56	3.26624E-06
5576.28	3.26229E-06
5580	3.25658E-06
5583.72	3.24879E-06
5587.44	3.24354E-06
5591.16	3.23665E-06
5594.88	3.23092E-06
5598.6	3.22518E-06
5602.32	3.21876E-06
5606.04	3.2144E-06
5609.76	3.20769E-06
5613.48	3.20024E-06
5617.2	3.19301E-06
5620.92	3.18805E-06
5624.64	3.18203E-06
5628.36	3.17528E-06
5632.08	3.1691E-06
5635.8	3.16322E-06
5639.52	3.15758E-06
5643.24	3.15131E-06
5646.96	3.14513E-06
5650.68	3.1392E-06
5654.4	3.13311E-06
5658.12	3.12717E-06
5661.84	3.11951E-06
5665.56	3.11391E-06
5669.28	3.10843E-06
5673	3.10278E-06
5676.72	3.09747E-06
5680.44	3.0909E-06
5684.16	3.08314E-06
5687.88	3.0751E-06
5691.6	3.06706E-06
5695.32	3.05906E-06
5699.04	3.05088E-06
5702.76	3.04193E-06
5706.48	3.03527E-06
5710.2	3.02864E-06
5713.92	3.0213E-06
5717.64	3.01614E-06
5721.36	3.00993E-06
5725.08	3.00337E-06
5728.8	2.99743E-06
5732.52	2.99052E-06
5736.24	2.98247E-06
5739.96	2.97363E-06
5743.68	2.96376E-06
5747.4	2.95927E-06
5751.12	2.95261E-06
5754.84	2.94382E-06
5758.56	2.93687E-06
5762.28	2.93043E-06
5766	2.92247E-06
5769.72	2.91563E-06
5773.44	2.90879E-06
5777.16	2.90603E-06
5780.88	2.9014E-06
5784.6	2.89448E-06
5788.32	2.88748E-06
5792.04	2.87962E-06
5795.76	2.87433E-06
5799.48	2.86695E-06
5803.2	2.86003E-06
5806.92	2.85227E-06
5810.64	2.84776E-06
5814.36	2.84191E-06
5818.08	2.83471E-06
5821.8	2.82739E-06
5825.52	2.82093E-06
5829.24	2.81306E-06
5832.96	2.80448E-06
5836.68	2.79713E-06
5840.4	2.78832E-06
5844.12	2.78124E-06
5847.84	2.77295E-06
5851.56	2.76346E-06
5855.28	2.7538E-06
5859	2.74751E-06
5862.72	2.74017E-06
5866.44	2.73145E-06
5870.16	2.72434E-06
5873.88	2.71572E-06
5877.6	2.70828E-06
5881.32	2.7013E-06
5885.04	2.69381E-06
5888.76	2.68655E-06
5892.48	2.68048E-06
5896.2	2.67442E-06
5899.92	2.66875E-06
5903.64	2.66179E-06
5907.36	2.65584E-06
5911.08	2.64926E-06
5914.8	2.64191E-06
5918.52	2.63585E-06
5922.24	2.62803E-06
5925.96	2.62048E-06
5929.68	2.61223E-06
5933.4	2.6041E-06
5937.12	2.59749E-06
5940.84	2.5914E-06
5944.56	2.58434E-06
5948.28	2.57914E-06
5952	2.57298E-06
5955.72	2.56656E-06
5959.44	2.55977E-06
5963.16	2.55293E-06
5966.88	2.54722E-06
5970.6	2.53965E-06
5974.32	2.53086E-06
5978.04	2.52131E-06
5981.76	2.51465E-06
5985.48	2.50786E-06
5989.2	2.50318E-06
5992.92	2.49745E-06
5996.64	2.49212E-06
6000.36	2.48609E-06
6004.08	2.48039E-06
6007.8	2.47292E-06
6011.52	2.46569E-06
6015.24	2.4595E-06
6018.96	2.45368E-06
6022.68	2.44694E-06
6026.4	2.44075E-06
6030.12	2.4352E-06
6033.84	2.4277E-06
6037.56	2.41786E-06
6041.28	2.40867E-06
6045	2.39962E-06
6048.72	2.39396E-06
6052.44	2.38598E-06
6056.16	2.3778E-06
6059.88	2.37104E-06
6063.6	2.36538E-06
6067.32	2.35927E-06
6071.04	2.35203E-06
6074.76	2.34289E-06
6078.48	2.33177E-06
6082.2	2.3198E-06
6085.92	2.31312E-06
6089.64	2.30541E-06
6093.36	2.29929E-06
6097.08	2.29418E-06
6100.8	2.28884E-06
6104.52	2.28224E-06
6108.24	2.27615E-06
6111.96	2.26947E-06
6115.68	2.26301E-06
6119.4	2.25655E-06
6123.12	2.25121E-06
6126.84	2.24512E-06
6130.56	2.23882E-06
6134.28	2.23133E-06
6138	2.22297E-06
6141.72	2.21481E-06
6145.44	2.20783E-06
6149.16	2.20202E-06
6152.88	2.1961E-06
6156.6	2.18909E-06
6160.32	2.1817E-06
6164.04	2.17944E-06
6167.76	2.17571E-06
6171.48	2.17103E-06
6175.2	2.16578E-06
6178.92	2.16341E-06
6182.64	2.16025E-06
6186.36	2.15623E-06
6190.08	2.15133E-06
6193.8	2.14652E-06
6197.52	2.14317E-06
6201.24	2.1394E-06
6204.96	2.13582E-06
6208.68	2.132E-06
6212.4	2.12808E-06
6216.12	2.12414E-06
6219.84	2.12063E-06
6223.56	2.11662E-06
6227.28	2.11247E-06
6231	2.10917E-06
6234.72	2.1047E-06
6238.44	2.09963E-06
6242.16	2.0947E-06
6245.88	2.09093E-06
6249.6	2.08658E-06
6253.32	2.08228E-06
6257.04	2.07821E-06
6260.76	2.07606E-06
6264.48	2.07344E-06
6268.2	2.07054E-06
6271.92	2.06691E-06
6275.64	2.06345E-06
6279.36	2.05908E-06
6283.08	2.05428E-06
6286.8	2.04997E-06
6290.52	2.04544E-06
6294.24	2.04038E-06
6297.96	2.0351E-06
6301.68	2.03068E-06
6305.4	2.02513E-06
6309.12	2.02108E-06
6312.84	2.01564E-06
6316.56	2.01053E-06
6320.28	2.00521E-06
6324	1.99916E-06
6327.72	1.99376E-06
6331.44	1.98825E-06
6335.16	1.98508E-06
6338.88	1.9805E-06
6342.6	1.97499E-06
6346.32	1.97205E-06
6350.04	1.96808E-06
6353.76	1.96381E-06
6357.48	1.96025E-06
6361.2	1.95596E-06
6364.92	1.95114E-06
6368.64	1.9449E-06
6372.36	1.93985E-06
6376.08	1.93551E-06
6379.8	1.93097E-06
6383.52	1.92596E-06
6387.24	1.92086E-06
6390.96	1.91597E-06
6394.68	1.91191E-06
6398.4	1.90727E-06
6402.12	1.90395E-06
6405.84	1.90022E-06
6409.56	1.89759E-06
6413.28	1.89447E-06
6417	1.89165E-06
6420.72	1.88867E-06
6424.44	1.88578E-06
6428.16	1.88211E-06
6431.88	1.8775E-06
6435.6	1.87303E-06
6439.32	1.869E-06
6443.04	1.86605E-06
6446.76	1.86288E-06
6450.48	1.85937E-06
6454.2	1.8564E-06
6457.92	1.85335E-06
6461.64	1.84985E-06
6465.36	1.84566E-06
6469.08	1.8419E-06
6472.8	1.83788E-06
6476.52	1.83405E-06
6480.24	1.82971E-06
6483.96	1.82767E-06
6487.68	1.8246E-06
6491.4	1.82069E-06
6495.12	1.81891E-06
6498.84	1.81623E-06
6502.56	1.81286E-06
6506.28	1.81072E-06
6510	1.80816E-06
6513.72	1.80468E-06
6517.44	1.8007E-06
6521.16	1.79718E-06
6524.88	1.79327E-06
6528.6	1.79013E-06
6532.32	1.78668E-06
6536.04	1.78323E-06
6539.76	1.77992E-06
6543.48	1.77725E-06
6547.2	1.77396E-06
6550.92	1.77045E-06
6554.64	1.76827E-06
6558.36	1.76587E-06
6562.08	1.76302E-06
6565.8	1.76073E-06
6569.52	1.75816E-06
6573.24	1.75539E-06
6576.96	1.75231E-06
6580.68	1.74864E-06
6584.4	1.74486E-06
6588.12	1.74215E-06
6591.84	1.7392E-06
6595.56	1.73593E-06
6599.28	1.73378E-06
6603	1.73076E-06
6606.72	1.72724E-06
6610.44	1.72357E-06
6614.16	1.72052E-06
6617.88	1.717E-06
6621.6	1.71358E-06
6625.32	1.71163E-06
6629.04	1.70887E-06
6632.76	1.70552E-06
6636.48	1.70269E-06
6640.2	1.69973E-06
6643.92	1.69703E-06
6647.64	1.69428E-06
6651.36	1.69122E-06
6655.08	1.68822E-06
6658.8	1.68485E-06
6662.52	1.6813E-06
6666.24	1.67803E-06
6669.96	1.67504E-06
6673.68	1.67157E-06
6677.4	1.66882E-06
6681.12	1.66559E-06
6684.84	1.66171E-06
6688.56	1.65791E-06
6692.28	1.65477E-06
6696	1.65176E-06
6699.72	1.64881E-06
6703.44	1.64673E-06
6707.16	1.64436E-06
6710.88	1.64164E-06
6714.6	1.63924E-06
6718.32	1.63593E-06
6722.04	1.63252E-06
6725.76	1.63064E-06
6729.48	1.62829E-06
6733.2	1.62615E-06
6736.92	1.62449E-06
6740.64	1.62256E-06
6744.36	1.62006E-06
6748.08	1.61695E-06
6751.8	1.61437E-06
6755.52	1.61189E-06
6759.24	1.60926E-06
6762.96	1.60641E-06
6766.68	1.60419E-06
6770.4	1.60126E-06
6774.12	1.59783E-06
6777.84	1.59462E-06
6781.56	1.59173E-06
6785.28	1.58957E-06
6789	1.5868E-06
6792.72	1.58551E-06
6796.44	1.58345E-06
6800.16	1.58062E-06
6803.88	1.57774E-06
6807.6	1.57602E-06
6811.32	1.57376E-06
6815.04	1.57103E-06
6818.76	1.5686E-06
6822.48	1.5669E-06
6826.2	1.56455E-06
6829.92	1.56196E-06
6833.64	1.56076E-06
6837.36	1.55897E-06
6841.08	1.55672E-06
6844.8	1.55447E-06
6848.52	1.55288E-06
6852.24	1.55071E-06
6855.96	1.54796E-06
6859.68	1.54491E-06
6863.4	1.54349E-06
6867.12	1.54147E-06
6870.84	1.53886E-06
6874.56	1.53742E-06
6878.28	1.53566E-06
6882	1.53347E-06
6885.72	1.53181E-06
6889.44	1.52971E-06
6893.16	1.52708E-06
6896.88	1.52419E-06
6900.6	1.52225E-06
6904.32	1.51979E-06
6908.04	1.51733E-06
6911.76	1.51528E-06
6915.48	1.51374E-06
6919.2	1.51201E-06
6922.92	1.51032E-06
6926.64	1.50865E-06
6930.36	1.50704E-06
6934.08	1.50519E-06
6937.8	1.50354E-06
6941.52	1.50198E-06
6945.24	1.50056E-06
6948.96	1.49886E-06
6952.68	1.49706E-06
6956.4	1.49537E-06
6960.12	1.49393E-06
6963.84	1.4922E-06
6967.56	1.49055E-06
6971.28	1.48947E-06
6975	1.48833E-06
6978.72	1.48703E-06
6982.44	1.48544E-06
6986.16	1.4835E-06
6989.88	1.48158E-06
6993.6	1.47942E-06
6997.32	1.47748E-06
7001.04	1.47606E-06
7004.76	1.47446E-06
7008.48	1.47277E-06
7012.2	1.47123E-06
7015.92	1.46951E-06
7019.64	1.46723E-06
7023.36	1.46543E-06
7027.08	1.46391E-06
7030.8	1.46198E-06
7034.52	1.45981E-06
7038.24	1.45763E-06
7041.96	1.45587E-06
7045.68	1.45394E-06
7049.4	1.45187E-06
7053.12	1.45003E-06
7056.84	1.44832E-06
7060.56	1.44646E-06
7064.28	1.44473E-06
7068	1.44299E-06
7071.72	1.44079E-06
7075.44	1.43909E-06
7079.16	1.43787E-06
7082.88	1.43638E-06
7086.6	1.4346E-06
7090.32	1.43279E-06
7094.04	1.43093E-06
7097.76	1.42936E-06
7101.48	1.42773E-06
7105.2	1.42621E-06
7108.92	1.42461E-06
7112.64	1.42282E-06
7116.36	1.42096E-06
7120.08	1.41908E-06
7123.8	1.41735E-06
7127.52	1.41502E-06
7131.24	1.4133E-06
7134.96	1.41135E-06
7138.68	1.40962E-06
7142.4	1.40788E-06
7146.12	1.40588E-06
7149.84	1.40405E-06
7153.56	1.40253E-06
7157.28	1.40079E-06
7161	1.39897E-06
7164.72	1.39699E-06
7168.44	1.39528E-06
7172.16	1.39357E-06
7175.88	1.39196E-06
7179.6	1.39023E-06
7183.32	1.38849E-06
7187.04	1.38686E-06
7190.76	1.38491E-06
7194.48	1.38311E-06
7198.2	1.38115E-06
7201.92	1.37962E-06
7205.64	1.37799E-06
7209.36	1.37657E-06
7213.08	1.37484E-06
7216.8	1.37297E-06
7220.52	1.37098E-06
7224.24	1.36913E-06
7227.96	1.36742E-06
7231.68	1.36593E-06
7235.4	1.36409E-06
7239.12	1.36199E-06
7242.84	1.35959E-06
7246.56	1.35761E-06
7250.28	1.35532E-06
7254	1.35405E-06
7257.72	1.35246E-06
7261.44	1.35046E-06
7265.16	1.34844E-06
7268.88	1.34627E-06
7272.6	1.34419E-06
7276.32	1.34184E-06
7280.04	1.34041E-06
7283.76	1.33833E-06
7287.48	1.33614E-06
7291.2	1.33463E-06
7294.92	1.33283E-06
7298.64	1.33091E-06
7302.36	1.32931E-06
7306.08	1.32803E-06
7309.8	1.32668E-06
7313.52	1.32532E-06
7317.24	1.32424E-06
7320.96	1.32292E-06
7324.68	1.32124E-06
7328.4	1.31935E-06
7332.12	1.31803E-06
7335.84	1.31627E-06
7339.56	1.31443E-06
7343.28	1.31253E-06
7347	1.31034E-06
7350.72	1.30792E-06
7354.44	1.30576E-06
7358.16	1.30427E-06
7361.88	1.30274E-06
7365.6	1.30158E-06
7369.32	1.30008E-06
7373.04	1.29851E-06
7376.76	1.29723E-06
7380.48	1.29567E-06
7384.2	1.29433E-06
7387.92	1.2928E-06
7391.64	1.29124E-06
7395.36	1.2899E-06
7399.08	1.28822E-06
7402.8	1.28718E-06
7406.52	1.28577E-06
7410.24	1.28437E-06
7413.96	1.28297E-06
7417.68	1.28167E-06
7421.4	1.28006E-06
7425.12	1.27828E-06
7428.84	1.27671E-06
7432.56	1.27567E-06
7436.28	1.27427E-06
7440	1.27283E-06
7443.72	1.27232E-06
7447.44	1.27146E-06
7451.16	1.27016E-06
7454.88	1.26851E-06
7458.6	1.26767E-06
7462.32	1.2665E-06
7466.04	1.26524E-06
7469.76	1.26399E-06
7473.48	1.2629E-06
7477.2	1.26167E-06
7480.92	1.26049E-06
7484.64	1.25917E-06
7488.36	1.25746E-06
7492.08	1.25537E-06
7495.8	1.25377E-06
7499.52	1.2526E-06
7503.24	1.25111E-06
7506.96	1.24978E-06
7510.68	1.24858E-06
7514.4	1.24712E-06
7518.12	1.24594E-06
7521.84	1.2447E-06
7525.56	1.24348E-06
7529.28	1.24216E-06
7533	1.24063E-06
7536.72	1.23914E-06
7540.44	1.23758E-06
7544.16	1.23617E-06
7547.88	1.23476E-06
7551.6	1.23301E-06
7555.32	1.2316E-06
7559.04	1.2301E-06
7562.76	1.2288E-06
7566.48	1.22719E-06
7570.2	1.22552E-06
7573.92	1.22387E-06
7577.64	1.22292E-06
7581.36	1.22169E-06
7585.08	1.22046E-06
7588.8	1.2192E-06
7592.52	1.21789E-06
7596.24	1.21622E-06
7599.96	1.2148E-06
7603.68	1.21353E-06
7607.4	1.21213E-06
7611.12	1.21069E-06
7614.84	1.20959E-06
7618.56	1.20813E-06
7622.28	1.20682E-06
7626	1.20618E-06
7629.72	1.20516E-06
7633.44	1.20398E-06
7637.16	1.20282E-06
7640.88	1.20179E-06
7644.6	1.20049E-06
7648.32	1.19887E-06
7652.04	1.19756E-06
7655.76	1.19643E-06
7659.48	1.195E-06
7663.2	1.19351E-06
7666.92	1.192E-06
7670.64	1.19054E-06
7674.36	1.18911E-06
7678.08	1.18755E-06
7681.8	1.18628E-06
7685.52	1.18476E-06
7689.24	1.18328E-06
7692.96	1.18212E-06
7696.68	1.18075E-06
7700.4	1.17945E-06
7704.12	1.17848E-06
7707.84	1.17738E-06
7711.56	1.17607E-06
7715.28	1.17487E-06
7719	1.17371E-06
7722.72	1.17256E-06
7726.44	1.17152E-06
7730.16	1.17088E-06
7733.88	1.17008E-06
7737.6	1.16908E-06
7741.32	1.16826E-06
7745.04	1.16725E-06
7748.76	1.16585E-06
7752.48	1.1645E-06
7756.2	1.16316E-06
7759.92	1.16192E-06
7763.64	1.16056E-06
7767.36	1.15929E-06
7771.08	1.15805E-06
7774.8	1.15663E-06
7778.52	1.1556E-06
7782.24	1.15434E-06
7785.96	1.15303E-06
7789.68	1.15172E-06
7793.4	1.1502E-06
7797.12	1.14838E-06
7800.84	1.14678E-06
7804.56	1.14533E-06
7808.28	1.14417E-06
7812	1.14278E-06
7815.72	1.14151E-06
7819.44	1.14026E-06
7823.16	1.13899E-06
7826.88	1.13771E-06
7830.6	1.13618E-06
7834.32	1.1349E-06
7838.04	1.13338E-06
7841.76	1.13185E-06
7845.48	1.1305E-06
7849.2	1.12891E-06
7852.92	1.12719E-06
7856.64	1.1259E-06
7860.36	1.12475E-06
7864.08	1.12341E-06
7867.8	1.12254E-06
7871.52	1.12149E-06
7875.24	1.12027E-06
7878.96	1.11895E-06
7882.68	1.11785E-06
7886.4	1.11639E-06
7890.12	1.11488E-06
7893.84	1.11391E-06
7897.56	1.11271E-06
7901.28	1.11127E-06
7905	1.10983E-06
7908.72	1.1082E-06
7912.44	1.10648E-06
7916.16	1.10495E-06
7919.88	1.10348E-06
7923.6	1.10225E-06
7927.32	1.10085E-06
7931.04	1.09979E-06
7934.76	1.09852E-06
7938.48	1.09708E-06
7942.2	1.09577E-06
7945.92	1.0945E-06
7949.64	1.09326E-06
7953.36	1.09209E-06
7957.08	1.09108E-06
7960.8	1.08984E-06
7964.52	1.08873E-06
7968.24	1.08763E-06
7971.96	1.08638E-06
7975.68	1.08521E-06
7979.4	1.08448E-06
7983.12	1.08358E-06
7986.84	1.08245E-06
7990.56	1.08159E-06
7994.28	1.08043E-06
7998	1.07906E-06
8001.72	1.07771E-06
8005.44	1.07632E-06
8009.16	1.07507E-06
8012.88	1.07385E-06
8016.6	1.07271E-06
8020.32	1.07152E-06
8024.04	1.07032E-06
8027.76	1.06914E-06
8031.48	1.06781E-06
8035.2	1.06651E-06
8038.92	1.06548E-06
8042.64	1.06428E-06
8046.36	1.0632E-06
8050.08	1.06201E-06
8053.8	1.06083E-06
8057.52	1.05952E-06
8061.24	1.05845E-06
8064.96	1.05713E-06
8068.68	1.05603E-06
8072.4	1.05503E-06
8076.12	1.05403E-06
8079.84	1.05291E-06
8083.56	1.05179E-06
8087.28	1.05069E-06
8091	1.04933E-06
8094.72	1.04784E-06
8098.44	1.04643E-06
8102.16	1.04548E-06
8105.88	1.04427E-06
8109.6	1.04337E-06
8113.32	1.04246E-06
8117.04	1.04139E-06
8120.76	1.04036E-06
8124.48	1.03922E-06
8128.2	1.03772E-06
8131.92	1.03593E-06
8135.64	1.03453E-06
8139.36	1.03318E-06
8143.08	1.03193E-06
8146.8	1.03076E-06
8150.52	1.02975E-06
8154.24	1.02875E-06
8157.96	1.02764E-06
8161.68	1.02688E-06
8165.4	1.02597E-06
8169.12	1.02519E-06
8172.84	1.02426E-06
8176.56	1.02304E-06
8180.28	1.02142E-06
8184	1.02032E-06
8187.72	1.01929E-06
8191.44	1.01822E-06
8195.16	1.01714E-06
8198.88	1.01596E-06
8202.6	1.01479E-06
8206.32	1.0134E-06
8210.04	1.01254E-06
8213.76	1.01135E-06
8217.48	1.00998E-06
8221.2	1.00943E-06
8224.92	1.00865E-06
8228.64	1.00757E-06
8232.36	1.0069E-06
8236.08	1.00588E-06
8239.8	1.00484E-06
8243.52	1.00381E-06
8247.24	1.00258E-06
8250.96	1.00135E-06
8254.68	1.00034E-06
8258.4	9.99447E-07
8262.12	9.98543E-07
8265.84	9.97531E-07
8269.56	9.96622E-07
8273.28	9.95602E-07
8277	9.94337E-07
8280.72	9.93016E-07
8284.44	9.92271E-07
8288.16	9.91456E-07
8291.88	9.90633E-07
8295.6	9.89956E-07
8299.32	9.89064E-07
8303.04	9.87951E-07
8306.76	9.87127E-07
8310.48	9.86113E-07
8314.2	9.8514E-07
8317.92	9.84188E-07
8321.64	9.83079E-07
8325.36	9.82336E-07
8329.08	9.81422E-07
8332.8	9.80508E-07
8336.52	9.79756E-07
8340.24	9.78775E-07
8343.96	9.77847E-07
8347.68	9.77053E-07
8351.4	9.76236E-07
8355.12	9.75293E-07
8358.84	9.7445E-07
8362.56	9.73415E-07
8366.28	9.72624E-07
8370	9.7185E-07
8373.72	9.71075E-07
8377.44	9.70392E-07
8381.16	9.69499E-07
8384.88	9.68488E-07
8388.6	9.67522E-07
8392.32	9.66622E-07
8396.04	9.65627E-07
8399.76	9.64739E-07
8403.48	9.64271E-07
8407.2	9.63598E-07
8410.92	9.62857E-07
8414.64	9.62199E-07
8418.36	9.615E-07
8422.08	9.60716E-07
8425.8	9.59939E-07
8429.52	9.59209E-07
8433.24	9.58477E-07
8436.96	9.57637E-07
8440.68	9.56776E-07
8444.4	9.55902E-07
8448.12	9.55081E-07
8451.84	9.543E-07
8455.56	9.53437E-07
8459.28	9.52566E-07
8463	9.51651E-07
8466.72	9.50826E-07
8470.44	9.4974E-07
8474.16	9.48836E-07
8477.88	9.48096E-07
8481.6	9.47403E-07
8485.32	9.466E-07
8489.04	9.45825E-07
8492.76	9.44777E-07
8496.48	9.436E-07
8500.2	9.42538E-07
8503.92	9.41645E-07
8507.64	9.40743E-07
8511.36	9.39909E-07
8515.08	9.39335E-07
8518.8	9.38555E-07
8522.52	9.37713E-07
8526.24	9.37146E-07
8529.96	9.36324E-07
8533.68	9.35389E-07
8537.4	9.34946E-07
8541.12	9.34264E-07
8544.84	9.33286E-07
8548.56	9.32401E-07
8552.28	9.31486E-07
8556	9.30623E-07
8559.72	9.29648E-07
8563.44	9.28871E-07
8567.16	9.27889E-07
8570.88	9.27075E-07
8574.6	9.26136E-07
8578.32	9.25144E-07
8582.04	9.24379E-07
8585.76	9.23731E-07
8589.48	9.23015E-07
8593.2	9.22211E-07
8596.92	9.21671E-07
8600.64	9.21062E-07
8604.36	9.20394E-07
8608.08	9.19783E-07
8611.8	9.19258E-07
8615.52	9.18694E-07
8619.24	9.18242E-07
8622.96	9.17715E-07
8626.68	9.17105E-07
8630.4	9.16379E-07
8634.12	9.15571E-07
8637.84	9.14638E-07
8641.56	9.13716E-07
8645.28	9.12911E-07
8649	9.12114E-07
8652.72	9.11391E-07
8656.44	9.10764E-07
8660.16	9.09906E-07
8663.88	9.08982E-07
8667.6	9.0799E-07
8671.32	9.06842E-07
8675.04	9.05577E-07
8678.76	9.0437E-07
8682.48	9.03744E-07
8686.2	9.02855E-07
8689.92	9.01939E-07
8693.64	9.01546E-07
8697.36	9.00997E-07
8701.08	9.0029E-07
8704.8	8.9965E-07
8708.52	8.99234E-07
8712.24	8.98705E-07
8715.96	8.98177E-07
8719.68	8.97727E-07
8723.4	8.97315E-07
8727.12	8.96841E-07
8730.84	8.96337E-07
8734.56	8.95876E-07
8738.28	8.95237E-07
8742	8.94544E-07
8745.72	8.93962E-07
8749.44	8.93339E-07
8753.16	8.92662E-07
8756.88	8.92239E-07
8760.6	8.91711E-07
8764.32	8.91195E-07
8768.04	8.90593E-07
8771.76	8.89872E-07
8775.48	8.89124E-07
8779.2	8.88728E-07
8782.92	8.88216E-07
8786.64	8.876E-07
8790.36	8.87045E-07
8794.08	8.86469E-07
8797.8	8.85727E-07
8801.52	8.84923E-07
8805.24	8.84587E-07
8808.96	8.83992E-07
8812.68	8.83272E-07
8816.4	8.82629E-07
8820.12	8.82024E-07
8823.84	8.81477E-07
8827.56	8.80912E-07
8831.28	8.80372E-07
8835	8.79899E-07
8838.72	8.79409E-07
8842.44	8.78755E-07
8846.16	8.78017E-07
8849.88	8.77502E-07
8853.6	8.76903E-07
8857.32	8.76146E-07
8861.04	8.75553E-07
8864.76	8.74921E-07
8868.48	8.74266E-07
8872.2	8.73781E-07
8875.92	8.73227E-07
8879.64	8.72587E-07
8883.36	8.72077E-07
8887.08	8.71444E-07
8890.8	8.7069E-07
8894.52	8.6983E-07
8898.24	8.69084E-07
8901.96	8.68351E-07
8905.68	8.67657E-07
8909.4	8.67015E-07
8913.12	8.66297E-07
8916.84	8.65789E-07
8920.56	8.65345E-07
8924.28	8.64854E-07
8928	8.64299E-07
8931.72	8.6371E-07
8935.44	8.62986E-07
8939.16	8.62203E-07
8942.88	8.61587E-07
8946.6	8.60945E-07
8950.32	8.60572E-07
8954.04	8.60071E-07
8957.76	8.59556E-07
8961.48	8.59166E-07
8965.2	8.58665E-07
8968.92	8.58178E-07
8972.64	8.57627E-07
8976.36	8.57148E-07
8980.08	8.56566E-07
8983.8	8.56069E-07
8987.52	8.55452E-07
8991.24	8.54837E-07
8994.96	8.53998E-07
8998.68	8.53412E-07
9002.4	8.52952E-07
9006.12	8.52414E-07
9009.84	8.52E-07
9013.56	8.51509E-07
9017.28	8.50862E-07
9021	8.50208E-07
9024.72	8.4976E-07
9028.44	8.49219E-07
9032.16	8.48797E-07
9035.88	8.48275E-07
9039.6	8.47872E-07
9043.32	8.47353E-07
9047.04	8.46833E-07
9050.76	8.46325E-07
9054.48	8.45813E-07
9058.2	8.45158E-07
9061.92	8.44519E-07
9065.64	8.43884E-07
9069.36	8.43288E-07
9073.08	8.42847E-07
9076.8	8.42261E-07
9080.52	8.41595E-07
9084.24	8.41084E-07
9087.96	8.40729E-07
9091.68	8.40324E-07
9095.4	8.39874E-07
9099.12	8.39512E-07
9102.84	8.39102E-07
9106.56	8.38728E-07
9110.28	8.38243E-07
9114	8.37764E-07
9117.72	8.37169E-07
9121.44	8.36592E-07
9125.16	8.36001E-07
9128.88	8.35467E-07
9132.6	8.34939E-07
9136.32	8.34534E-07
9140.04	8.34097E-07
9143.76	8.33771E-07
9147.48	8.33309E-07
9151.2	8.32839E-07
9154.92	8.32391E-07
9158.64	8.31791E-07
9162.36	8.31244E-07
9166.08	8.30777E-07
9169.8	8.30385E-07
9173.52	8.30152E-07
9177.24	8.29801E-07
9180.96	8.29452E-07
9184.68	8.29149E-07
9188.4	8.28852E-07
9192.12	8.28415E-07
9195.84	8.28109E-07
9199.56	8.27665E-07
9203.28	8.27232E-07
9207	8.26818E-07
9210.72	8.26372E-07
9214.44	8.25906E-07
9218.16	8.25474E-07
9221.88	8.24833E-07
9225.6	8.24143E-07
9229.32	8.23599E-07
9233.04	8.23202E-07
9236.76	8.22777E-07
9240.48	8.22389E-07
9244.2	8.22E-07
9247.92	8.2152E-07
9251.64	8.21015E-07
9255.36	8.20518E-07
9259.08	8.20015E-07
9262.8	8.19572E-07
9266.52	8.19196E-07
9270.24	8.18733E-07
9273.96	8.18443E-07
9277.68	8.18007E-07
9281.4	8.17639E-07
9285.12	8.17379E-07
9288.84	8.17065E-07
9292.56	8.1685E-07
9296.28	8.1657E-07
9300	8.16295E-07


==> Data/example4_loss.txt <==
1	1
2	0.479220122
3	0.241551101
4	0.195384219
5	0.13785097
6	0.064181007
7	0.036972791
8	0.026061386
9	0.023007857
10	0.022043612
11	0.020547546
12	0.01790108
13	0.014665576
14	0.013058353
15	0.011034718
16	0.010028961
17	0.008834451
18	0.008213175
19	0.007404628
20	0.007028498
21	0.006424292
22	0.005470732
23	0.005000414
24	0.004907184
25	0.004756839
26	0.004548321
27	0.004221107
28	0.003815405
29	0.00320461
30	0.002848238
31	0.002654381
32	0.002554159
33	0.002426159
34	0.002301615
35	0.002242639
36	0.002165425
37	0.002062249
38	0.002013433
39	0.001995134
40	0.00196634
41	0.001916804
42	0.001876383
43	0.0018111
44	0.001756006
45	0.001716393
46	0.001667153
47	0.001612964
48	0.001540325
49	0.001492646
50	0.001458753
51	0.001429628
52	0.001395739
53	0.00136031
54	0.001326557
55	0.001320696
56	0.001310597
57	0.001292167
58	0.001261763
59	0.001244164
60	0.001221365
61	0.001208065
62	0.001186801
63	0.001157285
64	0.001142635
65	0.001126973
66	0.001105904
67	0.00108707
68	0.00107774
69	0.001068356
70	0.001054742
71	0.001038082
72	0.001024227
73	0.001011056
74	0.001003262
75	0.000993176
76	0.000984089
77	0.000972699
78	0.000969073
79	0.000963288
80	0.000954244
81	0.000947229
82	0.000938775
83	0.000932553
84	0.000925143
85	0.000920208
86	0.000912172
87	0.000899758
88	0.000882969
89	0.000873008
90	0.000865803
91	0.000856873
92	0.00085174
93	0.000842661
94	0.000833791
95	0.00082355
96	0.000808585
97	0.000792797
98	0.000776704
99	0.000756903
100	0.000744599
101	0.000735257
102	0.000723636
103	0.000712908
104	0.000700297
105	0.000692582
106	0.000683355
107	0.000675201
108	0.000667811
109	0.000658133
110	0.000650814
111	0.000640895
112	0.00063271
113	0.000623732
114	0.000619087
115	0.000613551
116	0.000605125
117	0.000596861
118	0.000585914
119	0.000579368
120	0.000570073
121	0.000558808
122	0.000545859
123	0.000540937
124	0.000532942
125	0.000520879
126	0.00050575
127	0.000490413
128	0.000482158
129	0.00047351
130	0.000463262
131	0.000458564
132	0.000453088
133	0.000445132
134	0.000439065
135	0.00043234
136	0.000424643
137	0.000416318
138	0.000409295
139	0.000399816
140	0.000394991
141	0.000388002
142	0.00038126
143	0.000374619
144	0.000370733
145	0.000366148
146	0.000360469
147	0.000354706
148	0.000350795
149	0.000346283
150	0.000342314
151	0.000337909
152	0.000334073
153	0.000332463
154	0.000329878
155	0.000325775
156	0.000320313
157	0.00031817
158	0.000314706
159	0.000310148
160	0.000307432
161	0.000304611
162	0.000301062
163	0.000296361
164	0.000292926
165	0.000288615
166	0.000287231
167	0.000285008
168	0.000282482
169	0.000279604
170	0.000278016
171	0.000276421
172	0.000274429
173	0.000272054
174	0.000270146
175	0.000268183
176	0.000266765
177	0.000264916
178	0.000262678
179	0.000261036
180	0.000258861
181	0.000256275
182	0.000254656
183	0.000252791
184	0.000250458
185	0.000248082
186	0.0002463
187	0.000244049
188	0.000241552
189	0.000239196
190	0.000237344
191	0.000234999
192	0.00023379
193	0.00023216
194	0.000231436
195	0.000230214
196	0.000228378
197	0.000226012
198	0.000224564
199	0.000222829
200	0.000220703
201	0.000219483
202	0.000218254
203	0.000216752
204	0.000214783
205	0.000213082
206	0.00021155
207	0.000209823
208	0.000208908
209	0.000207457
210	0.000205099
211	0.000202308
212	0.000201057
213	0.000199311
214	0.000197233
215	0.000196129
216	0.000194666
217	0.000193106
218	0.00019148
219	0.000189836
220	0.000188277
221	0.000187625
222	0.000186839
223	0.000185805
224	0.00018461
225	0.000183563
226	0.000182684
227	0.000181574
228	0.000180104
229	0.000179071
230	0.000178056
231	0.000176876
232	0.000176604
233	0.000176108
234	0.000175232
235	0.000173827
236	0.000172443
237	0.000171832
238	0.000171001
239	0.00016993
240	0.000169208
241	0.000168352
242	0.000167549
243	0.000166484
244	0.00016539
245	0.000164631
246	0.000163647
247	0.000162504
248	0.000161603
249	0.000160684
250	0.000159898
251	0.000158963
252	0.000158218
253	0.000157463
254	0.000156644
255	0.000156297
256	0.000155715
257	0.000154877
258	0.00015385
259	0.00015336
260	0.000152691
261	0.000151765
262	0.00015136
263	0.000150711
264	0.00014977
265	0.000148561
266	0.000147615
267	0.000146947
268	0.000146165
269	0.000145544
270	0.000145226
271	0.000144724
272	0.000144126
273	0.000143549
274	0.000142927
275	0.000142526
276	0.000142008
277	0.000141415
278	0.000140879
279	0.000140507
280	0.000139997
281	0.000139339
282	0.000138828
283	0.000138269
284	0.000137831
285	0.000137302
286	0.000136724
287	0.000136149
288	0.000135552
289	0.000135082
290	0.000134601
291	0.000134076
292	0.000133501
293	0.000133061
294	0.000132601
295	0.000132049
296	0.000131635
297	0.000131127
298	0.00013081
299	0.000130386
300	0.000129854
301	0.000129395
302	0.000128878
303	0.000128484
304	0.000128021
305	0.000127664
306	0.000127399
307	0.000127179
308	0.000126869
309	0.000126536
310	0.000126101
311	0.000125678
312	0.000125311
313	0.000124844
314	0.000124423
315	0.000124159
316	0.000123824
317	0.000123399
318	0.000122936
319	0.00012248
320	0.00012229
321	0.000121983
322	0.000121515
323	0.000121098
324	0.000120818
325	0.000120522
326	0.000120121
327	0.00011983
328	0.00011959
329	0.000119286
330	0.000118872
331	0.00011866
332	0.000118404
333	0.000118119
334	0.000117754
335	0.000117499
336	0.000117184
337	0.000116924
338	0.000116668
339	0.000116422
340	0.000116155
341	0.000115927
342	0.000115648
343	0.000115519
344	0.000115307
345	0.000115075
346	0.00011477
347	0.000114539
348	0.000114292
349	0.000114055
350	0.000113735
351	0.000113484
352	0.00011324
353	0.000112938
354	0.000112668
355	0.00011238
356	0.000112078
357	0.000111827
358	0.000111547
359	0.000111264
360	0.000111079
361	0.000110828
362	0.000110488
363	0.000110178
364	0.000109909
365	0.000109734
366	0.000109557
367	0.000109376
368	0.000109167
369	0.000109076
370	0.000108932
371	0.000108705
372	0.000108365
373	0.000107989
374	0.000107622
375	0.000107362
376	0.000107047
377	0.000106736
378	0.000106377
379	0.000106221
380	0.000106015
381	0.000105812
382	0.000105572
383	0.000105347
384	0.000105283
385	0.000105172
386	0.000104979
387	0.000104679
388	0.000104275
389	0.000104107
390	0.000103878
391	0.000103551
392	0.000103221
393	0.000103076
394	0.000102845
395	0.000102535
396	0.000102329
397	0.000102107
398	0.000101943
399	0.000101726
400	0.000101438
401	0.000101085
402	0.000100752
403	0.000100406
404	0.000100059
405	9.97827E-05
406	9.94245E-05
407	9.89737E-05
408	9.87515E-05
409	9.84394E-05
410	9.80311E-05
411	9.78382E-05
412	9.75243E-05
413	9.71276E-05
414	9.6638E-05
415	9.62306E-05
416	9.57944E-05
417	9.53284E-05
418	9.50766E-05
419	9.47797E-05
420	9.44101E-05
421	9.41064E-05
422	9.38286E-05
423	9.35681E-05
424	9.33497E-05
425	9.30362E-05
426	9.27861E-05
427	9.25558E-05
428	9.22846E-05
429	9.20898E-05
430	9.18421E-05
431	9.16055E-05
432	9.13976E-05
433	9.11149E-05
434	9.0801E-05
435	9.07186E-05
436	9.05705E-05
437	9.03224E-05
438	8.9963E-05
439	8.96308E-05
440	8.93645E-05
441	8.91022E-05
442	8.87966E-05
443	8.8447E-05
444	8.82231E-05
445	8.79231E-05
446	8.7493E-05
447	8.72092E-05
448	8.68698E-05
449	8.65933E-05
450	8.62868E-05
451	8.59976E-05
452	8.57963E-05
453	8.5499E-05
454	8.51135E-05
455	8.4741E-05
456	8.44695E-05
457	8.41595E-05
458	8.3847E-05
459	8.35104E-05
460	8.31636E-05
461	8.28769E-05
462	8.254E-05
463	8.22767E-05
464	8.19352E-05
465	8.15752E-05
466	8.13151E-05
467	8.10187E-05
468	8.06842E-05
469	8.02341E-05
470	7.99439E-05
471	7.96553E-05
472	7.95145E-05
473	7.92913E-05
474	7.89762E-05
475	7.86963E-05
476	7.8415E-05
477	7.81602E-05
478	7.78686E-05
479	7.75565E-05
480	7.72884E-05
481	7.69633E-05
482	7.65522E-05
483	7.60422E-05
484	7.55389E-05
485	7.5315E-05
486	7.50181E-05
487	7.47016E-05
488	7.43643E-05
489	7.39997E-05
490	7.35956E-05
491	7.31959E-05
492	7.28658E-05
493	7.25516E-05
494	7.21827E-05
495	7.18601E-05
496	7.15294E-05
497	7.12256E-05
498	7.0911E-05
499	7.05268E-05
500	7.02788E-05
501	6.99278E-05
502	6.94593E-05
503	6.92127E-05
504	6.88436E-05
505	6.84396E-05
506	6.80863E-05
507	6.79138E-05
508	6.76956E-05
509	6.74607E-05
510	6.71683E-05
511	6.70875E-05
512	6.69457E-05
513	6.67077E-05
514	6.63713E-05
515	6.59947E-05
516	6.58707E-05
517	6.5676E-05
518	6.54143E-05
519	6.50724E-05
520	6.48455E-05
521	6.45661E-05
522	6.41849E-05
523	6.39207E-05
524	6.36529E-05
525	6.33327E-05
526	6.29653E-05
527	6.28872E-05
528	6.27512E-05
529	6.25336E-05
530	6.22435E-05
531	6.19622E-05
532	6.18908E-05
533	6.17658E-05
534	6.15596E-05
535	6.12361E-05
536	6.09023E-05
537	6.0614E-05
538	6.03166E-05
539	5.99947E-05
540	5.96307E-05
541	5.91943E-05
542	5.88679E-05
543	5.85855E-05
544	5.81933E-05
545	5.78411E-05
546	5.76833E-05
547	5.74453E-05
548	5.71709E-05
549	5.68628E-05
550	5.66202E-05
551	5.63738E-05
552	5.60936E-05
553	5.57933E-05
554	5.56082E-05
555	5.53804E-05
556	5.52269E-05
557	5.50301E-05
558	5.48343E-05
559	5.46342E-05
560	5.4503E-05
561	5.43199E-05
562	5.40797E-05
563	5.39835E-05
564	5.38366E-05
565	5.36261E-05
566	5.33877E-05
567	5.32322E-05
568	5.30726E-05
569	5.28822E-05
570	5.27041E-05
571	5.25269E-05
572	5.24318E-05
573	5.22845E-05
574	5.2065E-05
575	5.18485E-05
576	5.16707E-05
577	5.14741E-05
578	5.13018E-05
579	5.11146E-05
580	5.08809E-05
581	5.06702E-05
582	5.04461E-05
583	5.03058E-05
584	5.01491E-05
585	4.99729E-05
586	4.9831E-05
587	4.96503E-05
588	4.94288E-05
589	4.92649E-05
590	4.91256E-05
591	4.89482E-05
592	4.87842E-05
593	4.85964E-05
594	4.83921E-05
595	4.81641E-05
596	4.80223E-05
597	4.78442E-05
598	4.76825E-05
599	4.75139E-05
600	4.74078E-05
601	4.72739E-05
602	4.71059E-05
603	4.6903E-05
604	4.67288E-05
605	4.65936E-05
606	4.64061E-05
607	4.61435E-05
608	4.59581E-05
609	4.57638E-05
610	4.56091E-05
611	4.55094E-05
612	4.5388E-05
613	4.52393E-05
614	4.50663E-05
615	4.49018E-05
616	4.47217E-05
617	4.45357E-05
618	4.43966E-05
619	4.42569E-05
620	4.41138E-05
621	4.39643E-05
622	4.38259E-05
623	4.37068E-05
624	4.35708E-05
625	4.34205E-05
626	4.32251E-05
627	4.3147E-05
628	4.3044E-05
629	4.29268E-05
630	4.279E-05
631	4.27195E-05
632	4.26178E-05
633	4.24906E-05
634	4.2362E-05
635	4.22967E-05
636	4.22034E-05
637	4.20717E-05
638	4.19033E-05
639	4.17893E-05
640	4.1646E-05
641	4.14925E-05
642	4.13917E-05
643	4.12629E-05
644	4.11045E-05
645	4.0968E-05
646	4.08184E-05
647	4.0761E-05
648	4.06665E-05
649	4.05226E-05
650	4.03451E-05
651	4.02273E-05
652	4.00872E-05
653	3.99633E-05
654	3.98176E-05
655	3.96886E-05
656	3.95681E-05
657	3.94177E-05
658	3.92753E-05
659	3.91913E-05
660	3.90923E-05
661	3.89595E-05
662	3.88468E-05
663	3.87382E-05
664	3.8615E-05
665	3.85232E-05
666	3.84122E-05
667	3.83101E-05
668	3.82186E-05
669	3.80989E-05
670	3.79797E-05
671	3.78648E-05
672	3.77463E-05
673	3.76322E-05
674	3.74888E-05
675	3.7383E-05
676	3.72665E-05
677	3.71403E-05
678	3.70822E-05
679	3.69968E-05
680	3.68746E-05
681	3.67361E-05
682	3.66252E-05
683	3.65244E-05
684	3.64002E-05
685	3.62588E-05
686	3.61748E-05
687	3.60632E-05
688	3.59266E-05
689	3.58783E-05
690	3.58E-05
691	3.56841E-05
692	3.55566E-05
693	3.54557E-05
694	3.54026E-05
695	3.53231E-05
696	3.52113E-05
697	3.51032E-05
698	3.50011E-05
699	3.49036E-05
700	3.47849E-05
701	3.46471E-05
702	3.4542E-05
703	3.44292E-05
704	3.43339E-05
705	3.42407E-05
706	3.41135E-05
707	3.40292E-05
708	3.39131E-05
709	3.37802E-05
710	3.36684E-05
711	3.3557E-05
712	3.34423E-05
713	3.33121E-05
714	3.32125E-05
715	3.31504E-05
716	3.30606E-05
717	3.29518E-05
718	3.28503E-05
719	3.27971E-05
720	3.27263E-05
721	3.26463E-05
722	3.25477E-05
723	3.24673E-05
724	3.2394E-05
725	3.23213E-05
726	3.22588E-05
727	3.22027E-05
728	3.21408E-05
729	3.20677E-05
730	3.1974E-05
731	3.18992E-05
732	3.18403E-05
733	3.17596E-05
734	3.16763E-05
735	3.16085E-05
736	3.15262E-05
737	3.14397E-05
738	3.13474E-05
739	3.12519E-05
740	3.11585E-05
741	3.10445E-05
742	3.09307E-05
743	3.08087E-05
744	3.07409E-05
745	3.06404E-05
746	3.05164E-05
747	3.04022E-05
748	3.0337E-05
749	3.02466E-05
750	3.01487E-05
751	3.00424E-05
752	3.00049E-05
753	2.99478E-05
754	2.98538E-05
755	2.97253E-05
756	2.96213E-05
757	2.95616E-05
758	2.94795E-05
759	2.93721E-05
760	2.92625E-05
761	2.91612E-05
762	2.90853E-05
763	2.89885E-05
764	2.88586E-05
765	2.87856E-05
766	2.8703E-05
767	2.86205E-05
768	2.85259E-05
769	2.84391E-05
770	2.83832E-05
771	2.83058E-05
772	2.82126E-05
773	2.81128E-05
774	2.80353E-05
775	2.79667E-05
776	2.78856E-05
777	2.77815E-05
778	2.77306E-05
779	2.76586E-05
780	2.75776E-05
781	2.75042E-05
782	2.74392E-05
783	2.73596E-05
784	2.72869E-05
785	2.7203E-05
786	2.71501E-05
787	2.7074E-05
788	2.69763E-05
789	2.69026E-05
790	2.68206E-05
791	2.67585E-05
792	2.66759E-05
793	2.65871E-05
794	2.65301E-05
795	2.64631E-05
796	2.6386E-05
797	2.63181E-05
798	2.62495E-05
799	2.61686E-05
800	2.61163E-05
801	2.60373E-05
802	2.59538E-05
803	2.58895E-05
804	2.58234E-05
805	2.57867E-05
806	2.57305E-05
807	2.56442E-05
808	2.55338E-05
809	2.54798E-05
810	2.54043E-05
811	2.53061E-05
812	2.52281E-05
813	2.51743E-05
814	2.51066E-05
815	2.50123E-05
816	2.49299E-05
817	2.48715E-05
818	2.47933E-05
819	2.46841E-05
820	2.45728E-05
821	2.45403E-05
822	2.44867E-05
823	2.44086E-05
824	2.4295E-05
825	2.42651E-05
826	2.42164E-05
827	2.41416E-05
828	2.40539E-05
829	2.40113E-05
830	2.39473E-05
831	2.38674E-05
832	2.38065E-05
833	2.37475E-05
834	2.36809E-05
835	2.35928E-05
836	2.35579E-05
837	2.35104E-05
838	2.34431E-05
839	2.33751E-05
840	2.33142E-05
841	2.32504E-05
842	2.31725E-05
843	2.30781E-05
844	2.30276E-05
845	2.2959E-05
846	2.28824E-05
847	2.2809E-05
848	2.27294E-05
849	2.26742E-05
850	2.2641E-05
851	2.25909E-05
852	2.25248E-05
853	2.24585E-05
854	2.23961E-05
855	2.2362E-05
856	2.23118E-05
857	2.22452E-05
858	2.2172E-05
859	2.21237E-05
860	2.20576E-05
861	2.19779E-05
862	2.19274E-05
863	2.18677E-05
864	2.17932E-05
865	2.17547E-05
866	2.17005E-05
867	2.16234E-05
868	2.15693E-05
869	2.1496E-05
870	2.14174E-05
871	2.13619E-05
872	2.12849E-05
873	2.1183E-05
874	2.11089E-05
875	2.10394E-05
876	2.09915E-05
877	2.09396E-05
878	2.08925E-05
879	2.08529E-05
880	2.08082E-05
881	2.07519E-05
882	2.06957E-05
883	2.06292E-05
884	2.05626E-05
885	2.04989E-05
886	2.04177E-05
887	2.03565E-05
888	2.02879E-05
889	2.02238E-05
890	2.01815E-05
891	2.01282E-05
892	2.00588E-05
893	2.00008E-05
894	1.99369E-05
895	1.9879E-05
896	1.98158E-05
897	1.97755E-05
898	1.9718E-05
899	1.96487E-05
900	1.95832E-05
901	1.95449E-05
902	1.95061E-05
903	1.94536E-05
904	1.9395E-05
905	1.93324E-05
906	1.92982E-05
907	1.92531E-05
908	1.919E-05
909	1.9114E-05
910	1.90468E-05
911	1.90101E-05
912	1.89598E-05
913	1.88972E-05
914	1.88457E-05
915	1.87969E-05
916	1.87417E-05
917	1.87012E-05
918	1.86669E-05
919	1.86238E-05
920	1.85717E-05
921	1.85147E-05
922	1.84652E-05
923	1.84406E-05
924	1.84027E-05
925	1.83658E-05
926	1.83146E-05
927	1.82872E-05
928	1.82466E-05
929	1.81957E-05
930	1.8146E-05
931	1.81133E-05
932	1.80733E-05
933	1.80213E-05
934	1.79663E-05
935	1.79357E-05
936	1.78997E-05
937	1.78545E-05
938	1.78143E-05
939	1.77715E-05
940	1.77414E-05
941	1.77032E-05
942	1.76528E-05
943	1.75964E-05
944	1.755E-05
945	1.7519E-05
946	1.74736E-05
947	1.74237E-05
948	1.73726E-05
949	1.73624E-05
950	1.73448E-05
951	1.73152E-05
952	1.7269E-05
953	1.72297E-05
954	1.71948E-05
955	1.71535E-05
956	1.71241E-05
957	1.70985E-05
958	1.70591E-05
959	1.70074E-05
960	1.69772E-05
961	1.69435E-05
962	1.69022E-05
963	1.6865E-05
964	1.68433E-05
965	1.68095E-05
966	1.67578E-05
967	1.66988E-05
968	1.66792E-05
969	1.66492E-05
970	1.66022E-05
971	1.65489E-05
972	1.6522E-05
973	1.64898E-05
974	1.64532E-05
975	1.64047E-05
976	1.63589E-05
977	1.63163E-05
978	1.62663E-05
979	1.62143E-05
980	1.61813E-05
981	1.614E-05
982	1.60905E-05
983	1.60402E-05
984	1.60286E-05
985	1.60087E-05
986	1.59751E-05
987	1.592E-05
988	1.5869E-05
989	1.58118E-05
990	1.57808E-05
991	1.5738E-05
992	1.56883E-05
993	1.56514E-05
994	1.56027E-05
995	1.55493E-05
996	1.54874E-05
997	1.54233E-05
998	1.5371E-05
999	1.53143E-05
1000	1.52549E-05
1001	1.52051E-05
1002	1.51634E-05
1003	1.51115E-05
1004	1.50559E-05
1005	1.502E-05
1006	1.49789E-05
1007	1.49297E-05
1008	1.48929E-05
1009	1.48505E-05
1010	1.48169E-05
1011	1.47741E-05
1012	1.47241E-05
1013	1.46715E-05
1014	1.46321E-05
1015	1.45983E-05
1016	1.45487E-05
1017	1.44911E-05
1018	1.44572E-05
1019	1.44117E-05
1020	1.43636E-05
1021	1.43103E-05
1022	1.42605E-05
1023	1.42001E-05
1024	1.41396E-05
1025	1.41178E-05
1026	1.40837E-05
1027	1.40359E-05
1028	1.40112E-05
1029	1.39825E-05
1030	1.39435E-05
1031	1.39058E-05
1032	1.38711E-05
1033	1.38356E-05
1034	1.37978E-05
1035	1.37612E-05
1036	1.37353E-05
1037	1.37016E-05
1038	1.36605E-05
1039	1.36277E-05
1040	1.3594E-05
1041	1.35507E-05
1042	1.3515E-05
1043	1.34772E-05
1044	1.34529E-05
1045	1.34187E-05
1046	1.33776E-05
1047	1.33472E-05
1048	1.33124E-05
1049	1.32777E-05
1050	1.32461E-05
1051	1.3215E-05
1052	1.31922E-05
1053	1.31646E-05
1054	1.31389E-05
1055	1.31137E-05
1056	1.30877E-05
1057	1.30705E-05
1058	1.30452E-05
1059	1.30094E-05
1060	1.29837E-05
1061	1.29522E-05
1062	1.29264E-05
1063	1.28964E-05
1064	1.28721E-05
1065	1.28472E-05
1066	1.28162E-05
1067	1.27866E-05
1068	1.27685E-05
1069	1.27437E-05
1070	1.27153E-05
1071	1.2687E-05
1072	1.26758E-05
1073	1.26578E-05
1074	1.26363E-05
1075	1.26083E-05
1076	1.25907E-05
1077	1.25678E-05
1078	1.25491E-05
1079	1.25243E-05
1080	1.25005E-05
1081	1.24789E-05
1082	1.24547E-05
1083	1.24296E-05
1084	1.24104E-05
1085	1.23857E-05
1086	1.23605E-05
1087	1.23324E-05
1088	1.23031E-05
1089	1.22859E-05
1090	1.22612E-05
1091	1.22324E-05
1092	1.22179E-05
1093	1.22006E-05
1094	1.21809E-05
1095	1.21582E-05
1096	1.21358E-05
1097	1.21109E-05
1098	1.20798E-05
1099	1.20547E-05
1100	1.20287E-05
1101	1.20024E-05
1102	1.19713E-05
1103	1.19462E-05
1104	1.19207E-05
1105	1.1895E-05
1106	1.18735E-05
1107	1.18516E-05
1108	1.18267E-05
1109	1.18001E-05
1110	1.17823E-05
1111	1.17599E-05
1112	1.1737E-05
1113	1.17176E-05
1114	1.16952E-05
1115	1.16696E-05
1116	1.16453E-05
1117	1.16212E-05
1118	1.15984E-05
1119	1.15795E-05
1120	1.15581E-05
1121	1.15388E-05
1122	1.15191E-05
1123	1.15008E-05
1124	1.14775E-05
1125	1.14491E-05
1126	1.14243E-05
1127	1.14068E-05
1128	1.13835E-05
1129	1.1358E-05
1130	1.13327E-05
1131	1.13121E-05
1132	1.12882E-05
1133	1.12632E-05
1134	1.12405E-05
1135	1.12224E-05
1136	1.12016E-05
1137	1.11767E-05
1138	1.11501E-05
1139	1.11273E-05
1140	1.11148E-05
1141	1.10969E-05
1142	1.10721E-05
1143	1.10458E-05
1144	1.10415E-05
1145	1.10342E-05
1146	1.10208E-05
1147	1.09975E-05
1148	1.09671E-05
1149	1.09441E-05
1150	1.09314E-05
1151	1.09175E-05
1152	1.08995E-05
1153	1.08779E-05
1154	1.08518E-05
1155	1.08273E-05
1156	1.08063E-05
1157	1.07881E-05
1158	1.0772E-05
1159	1.07506E-05
1160	1.07301E-05
1161	1.07096E-05
1162	1.06863E-05
1163	1.06657E-05
1164	1.06519E-05
1165	1.06353E-05
1166	1.0616E-05
1167	1.06024E-05
1168	1.05857E-05
1169	1.05667E-05
1170	1.05457E-05
1171	1.05238E-05
1172	1.05009E-05
1173	1.04807E-05
1174	1.04668E-05
1175	1.04535E-05
1176	1.04369E-05
1177	1.04261E-05
1178	1.04117E-05
1179	1.03983E-05
1180	1.03822E-05
1181	1.03645E-05
1182	1.03488E-05
1183	1.0329E-05
1184	1.03091E-05
1185	1.03056E-05
1186	1.02993E-05
1187	1.0288E-05
1188	1.02703E-05
1189	1.02516E-05
1190	1.0238E-05
1191	1.02264E-05
1192	1.02131E-05
1193	1.01969E-05
1194	1.01792E-05
1195	1.01639E-05
1196	1.01512E-05
1197	1.01363E-05
1198	1.01231E-05
1199	1.01077E-05
1200	1.00916E-05
1201	1.00749E-05
1202	1.00584E-05
1203	1.00456E-05
1204	1.00327E-05
1205	1.00167E-05
1206	1.00027E-05
1207	9.98903E-06
1208	9.97712E-06
1209	9.96199E-06
1210	9.94507E-06
1211	9.92464E-06
1212	9.90853E-06
1213	9.89304E-06
1214	9.875E-06
1215	9.86341E-06
1216	9.84867E-06
1217	9.83147E-06
1218	9.81037E-06
1219	9.79726E-06
1220	9.78421E-06
1221	9.76837E-06
1222	9.751E-06
1223	9.73442E-06
1224	9.71833E-06
1225	9.69765E-06
1226	9.67991E-06
1227	9.65829E-06
1228	9.6428E-06
1229	9.62237E-06
1230	9.59732E-06
1231	9.5797E-06
1232	9.5564E-06
1233	9.54243E-06
1234	9.52439E-06
1235	9.50777E-06
1236	9.49E-06
1237	9.47718E-06
1238	9.46137E-06
1239	9.44287E-06
1240	9.42298E-06
1241	9.41845E-06
1242	9.40995E-06
1243	9.39512E-06
1244	9.37172E-06
1245	9.34659E-06
1246	9.3345E-06
1247	9.31887E-06
1248	9.30203E-06
1249	9.28226E-06
1250	9.26369E-06
1251	9.24576E-06
1252	9.22604E-06
1253	9.20258E-06
1254	9.18194E-06
1255	9.16231E-06
1256	9.14191E-06
1257	9.12626E-06
1258	9.11046E-06
1259	9.0928E-06
1260	9.07889E-06
1261	9.06486E-06
1262	9.05048E-06
1263	9.03311E-06
1264	9.01674E-06
1265	9.00471E-06
1266	8.99016E-06
1267	8.97621E-06
1268	8.96325E-06
1269	8.95053E-06
1270	8.938E-06
1271	8.92609E-06
1272	8.91313E-06
1273	8.8958E-06
1274	8.87713E-06
1275	8.85745E-06
1276	8.8461E-06
1277	8.83187E-06
1278	8.82002E-06
1279	8.80345E-06
1280	8.78907E-06
1281	8.77223E-06
1282	8.75779E-06
1283	8.74443E-06
1284	8.73135E-06
1285	8.71909E-06
1286	8.70296E-06
1287	8.6846E-06
1288	8.67231E-06
1289	8.65783E-06
1290	8.64598E-06
1291	8.6314E-06
1292	8.61499E-06
1293	8.60263E-06
1294	8.58789E-06
1295	8.57373E-06
1296	8.56234E-06
1297	8.55141E-06
1298	8.5389E-06
1299	8.52374E-06
1300	8.5054E-06
1301	8.49368E-06
1302	8.47831E-06
1303	8.46003E-06
1304	8.44875E-06
1305	8.4354E-06
1306	8.4218E-06
1307	8.41241E-06
1308	8.40056E-06
1309	8.38522E-06
1310	8.37615E-06
1311	8.36245E-06
1312	8.34601E-06
1313	8.33568E-06
1314	8.32409E-06
1315	8.3114E-06
1316	8.2979E-06
1317	8.292E-06
1318	8.28236E-06
1319	8.2685E-06
1320	8.25523E-06
1321	8.25201E-06
1322	8.24641E-06
1323	8.23739E-06
1324	8.22541E-06
1325	8.21277E-06
1326	8.20603E-06
1327	8.1966E-06
1328	8.18293E-06
1329	8.1676E-06
1330	8.15921E-06
1331	8.15095E-06
1332	8.1416E-06
1333	8.13312E-06
1334	8.12303E-06
1335	8.11374E-06
1336	8.10435E-06
1337	8.09717E-06
1338	8.08703E-06
1339	8.07414E-06
1340	8.06164E-06
1341	8.05479E-06
1342	8.04637E-06
1343	8.03686E-06
1344	8.02807E-06
1345	8.01952E-06
1346	8.01324E-06
1347	8.00519E-06
1348	7.99817E-06
1349	7.98983E-06
1350	7.98E-06
1351	7.97102E-06
1352	7.96037E-06
1353	7.94959E-06
1354	7.93702E-06
1355	7.92267E-06
1356	7.91272E-06
1357	7.90347E-06
1358	7.89251E-06
1359	7.88047E-06
1360	7.86962E-06
1361	7.85653E-06
1362	7.84172E-06
1363	7.83032E-06
1364	7.81925E-06
1365	7.80534E-06
1366	7.79316E-06
1367	7.78094E-06
1368	7.76933E-06
1369	7.76235E-06
1370	7.75358E-06
1371	7.74294E-06
1372	7.73058E-06
1373	7.72498E-06
1374	7.71548E-06
1375	7.7024E-06
1376	7.69665E-06
1377	7.68794E-06
1378	7.67811E-06
1379	7.66953E-06
1380	7.66129E-06
1381	7.6522E-06
1382	7.63947E-06
1383	7.62951E-06
1384	7.61879E-06
1385	7.6094E-06
1386	7.59891E-06
1387	7.58786E-06
1388	7.57421E-06
1389	7.562E-06
1390	7.55271E-06
1391	7.54156E-06
1392	7.52973E-06
1393	7.52436E-06
1394	7.51671E-06
1395	7.50685E-06
1396	7.49686E-06
1397	7.48931E-06
1398	7.48105E-06
1399	7.47262E-06
1400	7.46285E-06
1401	7.45232E-06
1402	7.44347E-06
1403	7.43795E-06
1404	7.42974E-06
1405	7.42132E-06
1406	7.41252E-06
1407	7.40558E-06
1408	7.39749E-06
1409	7.3878E-06
1410	7.37831E-06
1411	7.37138E-06
1412	7.36189E-06
1413	7.35197E-06
1414	7.34288E-06
1415	7.33933E-06
1416	7.33331E-06
1417	7.32366E-06
1418	7.31153E-06
1419	7.30344E-06
1420	7.2978E-06
1421	7.29047E-06
1422	7.28316E-06
1423	7.27587E-06
1424	7.26732E-06
1425	7.25887E-06
1426	7.25276E-06
1427	7.24518E-06
1428	7.24095E-06
1429	7.23444E-06
1430	7.22631E-06
1431	7.21893E-06
1432	7.21341E-06
1433	7.20628E-06
1434	7.19871E-06
1435	7.19289E-06
1436	7.18899E-06
1437	7.1838E-06
1438	7.17718E-06
1439	7.17187E-06
1440	7.16596E-06
1441	7.15853E-06
1442	7.15208E-06
1443	7.14587E-06
1444	7.13961E-06
1445	7.13219E-06
1446	7.12511E-06
1447	7.11705E-06
1448	7.10984E-06
1449	7.10277E-06
1450	7.09608E-06
1451	7.09008E-06
1452	7.08247E-06
1453	7.07613E-06
1454	7.07022E-06
1455	7.06419E-06
1456	7.05764E-06
1457	7.05171E-06
1458	7.0444E-06
1459	7.03621E-06
1460	7.02762E-06
1461	7.02079E-06
1462	7.01305E-06
1463	7.00699E-06
1464	6.99965E-06
1465	6.99601E-06
1466	6.99053E-06
1467	6.98331E-06
1468	6.97657E-06
1469	6.97107E-06
1470	6.96314E-06
1471	6.9538E-06
1472	6.94986E-06
1473	6.94399E-06
1474	6.93638E-06
1475	6.92924E-06
1476	6.92452E-06
1477	6.91743E-06
1478	6.90825E-06
1479	6.90279E-06
1480	6.89586E-06
1481	6.88935E-06
1482	6.88257E-06
1483	6.87624E-06
1484	6.86828E-06
1485	6.8594E-06
1486	6.85258E-06
1487	6.84471E-06
1488	6.83828E-06
1489	6.83078E-06
1490	6.82766E-06
1491	6.82249E-06
1492	6.81526E-06
1493	6.80773E-06
1494	6.801E-06
1495	6.79237E-06
1496	6.78244E-06
1497	6.77485E-06
1498	6.76829E-06
1499	6.76032E-06
1500	6.75327E-06
1501	6.74534E-06
1502	6.73633E-06
1503	6.72622E-06
1504	6.71605E-06
1505	6.70743E-06
1506	6.70093E-06
1507	6.69238E-06
1508	6.68648E-06
1509	6.68039E-06
1510	6.67421E-06
1511	6.66963E-06
1512	6.66251E-06
1513	6.65459E-06
1514	6.64546E-06
1515	6.63643E-06
1516	6.63332E-06
1517	6.62792E-06
1518	6.62039E-06
1519	6.61202E-06
1520	6.60856E-06
1521	6.60415E-06
1522	6.59806E-06
1523	6.59083E-06
1524	6.58575E-06
1525	6.57908E-06
1526	6.57033E-06
1527	6.56416E-06
1528	6.55648E-06
1529	6.54862E-06
1530	6.54404E-06
1531	6.53736E-06
1532	6.52878E-06
1533	6.52683E-06
1534	6.52358E-06
1535	6.51836E-06
1536	6.5114E-06
1537	6.50838E-06
1538	6.50362E-06
1539	6.49882E-06
1540	6.49325E-06
1541	6.48771E-06
1542	6.48033E-06
1543	6.473E-06
1544	6.4662E-06
1545	6.46267E-06
1546	6.45732E-06
1547	6.45062E-06
1548	6.44373E-06
1549	6.43957E-06
1550	6.43324E-06
1551	6.42591E-06
1552	6.42084E-06
1553	6.41533E-06
1554	6.4093E-06
1555	6.40596E-06
1556	6.40187E-06
1557	6.39631E-06
1558	6.39125E-06
1559	6.3897E-06
1560	6.3868E-06
1561	6.38192E-06
1562	6.3749E-06
1563	6.36581E-06
1564	6.36331E-06
1565	6.35881E-06
1566	6.35177E-06
1567	6.34356E-06
1568	6.33895E-06
1569	6.33281E-06
1570	6.32578E-06
1571	6.31962E-06
1572	6.31383E-06
1573	6.30786E-06
1574	6.30264E-06
1575	6.29908E-06
1576	6.29425E-06
1577	6.28858E-06
1578	6.2814E-06
1579	6.27575E-06
1580	6.26936E-06
1581	6.26425E-06
1582	6.25948E-06
1583	6.25533E-06
1584	6.25033E-06
1585	6.24505E-06
1586	6.23963E-06
1587	6.23451E-06
1588	6.22849E-06
1589	6.22214E-06
1590	6.21621E-06
1591	6.21E-06
1592	6.20666E-06
1593	6.20193E-06
1594	6.1964E-06
1595	6.19202E-06
1596	6.18697E-06
1597	6.18146E-06
1598	6.17566E-06
1599	6.17138E-06
1600	6.1658E-06
1601	6.16026E-06
1602	6.1557E-06
1603	6.14937E-06
1604	6.14237E-06
1605	6.13686E-06
1606	6.13083E-06
1607	6.12496E-06
1608	6.1199E-06
1609	6.11379E-06
1610	6.10713E-06
1611	6.10116E-06
1612	6.09721E-06
1613	6.09274E-06
1614	6.08774E-06
1615	6.0826E-06
1616	6.07718E-06
1617	6.07174E-06
1618	6.06916E-06
1619	6.06508E-06
1620	6.05995E-06
1621	6.05577E-06
1622	6.05041E-06
1623	6.04516E-06
1624	6.04004E-06
1625	6.03626E-06
1626	6.0315E-06
1627	6.02638E-06
1628	6.02089E-06
1629	6.01729E-06
1630	6.01145E-06
1631	6.00538E-06
1632	6.00127E-06
1633	5.99668E-06
1634	5.99087E-06
1635	5.98562E-06
1636	5.98033E-06
1637	5.97402E-06
1638	5.96846E-06
1639	5.96348E-06
1640	5.95763E-06
1641	5.95009E-06
1642	5.94461E-06
1643	5.93782E-06
1644	5.93202E-06
1645	5.92616E-06
1646	5.92E-06
1647	5.91384E-06
1648	5.90835E-06
1649	5.90328E-06
1650	5.89705E-06
1651	5.88999E-06
1652	5.88217E-06
1653	5.88043E-06
1654	5.87746E-06
1655	5.87266E-06
1656	5.86635E-06
1657	5.86098E-06
1658	5.85621E-06
1659	5.85178E-06
1660	5.84607E-06
1661	5.83836E-06
1662	5.83378E-06
1663	5.82852E-06
1664	5.82259E-06
1665	5.81713E-06
1666	5.81074E-06
1667	5.80455E-06
1668	5.79936E-06
1669	5.79485E-06
1670	5.79017E-06
1671	5.78407E-06
1672	5.77661E-06
1673	5.77245E-06
1674	5.76596E-06
1675	5.75975E-06
1676	5.75358E-06
1677	5.74671E-06
1678	5.74049E-06
1679	5.73523E-06
1680	5.72803E-06
1681	5.72281E-06
1682	5.71659E-06
1683	5.71104E-06
1684	5.70651E-06
1685	5.70034E-06
1686	5.69363E-06
1687	5.6869E-06
1688	5.68299E-06
1689	5.67688E-06
1690	5.66869E-06
1691	5.66389E-06
1692	5.65922E-06
1693	5.65383E-06
1694	5.65006E-06
1695	5.64503E-06
1696	5.64018E-06
1697	5.63475E-06
1698	5.62973E-06
1699	5.62509E-06
1700	5.62028E-06
1701	5.61489E-06
1702	5.61017E-06
1703	5.60386E-06
1704	5.59668E-06
1705	5.59145E-06
1706	5.585E-06
1707	5.57872E-06
1708	5.5739E-06
1709	5.56848E-06
1710	5.56296E-06
1711	5.5575E-06
1712	5.55246E-06
1713	5.5482E-06
1714	5.54189E-06
1715	5.53632E-06
1716	5.53032E-06
1717	5.52382E-06
1718	5.51792E-06
1719	5.51208E-06
1720	5.50474E-06
1721	5.4967E-06
1722	5.49029E-06
1723	5.4823E-06
1724	5.47669E-06
1725	5.47156E-06
1726	5.4663E-06
1727	5.46197E-06
1728	5.45743E-06
1729	5.45239E-06
1730	5.44762E-06
1731	5.44272E-06
1732	5.43727E-06
1733	5.4344E-06
1734	5.43019E-06
1735	5.42397E-06
1736	5.41723E-06
1737	5.41366E-06
1738	5.40905E-06
1739	5.40393E-06
1740	5.40112E-06
1741	5.39731E-06
1742	5.39284E-06
1743	5.38866E-06
1744	5.38383E-06
1745	5.37843E-06
1746	5.37168E-06
1747	5.36671E-06
1748	5.36063E-06
1749	5.35682E-06
1750	5.3525E-06
1751	5.34748E-06
1752	5.34265E-06
1753	5.33907E-06
1754	5.33455E-06
1755	5.32999E-06
1756	5.32651E-06
1757	5.32231E-06
1758	5.31774E-06
1759	5.31374E-06
1760	5.3105E-06
1761	5.306E-06
1762	5.30061E-06
1763	5.29729E-06
1764	5.29337E-06
1765	5.2887E-06
1766	5.28488E-06
1767	5.27979E-06
1768	5.27549E-06
1769	5.27189E-06
1770	5.26873E-06
1771	5.26476E-06
1772	5.25916E-06
1773	5.25385E-06
1774	5.24819E-06
1775	5.24286E-06
1776	5.23783E-06
1777	5.23313E-06
1778	5.22879E-06
1779	5.2248E-06
1780	5.22122E-06
1781	5.21681E-06
1782	5.21117E-06
1783	5.20745E-06
1784	5.20246E-06
1785	5.19729E-06
1786	5.19488E-06
1787	5.191E-06
1788	5.18669E-06
1789	5.18206E-06
1790	5.17892E-06
1791	5.17463E-06
1792	5.16895E-06
1793	5.1646E-06
1794	5.15992E-06
1795	5.15545E-06
1796	5.15087E-06
1797	5.14708E-06
1798	5.14196E-06
1799	5.1365E-06
1800	5.13288E-06
1801	5.12833E-06
1802	5.12248E-06
1803	5.11554E-06
1804	5.11112E-06
1805	5.10522E-06
1806	5.09759E-06
1807	5.09187E-06
1808	5.08393E-06
1809	5.07736E-06
1810	5.07291E-06
1811	5.0679E-06
1812	5.06326E-06
1813	5.05759E-06
1814	5.05361E-06
1815	5.04867E-06
1816	5.04361E-06
1817	5.04137E-06
1818	5.0384E-06
1819	5.03426E-06
1820	5.03056E-06
1821	5.02757E-06
1822	5.02371E-06
1823	5.01891E-06
1824	5.01442E-06
1825	5.00991E-06
1826	5.00549E-06
1827	5.00162E-06
1828	4.99817E-06
1829	4.99399E-06
1830	4.98978E-06
1831	4.98587E-06
1832	4.98156E-06
1833	4.97686E-06
1834	4.97211E-06
1835	4.9673E-06
1836	4.96394E-06
1837	4.96015E-06
1838	4.9563E-06
1839	4.95294E-06
1840	4.94974E-06
1841	4.94487E-06
1842	4.94035E-06
1843	4.93593E-06
1844	4.93104E-06
1845	4.92568E-06
1846	4.91947E-06
1847	4.91519E-06
1848	4.91019E-06
1849	4.90675E-06
1850	4.90337E-06
1851	4.89964E-06
1852	4.89567E-06
1853	4.8916E-06
1854	4.88952E-06
1855	4.88656E-06
1856	4.88163E-06
1857	4.87697E-06
1858	4.87195E-06
1859	4.86936E-06
1860	4.86596E-06
1861	4.86139E-06
1862	4.85717E-06
1863	4.85287E-06
1864	4.8476E-06
1865	4.84148E-06
1866	4.83686E-06
1867	4.83122E-06
1868	4.82917E-06
1869	4.82618E-06
1870	4.82176E-06
1871	4.8167E-06
1872	4.8142E-06
1873	4.81163E-06
1874	4.80746E-06
1875	4.8022E-06
1876	4.79732E-06
1877	4.79201E-06
1878	4.78681E-06
1879	4.78217E-06
1880	4.77681E-06
1881	4.77396E-06
1882	4.76986E-06
1883	4.76556E-06
1884	4.76147E-06
1885	4.75792E-06
1886	4.75359E-06
1887	4.74819E-06
1888	4.74352E-06
1889	4.74024E-06
1890	4.73664E-06
1891	4.73422E-06
1892	4.73039E-06
1893	4.72515E-06
1894	4.71974E-06
1895	4.71458E-06
1896	4.70915E-06
1897	4.70522E-06
1898	4.69977E-06
1899	4.69574E-06
1900	4.69052E-06
1901	4.68548E-06
1902	4.68019E-06
1903	4.67335E-06
1904	4.6681E-06
1905	4.66265E-06
1906	4.65703E-06
1907	4.65222E-06
1908	4.64702E-06
1909	4.64221E-06
1910	4.6379E-06
1911	4.63437E-06
1912	4.62988E-06
1913	4.62337E-06
1914	4.61722E-06
1915	4.61325E-06
1916	4.60762E-06
1917	4.60354E-06
1918	4.59863E-06
1919	4.59438E-06
1920	4.59045E-06
1921	4.58615E-06
1922	4.58181E-06
1923	4.57739E-06
1924	4.57285E-06
1925	4.56789E-06
1926	4.56209E-06
1927	4.55922E-06
1928	4.55526E-06
1929	4.55038E-06
1930	4.54739E-06
1931	4.54406E-06
1932	4.54055E-06
1933	4.53707E-06
1934	4.53337E-06
1935	4.52933E-06
1936	4.52497E-06
1937	4.523E-06
1938	4.51938E-06
1939	4.51453E-06
1940	4.51024E-06
1941	4.50814E-06
1942	4.5053E-06
1943	4.50166E-06
1944	4.49878E-06
1945	4.49575E-06
1946	4.49271E-06
1947	4.48853E-06
1948	4.4852E-06
1949	4.48137E-06
1950	4.47702E-06
1951	4.47384E-06
1952	4.47E-06
1953	4.46698E-06
1954	4.46368E-06
1955	4.45944E-06
1956	4.45448E-06
1957	4.45157E-06
1958	4.44802E-06
1959	4.44428E-06
1960	4.44066E-06
1961	4.43745E-06
1962	4.43288E-06
1963	4.42767E-06
1964	4.42461E-06
1965	4.42022E-06
1966	4.41511E-06
1967	4.40952E-06
1968	4.40482E-06
1969	4.39916E-06
1970	4.39552E-06
1971	4.39158E-06
1972	4.38819E-06
1973	4.3833E-06
1974	4.37765E-06
1975	4.37149E-06
1976	4.36918E-06
1977	4.36562E-06
1978	4.36071E-06
1979	4.35761E-06
1980	4.35363E-06
1981	4.35063E-06
1982	4.34699E-06
1983	4.34284E-06
1984	4.33869E-06
1985	4.334E-06
1986	4.33362E-06
1987	4.33283E-06
1988	4.33128E-06
1989	4.32879E-06
1990	4.32456E-06
1991	4.31952E-06
1992	4.31671E-06
1993	4.31403E-06
1994	4.31091E-06
1995	4.30713E-06
1996	4.30239E-06
1997	4.29713E-06
1998	4.29215E-06
1999	4.28847E-06
2000	4.28457E-06


==> Data/example4_time.txt <==
11.74	1
23.48	0.479220122
35.22	0.241551101
46.96	0.195384219
58.7	0.13785097
70.44	0.064181007
82.18	0.036972791
93.92	0.026061386
105.66	0.023007857
117.4	0.022043612
129.14	0.020547546
140.88	0.01790108
152.62	0.014665576
164.36	0.013058353
176.1	0.011034718
187.84	0.010028961
199.58	0.008834451
211.32	0.008213175
223.06	0.007404628
234.8	0.007028498
246.54	0.006424292
258.28	0.005470732
270.02	0.005000414
281.76	0.004907184
293.5	0.004756839
305.24	0.004548321
316.98	0.004221107
328.72	0.003815405
340.46	0.00320461
352.2	0.002848238
363.94	0.002654381
375.68	0.002554159
387.42	0.002426159
399.16	0.002301615
410.9	0.002242639
422.64	0.002165425
434.38	0.002062249
446.12	0.002013433
457.86	0.001995134
469.6	0.00196634
481.34	0.001916804
493.08	0.001876383
504.82	0.0018111
516.56	0.001756006
528.3	0.001716393
540.04	0.001667153
551.78	0.001612964
563.52	0.001540325
575.26	0.001492646
587	0.001458753
598.74	0.001429628
610.48	0.001395739
622.22	0.00136031
633.96	0.001326557
645.7	0.001320696
657.44	0.001310597
669.18	0.001292167
680.92	0.001261763
692.66	0.001244164
704.4	0.001221365
716.14	0.001208065
727.88	0.001186801
739.62	0.001157285
751.36	0.001142635
763.1	0.001126973
774.84	0.001105904
786.58	0.00108707
798.32	0.00107774
810.06	0.001068356
821.8	0.001054742
833.54	0.001038082
845.28	0.001024227
857.02	0.001011056
868.76	0.001003262
880.5	0.000993176
892.24	0.000984089
903.98	0.000972699
915.72	0.000969073
927.46	0.000963288
939.2	0.000954244
950.94	0.000947229
962.68	0.000938775
974.42	0.000932553
986.16	0.000925143
997.9	0.000920208
1009.64	0.000912172
1021.38	0.000899758
1033.12	0.000882969
1044.86	0.000873008
1056.6	0.000865803
1068.34	0.000856873
1080.08	0.00085174
1091.82	0.000842661
1103.56	0.000833791
1115.3	0.00082355
1127.04	0.000808585
1138.78	0.000792797
1150.52	0.000776704
1162.26	0.000756903
1174	0.000744599
1185.74	0.000735257
1197.48	0.000723636
1209.22	0.000712908
1220.96	0.000700297
1232.7	0.000692582
1244.44	0.000683355
1256.18	0.000675201
1267.92	0.000667811
1279.66	0.000658133
1291.4	0.000650814
1303.14	0.000640895
1314.88	0.00063271
1326.62	0.000623732
1338.36	0.000619087
1350.1	0.000613551
1361.84	0.000605125
1373.58	0.000596861
1385.32	0.000585914
1397.06	0.000579368
1408.8	0.000570073
1420.54	0.000558808
1432.28	0.000545859
1444.02	0.000540937
1455.76	0.000532942
1467.5	0.000520879
1479.24	0.00050575
1490.98	0.000490413
1502.72	0.000482158
1514.46	0.00047351
1526.2	0.000463262
1537.94	0.000458564
1549.68	0.000453088
1561.42	0.000445132
1573.16	0.000439065
1584.9	0.00043234
1596.64	0.000424643
1608.38	0.000416318
1620.12	0.000409295
1631.86	0.000399816
1643.6	0.000394991
1655.34	0.000388002
1667.08	0.00038126
1678.82	0.000374619
1690.56	0.000370733
1702.3	0.000366148
1714.04	0.000360469
1725.78	0.000354706
1737.52	0.000350795
1749.26	0.000346283
1761	0.000342314
1772.74	0.000337909
1784.48	0.000334073
1796.22	0.000332463
1807.96	0.000329878
1819.7	0.000325775
1831.44	0.000320313
1843.18	0.00031817
1854.92	0.000314706
1866.66	0.000310148
1878.4	0.000307432
1890.14	0.000304611
1901.88	0.000301062
1913.62	0.000296361
1925.36	0.000292926
1937.1	0.000288615
1948.84	0.000287231
1960.58	0.000285008
1972.32	0.000282482
1984.06	0.000279604
1995.8	0.000278016
2007.54	0.000276421
2019.28	0.000274429
2031.02	0.000272054
2042.76	0.000270146
2054.5	0.000268183
2066.24	0.000266765
2077.98	0.000264916
2089.72	0.000262678
2101.46	0.000261036
2113.2	0.000258861
2124.94	0.000256275
2136.68	0.000254656
2148.42	0.000252791
2160.16	0.000250458
2171.9	0.000248082
2183.64	0.0002463
2195.38	0.000244049
2207.12	0.000241552
2218.86	0.000239196
2230.6	0.000237344
2242.34	0.000234999
2254.08	0.00023379
2265.82	0.00023216
2277.56	0.000231436
2289.3	0.000230214
2301.04	0.000228378
2312.78	0.000226012
2324.52	0.000224564
2336.26	0.000222829
2348	0.000220703
2359.74	0.000219483
2371.48	0.000218254
2383.22	0.000216752
2394.96	0.000214783
2406.7	0.000213082
2418.44	0.00021155
2430.18	0.000209823
2441.92	0.000208908
2453.66	0.000207457
2465.4	0.000205099
2477.14	0.000202308
2488.88	0.000201057
2500.62	0.000199311
2512.36	0.000197233
2524.1	0.000196129
2535.84	0.000194666
2547.58	0.000193106
2559.32	0.00019148
2571.06	0.000189836
2582.8	0.000188277
2594.54	0.000187625
2606.28	0.000186839
2618.02	0.000185805
2629.76	0.00018461
2641.5	0.000183563
2653.24	0.000182684
2664.98	0.000181574
2676.72	0.000180104
2688.46	0.000179071
2700.2	0.000178056
2711.94	0.000176876
2723.68	0.000176604
2735.42	0.000176108
2747.16	0.000175232
2758.9	0.000173827
2770.64	0.000172443
2782.38	0.000171832
2794.12	0.000171001
2805.86	0.00016993
2817.6	0.000169208
2829.34	0.000168352
2841.08	0.000167549
2852.82	0.000166484
2864.56	0.00016539
2876.3	0.000164631
2888.04	0.000163647
2899.78	0.000162504
2911.52	0.000161603
2923.26	0.000160684
2935	0.000159898
2946.74	0.000158963
2958.48	0.000158218
2970.22	0.000157463
2981.96	0.000156644
2993.7	0.000156297
3005.44	0.000155715
3017.18	0.000154877
3028.92	0.00015385
3040.66	0.00015336
3052.4	0.000152691
3064.14	0.000151765
3075.88	0.00015136
3087.62	0.000150711
3099.36	0.00014977
3111.1	0.000148561
3122.84	0.000147615
3134.58	0.000146947
3146.32	0.000146165
3158.06	0.000145544
3169.8	0.000145226
3181.54	0.000144724
3193.28	0.000144126
3205.02	0.000143549
3216.76	0.000142927
3228.5	0.000142526
3240.24	0.000142008
3251.98	0.000141415
3263.72	0.000140879
3275.46	0.000140507
3287.2	0.000139997
3298.94	0.000139339
3310.68	0.000138828
3322.42	0.000138269
3334.16	0.000137831
3345.9	0.000137302
3357.64	0.000136724
3369.38	0.000136149
3381.12	0.000135552
3392.86	0.000135082
3404.6	0.000134601
3416.34	0.000134076
3428.08	0.000133501
3439.82	0.000133061
3451.56	0.000132601
3463.3	0.000132049
3475.04	0.000131635
3486.78	0.000131127
3498.52	0.00013081
3510.26	0.000130386
3522	0.000129854
3533.74	0.000129395
3545.48	0.000128878
3557.22	0.000128484
3568.96	0.000128021
3580.7	0.000127664
3592.44	0.000127399
3604.18	0.000127179
3615.92	0.000126869
3627.66	0.000126536
3639.4	0.000126101
3651.14	0.000125678
3662.88	0.000125311
3674.62	0.000124844
3686.36	0.000124423
3698.1	0.000124159
3709.84	0.000123824
3721.58	0.000123399
3733.32	0.000122936
3745.06	0.00012248
3756.8	0.00012229
3768.54	0.000121983
3780.28	0.000121515
3792.02	0.000121098
3803.76	0.000120818
3815.5	0.000120522
3827.24	0.000120121
3838.98	0.00011983
3850.72	0.00011959
3862.46	0.000119286
3874.2	0.000118872
3885.94	0.00011866
3897.68	0.000118404
3909.42	0.000118119
3921.16	0.000117754
3932.9	0.000117499
3944.64	0.000117184
3956.38	0.000116924
3968.12	0.000116668
3979.86	0.000116422
3991.6	0.000116155
4003.34	0.000115927
4015.08	0.000115648
4026.82	0.000115519
4038.56	0.000115307
4050.3	0.000115075
4062.04	0.00011477
4073.78	0.000114539
4085.52	0.000114292
4097.26	0.000114055
4109	0.000113735
4120.74	0.000113484
4132.48	0.00011324
4144.22	0.000112938
4155.96	0.000112668
4167.7	0.00011238
4179.44	0.000112078
4191.18	0.000111827
4202.92	0.000111547
4214.66	0.000111264
4226.4	0.000111079
4238.14	0.000110828
4249.88	0.000110488
4261.62	0.000110178
4273.36	0.000109909
4285.1	0.000109734
4296.84	0.000109557
4308.58	0.000109376
4320.32	0.000109167
4332.06	0.000109076
4343.8	0.000108932
4355.54	0.000108705
4367.28	0.000108365
4379.02	0.000107989
4390.76	0.000107622
4402.5	0.000107362
4414.24	0.000107047
4425.98	0.000106736
4437.72	0.000106377
4449.46	0.000106221
4461.2	0.000106015
4472.94	0.000105812
4484.68	0.000105572
4496.42	0.000105347
4508.16	0.000105283
4519.9	0.000105172
4531.64	0.000104979
4543.38	0.000104679
4555.12	0.000104275
4566.86	0.000104107
4578.6	0.000103878
4590.34	0.000103551
4602.08	0.000103221
4613.82	0.000103076
4625.56	0.000102845
4637.3	0.000102535
4649.04	0.000102329
4660.78	0.000102107
4672.52	0.000101943
4684.26	0.000101726
4696	0.000101438
4707.74	0.000101085
4719.48	0.000100752
4731.22	0.000100406
4742.96	0.000100059
4754.7	9.97827E-05
4766.44	9.94245E-05
4778.18	9.89737E-05
4789.92	9.87515E-05
4801.66	9.84394E-05
4813.4	9.80311E-05
4825.14	9.78382E-05
4836.88	9.75243E-05
4848.62	9.71276E-05
4860.36	9.6638E-05
4872.1	9.62306E-05
4883.84	9.57944E-05
4895.58	9.53284E-05
4907.32	9.50766E-05
4919.06	9.47797E-05
4930.8	9.44101E-05
4942.54	9.41064E-05
4954.28	9.38286E-05
4966.02	9.35681E-05
4977.76	9.33497E-05
4989.5	9.30362E-05
5001.24	9.27861E-05
5012.98	9.25558E-05
5024.72	9.22846E-05
5036.46	9.20898E-05
5048.2	9.18421E-05
5059.94	9.16055E-05
5071.68	9.13976E-05
5083.42	9.11149E-05
5095.16	9.0801E-05
5106.9	9.07186E-05
5118.64	9.05705E-05
5130.38	9.03224E-05
5142.12	8.9963E-05
5153.86	8.96308E-05
5165.6	8.93645E-05
5177.34	8.91022E-05
5189.08	8.87966E-05
5200.82	8.8447E-05
5212.56	8.82231E-05
5224.3	8.79231E-05
5236.04	8.7493E-05
5247.78	8.72092E-05
5259.52	8.68698E-05
5271.26	8.65933E-05
5283	8.62868E-05
5294.74	8.59976E-05
5306.48	8.57963E-05
5318.22	8.5499E-05
5329.96	8.51135E-05
5341.7	8.4741E-05
5353.44	8.44695E-05
5365.18	8.41595E-05
5376.92	8.3847E-05
5388.66	8.35104E-05
5400.4	8.31636E-05
5412.14	8.28769E-05
5423.88	8.254E-05
5435.62	8.22767E-05
5447.36	8.19352E-05
5459.1	8.15752E-05
5470.84	8.13151E-05
5482.58	8.10187E-05
5494.32	8.06842E-05
5506.06	8.02341E-05
5517.8	7.99439E-05
5529.54	7.96553E-05
5541.28	7.95145E-05
5553.02	7.92913E-05
5564.76	7.89762E-05
5576.5	7.86963E-05
5588.24	7.8415E-05
5599.98	7.81602E-05
5611.72	7.78686E-05
5623.46	7.75565E-05
5635.2	7.72884E-05
5646.94	7.69633E-05
5658.68	7.65522E-05
5670.42	7.60422E-05
5682.16	7.55389E-05
5693.9	7.5315E-05
5705.64	7.50181E-05
5717.38	7.47016E-05
5729.12	7.43643E-05
5740.86	7.39997E-05
5752.6	7.35956E-05
5764.34	7.31959E-05
5776.08	7.28658E-05
5787.82	7.25516E-05
5799.56	7.21827E-05
5811.3	7.18601E-05
5823.04	7.15294E-05
5834.78	7.12256E-05
5846.52	7.0911E-05
5858.26	7.05268E-05
5870	7.02788E-05
5881.74	6.99278E-05
5893.48	6.94593E-05
5905.22	6.92127E-05
5916.96	6.88436E-05
5928.7	6.84396E-05
5940.44	6.80863E-05
5952.18	6.79138E-05
5963.92	6.76956E-05
5975.66	6.74607E-05
5987.4	6.71683E-05
5999.14	6.70875E-05
6010.88	6.69457E-05
6022.62	6.67077E-05
6034.36	6.63713E-05
6046.1	6.59947E-05
6057.84	6.58707E-05
6069.58	6.5676E-05
6081.32	6.54143E-05
6093.06	6.50724E-05
6104.8	6.48455E-05
6116.54	6.45661E-05
6128.28	6.41849E-05
6140.02	6.39207E-05
6151.76	6.36529E-05
6163.5	6.33327E-05
6175.24	6.29653E-05
6186.98	6.28872E-05
6198.72	6.27512E-05
6210.46	6.25336E-05
6222.2	6.22435E-05
6233.94	6.19622E-05
6245.68	6.18908E-05
6257.42	6.17658E-05
6269.16	6.15596E-05
6280.9	6.12361E-05
6292.64	6.09023E-05
6304.38	6.0614E-05
6316.12	6.03166E-05
6327.86	5.99947E-05
6339.6	5.96307E-05
6351.34	5.91943E-05
6363.08	5.88679E-05
6374.82	5.85855E-05
6386.56	5.81933E-05
6398.3	5.78411E-05
6410.04	5.76833E-05
6421.78	5.74453E-05
6433.52	5.71709E-05
6445.26	5.68628E-05
6457	5.66202E-05
6468.74	5.63738E-05
6480.48	5.60936E-05
6492.22	5.57933E-05
6503.96	5.56082E-05
6515.7	5.53804E-05
6527.44	5.52269E-05
6539.18	5.50301E-05
6550.92	5.48343E-05
6562.66	5.46342E-05
6574.4	5.4503E-05
6586.14	5.43199E-05
6597.88	5.40797E-05
6609.62	5.39835E-05
6621.36	5.38366E-05
6633.1	5.36261E-05
6644.84	5.33877E-05
6656.58	5.32322E-05
6668.32	5.30726E-05
6680.06	5.28822E-05
6691.8	5.27041E-05
6703.54	5.25269E-05
6715.28	5.24318E-05
6727.02	5.22845E-05
6738.76	5.2065E-05
6750.5	5.18485E-05
6762.24	5.16707E-05
6773.98	5.14741E-05
6785.72	5.13018E-05
6797.46	5.11146E-05
6809.2	5.08809E-05
6820.94	5.06702E-05
6832.68	5.04461E-05
6844.42	5.03058E-05
6856.16	5.01491E-05
6867.9	4.99729E-05
6879.64	4.9831E-05
6891.38	4.96503E-05
6903.12	4.94288E-05
6914.86	4.92649E-05
6926.6	4.91256E-05
6938.34	4.89482E-05
6950.08	4.87842E-05
6961.82	4.85964E-05
6973.56	4.83921E-05
6985.3	4.81641E-05
6997.04	4.80223E-05
7008.78	4.78442E-05
7020.52	4.76825E-05
7032.26	4.75139E-05
7044	4.74078E-05
7055.74	4.72739E-05
7067.48	4.71059E-05
7079.22	4.6903E-05
7090.96	4.67288E-05
7102.7	4.65936E-05
7114.44	4.64061E-05
7126.18	4.61435E-05
7137.92	4.59581E-05
7149.66	4.57638E-05
7161.4	4.56091E-05
7173.14	4.55094E-05
7184.88	4.5388E-05
7196.62	4.52393E-05
7208.36	4.50663E-05
7220.1	4.49018E-05
7231.84	4.47217E-05
7243.58	4.45357E-05
7255.32	4.43966E-05
7267.06	4.42569E-05
7278.8	4.41138E-05
7290.54	4.39643E-05
7302.28	4.38259E-05
7314.02	4.37068E-05
7325.76	4.35708E-05
7337.5	4.34205E-05
7349.24	4.32251E-05
7360.98	4.3147E-05
7372.72	4.3044E-05
7384.46	4.29268E-05
7396.2	4.279E-05
7407.94	4.27195E-05
7419.68	4.26178E-05
7431.42	4.24906E-05
7443.16	4.2362E-05
7454.9	4.22967E-05
7466.64	4.22034E-05
7478.38	4.20717E-05
7490.12	4.19033E-05
7501.86	4.17893E-05
7513.6	4.1646E-05
7525.34	4.14925E-05
7537.08	4.13917E-05
7548.82	4.12629E-05
7560.56	4.11045E-05
7572.3	4.0968E-05
7584.04	4.08184E-05
7595.78	4.0761E-05
7607.52	4.06665E-05
7619.26	4.05226E-05
7631	4.03451E-05
7642.74	4.02273E-05
7654.48	4.00872E-05
7666.22	3.99633E-05
7677.96	3.98176E-05
7689.7	3.96886E-05
7701.44	3.95681E-05
7713.18	3.94177E-05
7724.92	3.92753E-05
7736.66	3.91913E-05
7748.4	3.90923E-05
7760.14	3.89595E-05
7771.88	3.88468E-05
7783.62	3.87382E-05
7795.36	3.8615E-05
7807.1	3.85232E-05
7818.84	3.84122E-05
7830.58	3.83101E-05
7842.32	3.82186E-05
7854.06	3.80989E-05
7865.8	3.79797E-05
7877.54	3.78648E-05
7889.28	3.77463E-05
7901.02	3.76322E-05
7912.76	3.74888E-05
7924.5	3.7383E-05
7936.24	3.72665E-05
7947.98	3.71403E-05
7959.72	3.70822E-05
7971.46	3.69968E-05
7983.2	3.68746E-05
7994.94	3.67361E-05
8006.68	3.66252E-05
8018.42	3.65244E-05
8030.16	3.64002E-05
8041.9	3.62588E-05
8053.64	3.61748E-05
8065.38	3.60632E-05
8077.12	3.59266E-05
8088.86	3.58783E-05
8100.6	3.58E-05
8112.34	3.56841E-05
8124.08	3.55566E-05
8135.82	3.54557E-05
8147.56	3.54026E-05
8159.3	3.53231E-05
8171.04	3.52113E-05
8182.78	3.51032E-05
8194.52	3.50011E-05
8206.26	3.49036E-05
8218	3.47849E-05
8229.74	3.46471E-05
8241.48	3.4542E-05
8253.22	3.44292E-05
8264.96	3.43339E-05
8276.7	3.42407E-05
8288.44	3.41135E-05
8300.18	3.40292E-05
8311.92	3.39131E-05
8323.66	3.37802E-05
8335.4	3.36684E-05
8347.14	3.3557E-05
8358.88	3.34423E-05
8370.62	3.33121E-05
8382.36	3.32125E-05
8394.1	3.31504E-05
8405.84	3.30606E-05
8417.58	3.29518E-05
8429.32	3.28503E-05
8441.06	3.27971E-05
8452.8	3.27263E-05
8464.54	3.26463E-05
8476.28	3.25477E-05
8488.02	3.24673E-05
8499.76	3.2394E-05
8511.5	3.23213E-05
8523.24	3.22588E-05
8534.98	3.22027E-05
8546.72	3.21408E-05
8558.46	3.20677E-05
8570.2	3.1974E-05
8581.94	3.18992E-05
8593.68	3.18403E-05
8605.42	3.17596E-05
8617.16	3.16763E-05
8628.9	3.16085E-05
8640.64	3.15262E-05
8652.38	3.14397E-05
8664.12	3.13474E-05
8675.86	3.12519E-05
8687.6	3.11585E-05
8699.34	3.10445E-05
8711.08	3.09307E-05
8722.82	3.08087E-05
8734.56	3.07409E-05
8746.3	3.06404E-05
8758.04	3.05164E-05
8769.78	3.04022E-05
8781.52	3.0337E-05
8793.26	3.02466E-05
8805	3.01487E-05
8816.74	3.00424E-05
8828.48	3.00049E-05
8840.22	2.99478E-05
8851.96	2.98538E-05
8863.7	2.97253E-05
8875.44	2.96213E-05
8887.18	2.95616E-05
8898.92	2.94795E-05
8910.66	2.93721E-05
8922.4	2.92625E-05
8934.14	2.91612E-05
8945.88	2.90853E-05
8957.62	2.89885E-05
8969.36	2.88586E-05
8981.1	2.87856E-05
8992.84	2.8703E-05
9004.58	2.86205E-05
9016.32	2.85259E-05
9028.06	2.84391E-05
9039.8	2.83832E-05
9051.54	2.83058E-05
9063.28	2.82126E-05
9075.02	2.81128E-05
9086.76	2.80353E-05
9098.5	2.79667E-05
9110.24	2.78856E-05
9121.98	2.77815E-05
9133.72	2.77306E-05
9145.46	2.76586E-05
9157.2	2.75776E-05
9168.94	2.75042E-05
9180.68	2.74392E-05
9192.42	2.73596E-05
9204.16	2.72869E-05
9215.9	2.7203E-05
9227.64	2.71501E-05
9239.38	2.7074E-05
9251.12	2.69763E-05
9262.86	2.69026E-05
9274.6	2.68206E-05
9286.34	2.67585E-05
9298.08	2.66759E-05
9309.82	2.65871E-05
9321.56	2.65301E-05
9333.3	2.64631E-05
9345.04	2.6386E-05
9356.78	2.63181E-05
9368.52	2.62495E-05
9380.26	2.61686E-05
9392	2.61163E-05
9403.74	2.60373E-05
9415.48	2.59538E-05
9427.22	2.58895E-05
9438.96	2.58234E-05
9450.7	2.57867E-05
9462.44	2.57305E-05
9474.18	2.56442E-05
9485.92	2.55338E-05
9497.66	2.54798E-05
9509.4	2.54043E-05
9521.14	2.53061E-05
9532.88	2.52281E-05
9544.62	2.51743E-05
9556.36	2.51066E-05
9568.1	2.50123E-05
9579.84	2.49299E-05
9591.58	2.48715E-05
9603.32	2.47933E-05
9615.06	2.46841E-05
9626.8	2.45728E-05
9638.54	2.45403E-05
9650.28	2.44867E-05
9662.02	2.44086E-05
9673.76	2.4295E-05
9685.5	2.42651E-05
9697.24	2.42164E-05
9708.98	2.41416E-05
9720.72	2.40539E-05
9732.46	2.40113E-05
9744.2	2.39473E-05
9755.94	2.38674E-05
9767.68	2.38065E-05
9779.42	2.37475E-05
9791.16	2.36809E-05
9802.9	2.35928E-05
9814.64	2.35579E-05
9826.38	2.35104E-05
9838.12	2.34431E-05
9849.86	2.33751E-05
9861.6	2.33142E-05
9873.34	2.32504E-05
9885.08	2.31725E-05
9896.82	2.30781E-05
9908.56	2.30276E-05
9920.3	2.2959E-05
9932.04	2.28824E-05
9943.78	2.2809E-05
9955.52	2.27294E-05
9967.26	2.26742E-05
9979	2.2641E-05
9990.74	2.25909E-05
10002.48	2.25248E-05
10014.22	2.24585E-05
10025.96	2.23961E-05
10037.7	2.2362E-05
10049.44	2.23118E-05
10061.18	2.22452E-05
10072.92	2.2172E-05
10084.66	2.21237E-05
10096.4	2.20576E-05
10108.14	2.19779E-05
10119.88	2.19274E-05
10131.62	2.18677E-05
10143.36	2.17932E-05
10155.1	2.17547E-05
10166.84	2.17005E-05
10178.58	2.16234E-05
10190.32	2.15693E-05
10202.06	2.1496E-05
10213.8	2.14174E-05
10225.54	2.13619E-05
10237.28	2.12849E-05
10249.02	2.1183E-05
10260.76	2.11089E-05
10272.5	2.10394E-05
10284.24	2.09915E-05
10295.98	2.09396E-05
10307.72	2.08925E-05
10319.46	2.08529E-05
10331.2	2.08082E-05
10342.94	2.07519E-05
10354.68	2.06957E-05
10366.42	2.06292E-05
10378.16	2.05626E-05
10389.9	2.04989E-05
10401.64	2.04177E-05
10413.38	2.03565E-05
10425.12	2.02879E-05
10436.86	2.02238E-05
10448.6	2.01815E-05
10460.34	2.01282E-05
10472.08	2.00588E-05
10483.82	2.00008E-05
10495.56	1.99369E-05
10507.3	1.9879E-05
10519.04	1.98158E-05
10530.78	1.97755E-05
10542.52	1.9718E-05
10554.26	1.96487E-05
10566	1.95832E-05
10577.74	1.95449E-05
10589.48	1.95061E-05
10601.22	1.94536E-05
10612.96	1.9395E-05
10624.7	1.93324E-05
10636.44	1.92982E-05
10648.18	1.92531E-05
10659.92	1.919E-05
10671.66	1.9114E-05
10683.4	1.90468E-05
10695.14	1.90101E-05
10706.88	1.89598E-05
10718.62	1.88972E-05
10730.36	1.88457E-05
10742.1	1.87969E-05
10753.84	1.87417E-05
10765.58	1.87012E-05
10777.32	1.86669E-05
10789.06	1.86238E-05
10800.8	1.85717E-05
10812.54	1.85147E-05
10824.28	1.84652E-05
10836.02	1.84406E-05
10847.76	1.84027E-05
10859.5	1.83658E-05
10871.24	1.83146E-05
10882.98	1.82872E-05
10894.72	1.82466E-05
10906.46	1.81957E-05
10918.2	1.8146E-05
10929.94	1.81133E-05
10941.68	1.80733E-05
10953.42	1.80213E-05
10965.16	1.79663E-05
10976.9	1.79357E-05
10988.64	1.78997E-05
11000.38	1.78545E-05
11012.12	1.78143E-05
11023.86	1.77715E-05
11035.6	1.77414E-05
11047.34	1.77032E-05
11059.08	1.76528E-05
11070.82	1.75964E-05
11082.56	1.755E-05
11094.3	1.7519E-05
11106.04	1.74736E-05
11117.78	1.74237E-05
11129.52	1.73726E-05
11141.26	1.73624E-05
11153	1.73448E-05
11164.74	1.73152E-05
11176.48	1.7269E-05
11188.22	1.72297E-05
11199.96	1.71948E-05
11211.7	1.71535E-05
11223.44	1.71241E-05
11235.18	1.70985E-05
11246.92	1.70591E-05
11258.66	1.70074E-05
11270.4	1.69772E-05
11282.14	1.69435E-05
11293.88	1.69022E-05
11305.62	1.6865E-05
11317.36	1.68433E-05
11329.1	1.68095E-05
11340.84	1.67578E-05
11352.58	1.66988E-05
11364.32	1.66792E-05
11376.06	1.66492E-05
11387.8	1.66022E-05
11399.54	1.65489E-05
11411.28	1.6522E-05
11423.02	1.64898E-05
11434.76	1.64532E-05
11446.5	1.64047E-05
11458.24	1.63589E-05
11469.98	1.63163E-05
11481.72	1.62663E-05
11493.46	1.62143E-05
11505.2	1.61813E-05
11516.94	1.614E-05
11528.68	1.60905E-05
11540.42	1.60402E-05
11552.16	1.60286E-05
11563.9	1.60087E-05
11575.64	1.59751E-05
11587.38	1.592E-05
11599.12	1.5869E-05
11610.86	1.58118E-05
11622.6	1.57808E-05
11634.34	1.5738E-05
11646.08	1.56883E-05
11657.82	1.56514E-05
11669.56	1.56027E-05
11681.3	1.55493E-05
11693.04	1.54874E-05
11704.78	1.54233E-05
11716.52	1.5371E-05
11728.26	1.53143E-05
11740	1.52549E-05
11751.74	1.52051E-05
11763.48	1.51634E-05
11775.22	1.51115E-05
11786.96	1.50559E-05
11798.7	1.502E-05
11810.44	1.49789E-05
11822.18	1.49297E-05
11833.92	1.48929E-05
11845.66	1.48505E-05
11857.4	1.48169E-05
11869.14	1.47741E-05
11880.88	1.47241E-05
11892.62	1.46715E-05
11904.36	1.46321E-05
11916.1	1.45983E-05
11927.84	1.45487E-05
11939.58	1.44911E-05
11951.32	1.44572E-05
11963.06	1.44117E-05
11974.8	1.43636E-05
11986.54	1.43103E-05
11998.28	1.42605E-05
12010.02	1.42001E-05
12021.76	1.41396E-05
12033.5	1.41178E-05
12045.24	1.40837E-05
12056.98	1.40359E-05
12068.72	1.40112E-05
12080.46	1.39825E-05
12092.2	1.39435E-05
12103.94	1.39058E-05
12115.68	1.38711E-05
12127.42	1.38356E-05
12139.16	1.37978E-05
12150.9	1.37612E-05
12162.64	1.37353E-05
12174.38	1.37016E-05
12186.12	1.36605E-05
12197.86	1.36277E-05
12209.6	1.3594E-05
12221.34	1.35507E-05
12233.08	1.3515E-05
12244.82	1.34772E-05
12256.56	1.34529E-05
12268.3	1.34187E-05
12280.04	1.33776E-05
12291.78	1.33472E-05
12303.52	1.33124E-05
12315.26	1.32777E-05
12327	1.32461E-05
12338.74	1.3215E-05
12350.48	1.31922E-05
12362.22	1.31646E-05
12373.96	1.31389E-05
12385.7	1.31137E-05
12397.44	1.30877E-05
12409.18	1.30705E-05
12420.92	1.30452E-05
12432.66	1.30094E-05
12444.4	1.29837E-05
12456.14	1.29522E-05
12467.88	1.29264E-05
12479.62	1.28964E-05
12491.36	1.28721E-05
12503.1	1.28472E-05
12514.84	1.28162E-05
12526.58	1.27866E-05
12538.32	1.27685E-05
12550.06	1.27437E-05
12561.8	1.27153E-05
12573.54	1.2687E-05
12585.28	1.26758E-05
12597.02	1.26578E-05
12608.76	1.26363E-05
12620.5	1.26083E-05
12632.24	1.25907E-05
12643.98	1.25678E-05
12655.72	1.25491E-05
12667.46	1.25243E-05
12679.2	1.25005E-05
12690.94	1.24789E-05
12702.68	1.24547E-05
12714.42	1.24296E-05
12726.16	1.24104E-05
12737.9	1.23857E-05
12749.64	1.23605E-05
12761.38	1.23324E-05
12773.12	1.23031E-05
12784.86	1.22859E-05
12796.6	1.22612E-05
12808.34	1.22324E-05
12820.08	1.22179E-05
12831.82	1.22006E-05
12843.56	1.21809E-05
12855.3	1.21582E-05
12867.04	1.21358E-05
12878.78	1.21109E-05
12890.52	1.20798E-05
12902.26	1.20547E-05
12914	1.20287E-05
12925.74	1.20024E-05
12937.48	1.19713E-05
12949.22	1.19462E-05
12960.96	1.19207E-05
12972.7	1.1895E-05
12984.44	1.18735E-05
12996.18	1.18516E-05
13007.92	1.18267E-05
13019.66	1.18001E-05
13031.4	1.17823E-05
13043.14	1.17599E-05
13054.88	1.1737E-05
13066.62	1.17176E-05
13078.36	1.16952E-05
13090.1	1.16696E-05
13101.84	1.16453E-05
13113.58	1.16212E-05
13125.32	1.15984E-05
13137.06	1.15795E-05
13148.8	1.15581E-05
13160.54	1.15388E-05
13172.28	1.15191E-05
13184.02	1.15008E-05
13195.76	1.14775E-05
13207.5	1.14491E-05
13219.24	1.14243E-05
13230.98	1.14068E-05
13242.72	1.13835E-05
13254.46	1.1358E-05
13266.2	1.13327E-05
13277.94	1.13121E-05
13289.68	1.12882E-05
13301.42	1.12632E-05
13313.16	1.12405E-05
13324.9	1.12224E-05
13336.64	1.12016E-05
13348.38	1.11767E-05
13360.12	1.11501E-05
13371.86	1.11273E-05
13383.6	1.11148E-05
13395.34	1.10969E-05
13407.08	1.10721E-05
13418.82	1.10458E-05
13430.56	1.10415E-05
13442.3	1.10342E-05
13454.04	1.10208E-05
13465.78	1.09975E-05
13477.52	1.09671E-05
13489.26	1.09441E-05
13501	1.09314E-05
13512.74	1.09175E-05
13524.48	1.08995E-05
13536.22	1.08779E-05
13547.96	1.08518E-05
13559.7	1.08273E-05
13571.44	1.08063E-05
13583.18	1.07881E-05
13594.92	1.0772E-05
13606.66	1.07506E-05
13618.4	1.07301E-05
13630.14	1.07096E-05
13641.88	1.06863E-05
13653.62	1.06657E-05
13665.36	1.06519E-05
13677.1	1.06353E-05
13688.84	1.0616E-05
13700.58	1.06024E-05
13712.32	1.05857E-05
13724.06	1.05667E-05
13735.8	1.05457E-05
13747.54	1.05238E-05
13759.28	1.05009E-05
13771.02	1.04807E-05
13782.76	1.04668E-05
13794.5	1.04535E-05
13806.24	1.04369E-05
13817.98	1.04261E-05
13829.72	1.04117E-05
13841.46	1.03983E-05
13853.2	1.03822E-05
13864.94	1.03645E-05
13876.68	1.03488E-05
13888.42	1.0329E-05
13900.16	1.03091E-05
13911.9	1.03056E-05
13923.64	1.02993E-05
13935.38	1.0288E-05
13947.12	1.02703E-05
13958.86	1.02516E-05
13970.6	1.0238E-05
13982.34	1.02264E-05
13994.08	1.02131E-05
14005.82	1.01969E-05
14017.56	1.01792E-05
14029.3	1.01639E-05
14041.04	1.01512E-05
14052.78	1.01363E-05
14064.52	1.01231E-05
14076.26	1.01077E-05
14088	1.00916E-05
14099.74	1.00749E-05
14111.48	1.00584E-05
14123.22	1.00456E-05
14134.96	1.00327E-05
14146.7	1.00167E-05
14158.44	1.00027E-05
14170.18	9.98903E-06
14181.92	9.97712E-06
14193.66	9.96199E-06
14205.4	9.94507E-06
14217.14	9.92464E-06
14228.88	9.90853E-06
14240.62	9.89304E-06
14252.36	9.875E-06
14264.1	9.86341E-06
14275.84	9.84867E-06
14287.58	9.83147E-06
14299.32	9.81037E-06
14311.06	9.79726E-06
14322.8	9.78421E-06
14334.54	9.76837E-06
14346.28	9.751E-06
14358.02	9.73442E-06
14369.76	9.71833E-06
14381.5	9.69765E-06
14393.24	9.67991E-06
14404.98	9.65829E-06
14416.72	9.6428E-06
14428.46	9.62237E-06
14440.2	9.59732E-06
14451.94	9.5797E-06
14463.68	9.5564E-06
14475.42	9.54243E-06
14487.16	9.52439E-06
14498.9	9.50777E-06
14510.64	9.49E-06
14522.38	9.47718E-06
14534.12	9.46137E-06
14545.86	9.44287E-06
14557.6	9.42298E-06
14569.34	9.41845E-06
14581.08	9.40995E-06
14592.82	9.39512E-06
14604.56	9.37172E-06
14616.3	9.34659E-06
14628.04	9.3345E-06
14639.78	9.31887E-06
14651.52	9.30203E-06
14663.26	9.28226E-06
14675	9.26369E-06
14686.74	9.24576E-06
14698.48	9.22604E-06
14710.22	9.20258E-06
14721.96	9.18194E-06
14733.7	9.16231E-06
14745.44	9.14191E-06
14757.18	9.12626E-06
14768.92	9.11046E-06
14780.66	9.0928E-06
14792.4	9.07889E-06
14804.14	9.06486E-06
14815.88	9.05048E-06
14827.62	9.03311E-06
14839.36	9.01674E-06
14851.1	9.00471E-06
14862.84	8.99016E-06
14874.58	8.97621E-06
14886.32	8.96325E-06
14898.06	8.95053E-06
14909.8	8.938E-06
14921.54	8.92609E-06
14933.28	8.91313E-06
14945.02	8.8958E-06
14956.76	8.87713E-06
14968.5	8.85745E-06
14980.24	8.8461E-06
14991.98	8.83187E-06
15003.72	8.82002E-06
15015.46	8.80345E-06
15027.2	8.78907E-06
15038.94	8.77223E-06
15050.68	8.75779E-06
15062.42	8.74443E-06
15074.16	8.73135E-06
15085.9	8.71909E-06
15097.64	8.70296E-06
15109.38	8.6846E-06
15121.12	8.67231E-06
15132.86	8.65783E-06
15144.6	8.64598E-06
15156.34	8.6314E-06
15168.08	8.61499E-06
15179.82	8.60263E-06
15191.56	8.58789E-06
15203.3	8.57373E-06
15215.04	8.56234E-06
15226.78	8.55141E-06
15238.52	8.5389E-06
15250.26	8.52374E-06
15262	8.5054E-06
15273.74	8.49368E-06
15285.48	8.47831E-06
15297.22	8.46003E-06
15308.96	8.44875E-06
15320.7	8.4354E-06
15332.44	8.4218E-06
15344.18	8.41241E-06
15355.92	8.40056E-06
15367.66	8.38522E-06
15379.4	8.37615E-06
15391.14	8.36245E-06
15402.88	8.34601E-06
15414.62	8.33568E-06
15426.36	8.32409E-06
15438.1	8.3114E-06
15449.84	8.2979E-06
15461.58	8.292E-06
15473.32	8.28236E-06
15485.06	8.2685E-06
15496.8	8.25523E-06
15508.54	8.25201E-06
15520.28	8.24641E-06
15532.02	8.23739E-06
15543.76	8.22541E-06
15555.5	8.21277E-06
15567.24	8.20603E-06
15578.98	8.1966E-06
15590.72	8.18293E-06
15602.46	8.1676E-06
15614.2	8.15921E-06
15625.94	8.15095E-06
15637.68	8.1416E-06
15649.42	8.13312E-06
15661.16	8.12303E-06
15672.9	8.11374E-06
15684.64	8.10435E-06
15696.38	8.09717E-06
15708.12	8.08703E-06
15719.86	8.07414E-06
15731.6	8.06164E-06
15743.34	8.05479E-06
15755.08	8.04637E-06
15766.82	8.03686E-06
15778.56	8.02807E-06
15790.3	8.01952E-06
15802.04	8.01324E-06
15813.78	8.00519E-06
15825.52	7.99817E-06
15837.26	7.98983E-06
15849	7.98E-06
15860.74	7.97102E-06
15872.48	7.96037E-06
15884.22	7.94959E-06
15895.96	7.93702E-06
15907.7	7.92267E-06
15919.44	7.91272E-06
15931.18	7.90347E-06
15942.92	7.89251E-06
15954.66	7.88047E-06
15966.4	7.86962E-06
15978.14	7.85653E-06
15989.88	7.84172E-06
16001.62	7.83032E-06
16013.36	7.81925E-06
16025.1	7.80534E-06
16036.84	7.79316E-06
16048.58	7.78094E-06
16060.32	7.76933E-06
16072.06	7.76235E-06
16083.8	7.75358E-06
16095.54	7.74294E-06
16107.28	7.73058E-06
16119.02	7.72498E-06
16130.76	7.71548E-06
16142.5	7.7024E-06
16154.24	7.69665E-06
16165.98	7.68794E-06
16177.72	7.67811E-06
16189.46	7.66953E-06
16201.2	7.66129E-06
16212.94	7.6522E-06
16224.68	7.63947E-06
16236.42	7.62951E-06
16248.16	7.61879E-06
16259.9	7.6094E-06
16271.64	7.59891E-06
16283.38	7.58786E-06
16295.12	7.57421E-06
16306.86	7.562E-06
16318.6	7.55271E-06
16330.34	7.54156E-06
16342.08	7.52973E-06
16353.82	7.52436E-06
16365.56	7.51671E-06
16377.3	7.50685E-06
16389.04	7.49686E-06
16400.78	7.48931E-06
16412.52	7.48105E-06
16424.26	7.47262E-06
16436	7.46285E-06
16447.74	7.45232E-06
16459.48	7.44347E-06
16471.22	7.43795E-06
16482.96	7.42974E-06
16494.7	7.42132E-06
16506.44	7.41252E-06
16518.18	7.40558E-06
16529.92	7.39749E-06
16541.66	7.3878E-06
16553.4	7.37831E-06
16565.14	7.37138E-06
16576.88	7.36189E-06
16588.62	7.35197E-06
16600.36	7.34288E-06
16612.1	7.33933E-06
16623.84	7.33331E-06
16635.58	7.32366E-06
16647.32	7.31153E-06
16659.06	7.30344E-06
16670.8	7.2978E-06
16682.54	7.29047E-06
16694.28	7.28316E-06
16706.02	7.27587E-06
16717.76	7.26732E-06
16729.5	7.25887E-06
16741.24	7.25276E-06
16752.98	7.24518E-06
16764.72	7.24095E-06
16776.46	7.23444E-06
16788.2	7.22631E-06
16799.94	7.21893E-06
16811.68	7.21341E-06
16823.42	7.20628E-06
16835.16	7.19871E-06
16846.9	7.19289E-06
16858.64	7.18899E-06
16870.38	7.1838E-06
16882.12	7.17718E-06
16893.86	7.17187E-06
16905.6	7.16596E-06
16917.34	7.15853E-06
16929.08	7.15208E-06
16940.82	7.14587E-06
16952.56	7.13961E-06
16964.3	7.13219E-06
16976.04	7.12511E-06
16987.78	7.11705E-06
16999.52	7.10984E-06
17011.26	7.10277E-06
17023	7.09608E-06
17034.74	7.09008E-06
17046.48	7.08247E-06
17058.22	7.07613E-06
17069.96	7.07022E-06
17081.7	7.06419E-06
17093.44	7.05764E-06
17105.18	7.05171E-06
17116.92	7.0444E-06
17128.66	7.03621E-06
17140.4	7.02762E-06
17152.14	7.02079E-06
17163.88	7.01305E-06
17175.62	7.00699E-06
17187.36	6.99965E-06
17199.1	6.99601E-06
17210.84	6.99053E-06
17222.58	6.98331E-06
17234.32	6.97657E-06
17246.06	6.97107E-06
17257.8	6.96314E-06
17269.54	6.9538E-06
17281.28	6.94986E-06
17293.02	6.94399E-06
17304.76	6.93638E-06
17316.5	6.92924E-06
17328.24	6.92452E-06
17339.98	6.91743E-06
17351.72	6.90825E-06
17363.46	6.90279E-06
17375.2	6.89586E-06
17386.94	6.88935E-06
17398.68	6.88257E-06
17410.42	6.87624E-06
17422.16	6.86828E-06
17433.9	6.8594E-06
17445.64	6.85258E-06
17457.38	6.84471E-06
17469.12	6.83828E-06
17480.86	6.83078E-06
17492.6	6.82766E-06
17504.34	6.82249E-06
17516.08	6.81526E-06
17527.82	6.80773E-06
17539.56	6.801E-06
17551.3	6.79237E-06
17563.04	6.78244E-06
17574.78	6.77485E-06
17586.52	6.76829E-06
17598.26	6.76032E-06
17610	6.75327E-06
17621.74	6.74534E-06
17633.48	6.73633E-06
17645.22	6.72622E-06
17656.96	6.71605E-06
17668.7	6.70743E-06
17680.44	6.70093E-06
17692.18	6.69238E-06
17703.92	6.68648E-06
17715.66	6.68039E-06
17727.4	6.67421E-06
17739.14	6.66963E-06
17750.88	6.66251E-06
17762.62	6.65459E-06
17774.36	6.64546E-06
17786.1	6.63643E-06
17797.84	6.63332E-06
17809.58	6.62792E-06
17821.32	6.62039E-06
17833.06	6.61202E-06
17844.8	6.60856E-06
17856.54	6.60415E-06
17868.28	6.59806E-06
17880.02	6.59083E-06
17891.76	6.58575E-06
17903.5	6.57908E-06
17915.24	6.57033E-06
17926.98	6.56416E-06
17938.72	6.55648E-06
17950.46	6.54862E-06
17962.2	6.54404E-06
17973.94	6.53736E-06
17985.68	6.52878E-06
17997.42	6.52683E-06
18009.16	6.52358E-06
18020.9	6.51836E-06
18032.64	6.5114E-06
18044.38	6.50838E-06
18056.12	6.50362E-06
18067.86	6.49882E-06
18079.6	6.49325E-06
18091.34	6.48771E-06
18103.08	6.48033E-06
18114.82	6.473E-06
18126.56	6.4662E-06
18138.3	6.46267E-06
18150.04	6.45732E-06
18161.78	6.45062E-06
18173.52	6.44373E-06
18185.26	6.43957E-06
18197	6.43324E-06
18208.74	6.42591E-06
18220.48	6.42084E-06
18232.22	6.41533E-06
18243.96	6.4093E-06
18255.7	6.40596E-06
18267.44	6.40187E-06
18279.18	6.39631E-06
18290.92	6.39125E-06
18302.66	6.3897E-06
18314.4	6.3868E-06
18326.14	6.38192E-06
18337.88	6.3749E-06
18349.62	6.36581E-06
18361.36	6.36331E-06
18373.1	6.35881E-06
18384.84	6.35177E-06
18396.58	6.34356E-06
18408.32	6.33895E-06
18420.06	6.33281E-06
18431.8	6.32578E-06
18443.54	6.31962E-06
18455.28	6.31383E-06
18467.02	6.30786E-06
18478.76	6.30264E-06
18490.5	6.29908E-06
18502.24	6.29425E-06
18513.98	6.28858E-06
18525.72	6.2814E-06
18537.46	6.27575E-06
18549.2	6.26936E-06
18560.94	6.26425E-06
18572.68	6.25948E-06
18584.42	6.25533E-06
18596.16	6.25033E-06
18607.9	6.24505E-06
18619.64	6.23963E-06
18631.38	6.23451E-06
18643.12	6.22849E-06
18654.86	6.22214E-06
18666.6	6.21621E-06
18678.34	6.21E-06
18690.08	6.20666E-06
18701.82	6.20193E-06
18713.56	6.1964E-06
18725.3	6.19202E-06
18737.04	6.18697E-06
18748.78	6.18146E-06
18760.52	6.17566E-06
18772.26	6.17138E-06
18784	6.1658E-06
18795.74	6.16026E-06
18807.48	6.1557E-06
18819.22	6.14937E-06
18830.96	6.14237E-06
18842.7	6.13686E-06
18854.44	6.13083E-06
18866.18	6.12496E-06
18877.92	6.1199E-06
18889.66	6.11379E-06
18901.4	6.10713E-06
18913.14	6.10116E-06
18924.88	6.09721E-06
18936.62	6.09274E-06
18948.36	6.08774E-06
18960.1	6.0826E-06
18971.84	6.07718E-06
18983.58	6.07174E-06
18995.32	6.06916E-06
19007.06	6.06508E-06
19018.8	6.05995E-06
19030.54	6.05577E-06
19042.28	6.05041E-06
19054.02	6.04516E-06
19065.76	6.04004E-06
19077.5	6.03626E-06
19089.24	6.0315E-06
19100.98	6.02638E-06
19112.72	6.02089E-06
19124.46	6.01729E-06
19136.2	6.01145E-06
19147.94	6.00538E-06
19159.68	6.00127E-06
19171.42	5.99668E-06
19183.16	5.99087E-06
19194.9	5.98562E-06
19206.64	5.98033E-06
19218.38	5.97402E-06
19230.12	5.96846E-06
19241.86	5.96348E-06
19253.6	5.95763E-06
19265.34	5.95009E-06
19277.08	5.94461E-06
19288.82	5.93782E-06
19300.56	5.93202E-06
19312.3	5.92616E-06
19324.04	5.92E-06
19335.78	5.91384E-06
19347.52	5.90835E-06
19359.26	5.90328E-06
19371	5.89705E-06
19382.74	5.88999E-06
19394.48	5.88217E-06
19406.22	5.88043E-06
19417.96	5.87746E-06
19429.7	5.87266E-06
19441.44	5.86635E-06
19453.18	5.86098E-06
19464.92	5.85621E-06
19476.66	5.85178E-06
19488.4	5.84607E-06
19500.14	5.83836E-06
19511.88	5.83378E-06
19523.62	5.82852E-06
19535.36	5.82259E-06
19547.1	5.81713E-06
19558.84	5.81074E-06
19570.58	5.80455E-06
19582.32	5.79936E-06
19594.06	5.79485E-06
19605.8	5.79017E-06
19617.54	5.78407E-06
19629.28	5.77661E-06
19641.02	5.77245E-06
19652.76	5.76596E-06
19664.5	5.75975E-06
19676.24	5.75358E-06
19687.98	5.74671E-06
19699.72	5.74049E-06
19711.46	5.73523E-06
19723.2	5.72803E-06
19734.94	5.72281E-06
19746.68	5.71659E-06
19758.42	5.71104E-06
19770.16	5.70651E-06
19781.9	5.70034E-06
19793.64	5.69363E-06
19805.38	5.6869E-06
19817.12	5.68299E-06
19828.86	5.67688E-06
19840.6	5.66869E-06
19852.34	5.66389E-06
19864.08	5.65922E-06
19875.82	5.65383E-06
19887.56	5.65006E-06
19899.3	5.64503E-06
19911.04	5.64018E-06
19922.78	5.63475E-06
19934.52	5.62973E-06
19946.26	5.62509E-06
19958	5.62028E-06
19969.74	5.61489E-06
19981.48	5.61017E-06
19993.22	5.60386E-06
20004.96	5.59668E-06
20016.7	5.59145E-06
20028.44	5.585E-06
20040.18	5.57872E-06
20051.92	5.5739E-06
20063.66	5.56848E-06
20075.4	5.56296E-06
20087.14	5.5575E-06
20098.88	5.55246E-06
20110.62	5.5482E-06
20122.36	5.54189E-06
20134.1	5.53632E-06
20145.84	5.53032E-06
20157.58	5.52382E-06
20169.32	5.51792E-06
20181.06	5.51208E-06
20192.8	5.50474E-06
20204.54	5.4967E-06
20216.28	5.49029E-06
20228.02	5.4823E-06
20239.76	5.47669E-06
20251.5	5.47156E-06
20263.24	5.4663E-06
20274.98	5.46197E-06
20286.72	5.45743E-06
20298.46	5.45239E-06
20310.2	5.44762E-06
20321.94	5.44272E-06
20333.68	5.43727E-06
20345.42	5.4344E-06
20357.16	5.43019E-06
20368.9	5.42397E-06
20380.64	5.41723E-06
20392.38	5.41366E-06
20404.12	5.40905E-06
20415.86	5.40393E-06
20427.6	5.40112E-06
20439.34	5.39731E-06
20451.08	5.39284E-06
20462.82	5.38866E-06
20474.56	5.38383E-06
20486.3	5.37843E-06
20498.04	5.37168E-06
20509.78	5.36671E-06
20521.52	5.36063E-06
20533.26	5.35682E-06
20545	5.3525E-06
20556.74	5.34748E-06
20568.48	5.34265E-06
20580.22	5.33907E-06
20591.96	5.33455E-06
20603.7	5.32999E-06
20615.44	5.32651E-06
20627.18	5.32231E-06
20638.92	5.31774E-06
20650.66	5.31374E-06
20662.4	5.3105E-06
20674.14	5.306E-06
20685.88	5.30061E-06
20697.62	5.29729E-06
20709.36	5.29337E-06
20721.1	5.2887E-06
20732.84	5.28488E-06
20744.58	5.27979E-06
20756.32	5.27549E-06
20768.06	5.27189E-06
20779.8	5.26873E-06
20791.54	5.26476E-06
20803.28	5.25916E-06
20815.02	5.25385E-06
20826.76	5.24819E-06
20838.5	5.24286E-06
20850.24	5.23783E-06
20861.98	5.23313E-06
20873.72	5.22879E-06
20885.46	5.2248E-06
20897.2	5.22122E-06
20908.94	5.21681E-06
20920.68	5.21117E-06
20932.42	5.20745E-06
20944.16	5.20246E-06
20955.9	5.19729E-06
20967.64	5.19488E-06
20979.38	5.191E-06
20991.12	5.18669E-06
21002.86	5.18206E-06
21014.6	5.17892E-06
21026.34	5.17463E-06
21038.08	5.16895E-06
21049.82	5.1646E-06
21061.56	5.15992E-06
21073.3	5.15545E-06
21085.04	5.15087E-06
21096.78	5.14708E-06
21108.52	5.14196E-06
21120.26	5.1365E-06
21132	5.13288E-06
21143.74	5.12833E-06
21155.48	5.12248E-06
21167.22	5.11554E-06
21178.96	5.11112E-06
21190.7	5.10522E-06
21202.44	5.09759E-06
21214.18	5.09187E-06
21225.92	5.08393E-06
21237.66	5.07736E-06
21249.4	5.07291E-06
21261.14	5.0679E-06
21272.88	5.06326E-06
21284.62	5.05759E-06
21296.36	5.05361E-06
21308.1	5.04867E-06
21319.84	5.04361E-06
21331.58	5.04137E-06
21343.32	5.0384E-06
21355.06	5.03426E-06
21366.8	5.03056E-06
21378.54	5.02757E-06
21390.28	5.02371E-06
21402.02	5.01891E-06
21413.76	5.01442E-06
21425.5	5.00991E-06
21437.24	5.00549E-06
21448.98	5.00162E-06
21460.72	4.99817E-06
21472.46	4.99399E-06
21484.2	4.98978E-06
21495.94	4.98587E-06
21507.68	4.98156E-06
21519.42	4.97686E-06
21531.16	4.97211E-06
21542.9	4.9673E-06
21554.64	4.96394E-06
21566.38	4.96015E-06
21578.12	4.9563E-06
21589.86	4.95294E-06
21601.6	4.94974E-06
21613.34	4.94487E-06
21625.08	4.94035E-06
21636.82	4.93593E-06
21648.56	4.93104E-06
21660.3	4.92568E-06
21672.04	4.91947E-06
21683.78	4.91519E-06
21695.52	4.91019E-06
21707.26	4.90675E-06
21719	4.90337E-06
21730.74	4.89964E-06
21742.48	4.89567E-06
21754.22	4.8916E-06
21765.96	4.88952E-06
21777.7	4.88656E-06
21789.44	4.88163E-06
21801.18	4.87697E-06
21812.92	4.87195E-06
21824.66	4.86936E-06
21836.4	4.86596E-06
21848.14	4.86139E-06
21859.88	4.85717E-06
21871.62	4.85287E-06
21883.36	4.8476E-06
21895.1	4.84148E-06
21906.84	4.83686E-06
21918.58	4.83122E-06
21930.32	4.82917E-06
21942.06	4.82618E-06
21953.8	4.82176E-06
21965.54	4.8167E-06
21977.28	4.8142E-06
21989.02	4.81163E-06
22000.76	4.80746E-06
22012.5	4.8022E-06
22024.24	4.79732E-06
22035.98	4.79201E-06
22047.72	4.78681E-06
22059.46	4.78217E-06
22071.2	4.77681E-06
22082.94	4.77396E-06
22094.68	4.76986E-06
22106.42	4.76556E-06
22118.16	4.76147E-06
22129.9	4.75792E-06
22141.64	4.75359E-06
22153.38	4.74819E-06
22165.12	4.74352E-06
22176.86	4.74024E-06
22188.6	4.73664E-06
22200.34	4.73422E-06
22212.08	4.73039E-06
22223.82	4.72515E-06
22235.56	4.71974E-06
22247.3	4.71458E-06
22259.04	4.70915E-06
22270.78	4.70522E-06
22282.52	4.69977E-06
22294.26	4.69574E-06
22306	4.69052E-06
22317.74	4.68548E-06
22329.48	4.68019E-06
22341.22	4.67335E-06
22352.96	4.6681E-06
22364.7	4.66265E-06
22376.44	4.65703E-06
22388.18	4.65222E-06
22399.92	4.64702E-06
22411.66	4.64221E-06
22423.4	4.6379E-06
22435.14	4.63437E-06
22446.88	4.62988E-06
22458.62	4.62337E-06
22470.36	4.61722E-06
22482.1	4.61325E-06
22493.84	4.60762E-06
22505.58	4.60354E-06
22517.32	4.59863E-06
22529.06	4.59438E-06
22540.8	4.59045E-06
22552.54	4.58615E-06
22564.28	4.58181E-06
22576.02	4.57739E-06
22587.76	4.57285E-06
22599.5	4.56789E-06
22611.24	4.56209E-06
22622.98	4.55922E-06
22634.72	4.55526E-06
22646.46	4.55038E-06
22658.2	4.54739E-06
22669.94	4.54406E-06
22681.68	4.54055E-06
22693.42	4.53707E-06
22705.16	4.53337E-06
22716.9	4.52933E-06
22728.64	4.52497E-06
22740.38	4.523E-06
22752.12	4.51938E-06
22763.86	4.51453E-06
22775.6	4.51024E-06
22787.34	4.50814E-06
22799.08	4.5053E-06
22810.82	4.50166E-06
22822.56	4.49878E-06
22834.3	4.49575E-06
22846.04	4.49271E-06
22857.78	4.48853E-06
22869.52	4.4852E-06
22881.26	4.48137E-06
22893	4.47702E-06
22904.74	4.47384E-06
22916.48	4.47E-06
22928.22	4.46698E-06
22939.96	4.46368E-06
22951.7	4.45944E-06
22963.44	4.45448E-06
22975.18	4.45157E-06
22986.92	4.44802E-06
22998.66	4.44428E-06
23010.4	4.44066E-06
23022.14	4.43745E-06
23033.88	4.43288E-06
23045.62	4.42767E-06
23057.36	4.42461E-06
23069.1	4.42022E-06
23080.84	4.41511E-06
23092.58	4.40952E-06
23104.32	4.40482E-06
23116.06	4.39916E-06
23127.8	4.39552E-06
23139.54	4.39158E-06
23151.28	4.38819E-06
23163.02	4.3833E-06
23174.76	4.37765E-06
23186.5	4.37149E-06
23198.24	4.36918E-06
23209.98	4.36562E-06
23221.72	4.36071E-06
23233.46	4.35761E-06
23245.2	4.35363E-06
23256.94	4.35063E-06
23268.68	4.34699E-06
23280.42	4.34284E-06
23292.16	4.33869E-06
23303.9	4.334E-06
23315.64	4.33362E-06
23327.38	4.33283E-06
23339.12	4.33128E-06
23350.86	4.32879E-06
23362.6	4.32456E-06
23374.34	4.31952E-06
23386.08	4.31671E-06
23397.82	4.31403E-06
23409.56	4.31091E-06
23421.3	4.30713E-06
23433.04	4.30239E-06
23444.78	4.29713E-06
23456.52	4.29215E-06
23468.26	4.28847E-06
23480	4.28457E-06

